Land-Use Filtering for Nonstationary Prediction of Collective Efficacy in an Urban Environment

Collective efficacy -- the capacity of communities to exert social control toward the realization of their shared goals -- is a foundational concept in the urban sociology and neighborhood effects literature. Traditionally, empirical studies of collective efficacy use large sample surveys to estimate collective efficacy of different neighborhoods within an urban setting. Such studies have demonstrated an association between collective efficacy and local variation in community violence, educational achievement, and health. Unlike traditional collective efficacy measurement strategies, the Adolescent Health and Development in Context (AHDC) Study implemented a new approach, obtaining spatially-referenced, place-based ratings of collective efficacy from a representative sample of individuals residing in Columbus, OH. In this paper, we introduce a novel nonstationary spatial model for interpolation of the AHDC collective efficacy ratings across the study area which leverages administrative data on land use. Our constructive model specification strategy involves dimension expansion of a latent spatial process and the use of a filter defined by the land-use partition of the study region to connect the latent multivariate spatial process to the observed ordinal ratings of collective efficacy. Careful consideration is given to the issues of parameter identifiability, computational efficiency of an MCMC algorithm for model fitting, and fine-scale spatial prediction of collective efficacy.

==> plots/demo_cor_func.csv <==
"","d","one","two","three"
"1",0,1,1,1
"2",5e-04,0.980198673306755,0.990454385073935,0.993302204762284
"3",0.001,0.960789439152323,0.981046635411677,0.986706420275836
"4",0.0015,0.941764533584249,0.971774276212658,0.980210744560511
"5",0.002,0.923116346386636,0.962634880408257,0.97381331274423
"6",0.0025,0.904837418035959,0.953626067722987,0.96751229633092
"7",0.003,0.886920436717158,0.944745503754246,0.96130590248293
"8",0.0035,0.869358235398806,0.935990899070255,0.955192373317651
"9",0.004,0.852143788966211,0.927360008325827,0.949169985218047
"10",0.0045,0.835270211411272,0.918850629395614,0.943237048156816
"11",0.005,0.818730753077982,0.910460602524489,0.937391905033938
"12",0.0055,0.802518797962479,0.902187809494713,0.931632931027311
"13",0.006,0.786627861066553,0.894030172809573,0.925958532956241
"14",0.0065,0.771051585803566,0.885985654893146,0.920367148657521
"15",0.007,0.755783741455725,0.878052257305879,0.914857246373849
"16",0.0075,0.740818220681718,0.87022801997568,0.909427324154345
"17",0.008,0.726149037073691,0.862511020444191,0.904075909266926
"18",0.0085,0.71177032276261,0.854899373127966,0.898801557622303
"19",0.009,0.697676326071031,0.847391228594244,0.893602853209372
"20",0.0095,0.683861409212356,0.839984772851039,0.888478407541771
"21",0.01,0.670320046035639,0.832678226651245,0.883426859115384
"22",0.0105,0.657046819815057,0.825469844810509,0.878446872876573
"23",0.011,0.644036421083141,0.818357915538563,0.873537139700931
"24",0.0115,0.631283645506926,0.811340759783783,0.868696375882339
"25",0.012,0.618783391806141,0.804416730590691,0.863923322632132
"26",0.0125,0.606530659712633,0.797584212470145,0.859216745588168
"27",0.013,0.594520547970194,0.790841620781987,0.854575434333607
"28",0.0135,0.58274825237399,0.784187401129867,0.849998201925202
"29",0.014,0.571209063848815,0.777620028768039,0.845483884430925
"30",0.0145,0.559898366565402,0.771138008019867,0.841031340476734
"31",0.015,0.548811636094027,0.764739871707817,0.836639450802302
"32",0.0155,0.537944437594674,0.758424180594709,0.832307117825527
"33",0.016,0.527292424043049,0.752189522836007,0.828033265215664
"34",0.0165,0.516851334491699,0.746034513442926,0.823816837474886
"35",0.017,0.50661699236559,0.739957793756139,0.819656799528129
"36",0.0175,0.496585303791409,0.733958030929885,0.815552136321037
"37",0.018,0.486752255959972,0.728033917426256,0.811501852425865
"38",0.0185,0.477113915521034,0.722184170519482,0.80750497165517
"39",0.019,0.467666427009909,0.716407531809992,0.80356053668314
"40",0.0195,0.458406011305223,0.710702766748081,0.79966760867441
"41",0.02,0.449328964117222,0.705068664166978,0.795825266920218
"42",0.0205,0.440431654505999,0.699504035825133,0.792032608481752
"43",0.021,0.43171052342908,0.694007715957538,0.788288747840548
"44",0.0215,0.423162082317749,0.688578560835918,0.784592816555801
"45",0.022,0.414782911681581,0.683215448337587,0.780943962928449
"46",0.0225,0.406569659740599,0.67791727752283,0.777341351671899
"47",0.023,0.398519041084514,0.67268296822062,0.773784163589261
"48",0.0235,0.390627835358521,0.667511460622516,0.770271595256959
"49",0.024,0.382892885975112,0.662401714884571,0.766802858714602
"50",0.0245,0.3753110988514,0.657352710737108,0.763377181160983
"51",0.025,0.367879441171442,0.652363447102186,0.759993804656083
"52",0.0255,0.360594940173078,0.647432941718618,0.756651985828967
"53",0.026,0.35345468195878,0.642560230774401,0.753350995591458
"54",0.0265,0.346455810330057,0.637744368546379,0.750090118857463
"55",0.027,0.339595525644939,0.632984427047033,0.746868654267847
"56",0.0275,0.33287108369808,0.628279495678233,0.743685913920751
"57",0.028,0.326279794623039,0.623628680891822,0.740541223107229
"58",0.0285,0.319819021816304,0.619031105856897,0.737433920052122
"59",0.029,0.313486180882605,0.614485910133654,0.734363355660037
"60",0.0295,0.307278738601131,0.60999224935367,0.731328893266359
"61",0.03,0.301194211912202,0.605549294906482,0.728329908393177
"62",0.0305,0.295230166924014,0.601156233632362,0.725365788510035
"63",0.031,0.289384217939051,0.596812267521139,0.722435932799406
"64",0.0315,0.28365402649977,0.592516613416969,0.719539751926802
"65",0.032,0.278037300453194,0.588268502728923,0.716676667815431
"66",0.0325,0.272531793034013,0.584067181147285,0.713846113425297
"67",0.033,0.26713530196585,0.579911908365441,0.71104753253667
"68",0.0335,0.261845668580326,0.575801957807257,0.708280379537832
"69",0.034,0.256660776953556,0.571736616359824,0.705544119217016
"70",0.0345,0.251578553059756,0.567715184111479,0.702838226558456
"71",0.035,0.246596963941606,0.563736974094988,0.700162186542464
"72",0.0355,0.241714016897036,0.559801312035792,0.697515493949454
"73",0.036,0.236927758682122,0.555907536105213,0.694897653167845
"74",0.0365,0.232236274729759,0.552054996678526,0.692308178005748
"75",0.037,0.227637688383813,0.548243056097803,0.689746591506376
"76",0.0375,0.22313016014843,0.544471088439421,0.687212425767106
"77",0.038,0.218711886952215,0.540738479286158,0.684705221762101
"78",0.0385,0.214381101426978,0.537044625503785,0.682224529168447
"79",0.039,0.210136071200765,0.533388935022042,0.67976990619572
"80",0.0395,0.205975098204883,0.529770826619949,0.677340919418909
"81",0.04,0.201896517994655,0.526189729715336,0.674937143614656
"82",0.0405,0.197898699083615,0.522645084158517,0.672558161600712
"83",0.041,0.193980042290892,0.519136340030034,0.670203564078573
"84",0.0415,0.19013898010152,0.515662957442379,0.667872949479217
"85",0.042,0.18637397603941,0.512224406345627,0.665565923811894
"86",0.0425,0.182683524052735,0.508820166336889,0.66328210051589
"87",0.043,0.179066147911493,0.505449726473525,0.66102110031523
"88",0.0435,0.175520400616997,0.502112585090023,0.658782551076235
"89",0.044,0.172044863823051,0.498808249618498,0.656566087667905
"90",0.0445,0.168638147268596,0.495536236412712,0.654371351825044
"91",0.045,0.165298888221587,0.492296070575562,0.6521979920141
"92",0.0455,0.162025750933881,0.489087285789967,0.650045663301638
"93",0.046,0.158817426106921,0.485909424153078,0.647914027225422
"94",0.0465,0.155672630367997,0.48276203601375,0.645802751668032
"95",0.047,0.152590105756884,0.479644679813219,0.64371151073298
"96",0.0475,0.149568619222635,0.476556921928902,0.641639984623266
"97",0.048,0.14660696213035,0.473498336521282,0.639587859522336
"98",0.0485,0.143703949777703,0.470468505383798,0.63755482747738
"99",0.049,0.140858420921045,0.467467017795686,0.635540586284941
"100",0.0495,0.138069237310893,0.464493470377719,0.633544839378777
"101",0.05,0.135335283236613,0.461547466950781,0.631567295719934
"102",0.0505,0.132655465080122,0.458628618397219,0.629607669688985
"103",0.051,0.130028710878426,0.45573654252493,0.627665680980403
"104",0.0515,0.127453969894821,0.452870863934109,0.62574105449901
"105",0.052,0.124930212198582,0.450031213886621,0.623833520258467
"106",0.0525,0.122456428252982,0.447217230177943,0.62194281328177
"107",0.053,0.120031628511457,0.444428557011617,0.620068673503711
"108",0.0535,0.117654843021779,0.441664844876174,0.618210845675252
"109",0.054,0.115325121038063,0.438925750424473,0.616369079269792
"110",0.0545,0.11304153064045,0.436210936355417,0.614543128391284
"111",0.055,0.110803158362334,0.433520071297978,0.612732751684152
"112",0.0555,0.108609108824958,0.43085282969752,0.610937712245
"113",0.056,0.106458504379253,0.428208891704334,0.609157777536047
"114",0.0565,0.104350484754765,0.425587943064379,0.607392719300274
"115",0.057,0.102284206715537,0.422989675012152,0.605642313478246
"116",0.0575,0.100258843722804,0.420413784165678,0.603906340126568
"117",0.058,0.0982735856043615,0.417859972423543,0.60218458333795
"118",0.0585,0.096327638230493,0.415327946863964,0.600476831162847
"119",0.059,0.0944202231963023,0.412817419645829,0.598782875532647
"120",0.0595,0.0925505775103433,0.41032810791168,0.59710251218436
"121",0.06,0.0907179532894125,0.407859733692607,0.595435540586808
"122",0.0605,0.0889216174593863,0.405412023814995,0.593781763868252
"123",0.061,0.0871608514619813,0.402984709809109,0.592140988745459
"124",0.0615,0.0854349509673212,0.400577527819472,0.590513025454153
"125",0.062,0.083743225592196,0.398190218516989,0.588897687680845
"126",0.0625,0.0820849986238988,0.395822527012808,0.587294792496005
"127",0.063,0.0804596067495324,0.393474202773862,0.585704160288541
"128",0.0635,0.0788663997906749,0.391144999540063,0.584125614701578
"129",0.064,0.0773047404432997,0.388834675243126,0.582558982569497
"130",0.0645,0.0757740040228455,0.386542991926978,0.581004093856211
"131",0.065,0.0742735782143339,0.384269715669729,0.579460781594664
"132",0.0655,0.0728028628274356,0.382014616507167,0.57792888182751
"133",0.066,0.0713612695563861,0.379777468357757,0.576408233548967
"134",0.0665,0.0699482217446554,0.377558048949101,0.574898678647815
"135",0.067,0.0685631541542779,0.375356139745845,0.57340006185151
"136",0.0675,0.0672055127397498,0.373171525878995,0.571912230671401
"137",0.068,0.0658747544264029,0.371003996076609,0.570435035349029
"138",0.0685,0.0645703468931685,0.368853342595854,0.568968328803473
"139",0.069,0.0632917683596407,0.366719361156389,0.56751196657974
"140",0.0695,0.0620385073773583,0.36460185087505,0.566065806798166
"141",0.07,0.060810062625218,0.362500614201812,0.56462971010481
"142",0.0705,0.0596059427089394,0.360415456857002,0.563203539622828
"143",0.071,0.0584256659645008,0.358346187769745,0.561787160904804
"144",0.0715,0.0572687602654674,0.356292619017604,0.560380441886008
"145",0.072,0.0561347628341337,0.354254565767406,0.558983252838585
"146",0.0725,0.0550232200564072,0.352231846217222,0.557595466326638
"147",0.073,0.053933687300356,0.35022428153948,0.556216957162193
"148",0.0735,0.0528657287383504,0.348231695825188,0.554847602362033
"149",0.074,0.0518189171727258,0.346253916029247,0.553487281105378
"150",0.0745,0.0507928338648985,0.344290771916831,0.552135874692395
"151",0.075,0.0497870683678639,0.342342096010814,0.550793266503525
"152",0.0755,0.048801218362013,0.340407723540222,0.549459341959608
"153",0.076,0.0478348894941984,0.33848749238969,0.548133988482792
"154",0.0765,0.0468876952199885,0.336581243049906,0.546817095458208
"155",0.077,0.0459592566490442,0.334688818569018,0.545508554196399
"156",0.0775,0.0450492023935578,0.332810064504994,0.544208257896484
"157",0.078,0.0441571684196929,0.330944828878906,0.542916101610049
"158",0.0785,0.0432827979019659,0.329092962129124,0.541631982205742
"159",0.079,0.0424257410805114,0.327254317066404,0.540355798334566
"160",0.0795,0.0415856551211732,0.325428748829848,0.539087450395852
"161",0.08,0.0407622039783662,0.323616114843728,0.5378268405039
"162",0.0805,0.0399550582606539,0.32181627477514,0.536573872455273
"163",0.081,0.0391638950989871,0.320029090492494,0.535328451696734
"164",0.0815,0.038388398017552,0.318254426024797,0.534090485293807
"165",0.082,0.0376282568071762,0.316492147521746,0.532859881899966
"166",0.0825,0.03688316740124,0.314742123214577,0.531636551726411
"167",0.083,0.0361528317540464,0.313004223377693,0.530420406512454
"168",0.0835,0.0354369577215986,0.311278320291024,0.529211359496469
"169",0.084,0.0347352589447385,0.309564288203128,0.528009325387427
"170",0.0845,0.0340474547345993,0.307862003295004,0.526814220336973
"171",0.085,0.0333732699603261,0.306171343644603,0.525625961912065
"172",0.0855,0.0327124349390198,0.304492189192042,0.524444469068135
"173",0.086,0.0320646853278608,0.302824421705476,0.523269662122786
"174",0.0865,0.0314297620183677,0.301167924747643,0.522101462729999
"175",0.087,0.0308074110327511,0.299522583643058,0.520939793854845
"176",0.0875,0.0301973834223185,0.297888285445834,0.519784579748695
"177",0.088,0.029599435167892,0.296264918908138,0.518635745924908
"178",0.0885,0.0290133270821971,0.294652374449249,0.517493219135006
"179",0.089,0.0284388247141845,0.293050544125219,0.516356927345303
"180",0.0895,0.027875698255247,0.291459321599125,0.515226799714
"181",0.09,0.0273237224472926,0.289878602111889,0.514102766568723
"182",0.0905,0.0267826764926382,0.288308282453671,0.5129847593845
"183",0.091,0.026252343965688,0.286748260935806,0.511872710762173
"184",0.0915,0.0257325127263599,0.285198437363293,0.510766554407228
"185",0.092,0.0252229748352272,0.28365871300781,0.509666225109036
"186",0.0925,0.0247235264703394,0.282128990581253,0.508571658720508
"187",0.093,0.0242339678456911,0.280609174209783,0.507482792138141
"188",0.0935,0.023754103131305,0.279099169408376,0.506399563282452
"189",0.094,0.023283740374897,0.277598883055867,0.505321911078799
"190",0.0945,0.022822691425093,0.276108223370473,0.504249775438577
"191",0.095,0.0223707718561656,0.274627099885782,0.503183097240771
"192",0.0955,0.0219278008942616,0.273155423427219,0.502121818313883
"193",0.096,0.0214936013450899,0.271693106088951,0.501065881418203
"194",0.0965,0.0210679995230414,0.270240061211246,0.500015230228423
"195",0.097,0.0206508251817126,0.268796203358264,0.498969809316601
"196",0.0975,0.0202419114458044,0.267361448296279,0.497929564135445
"197",0.098,0.0198410947443703,0.265935712972314,0.496894441001929
"198",0.0985,0.0194482147453854,0.264518915493191,0.495864387081231
"199",0.099,0.0190631142916116,0.263110975104989,0.494839350370975
"200",0.0995,0.0186856393377328,0.261711812172882,0.493819279685788
"201",0.1,0.0183156388887342,0.260321348161378,0.492804124642154
"202",0.1005,0.0179529649395028,0.258939505614935,0.491793835643564
"203",0.101,0.0175974724156234,0.257566208138939,0.490788363865952
"204",0.1015,0.0172490191153463,0.256201380381061,0.489787661243421
"205",0.102,0.0169074656527053,0.254844948012963,0.488791680454237
"206",0.1025,0.0165726754017613,0.253496837712354,0.487800374907105
"207",0.103,0.0162445144419499,0.252156977145394,0.486813698727707
"208",0.1035,0.0159228515045117,0.250825294949431,0.485831606745496
"209",0.104,0.0156075579199828,0.249501720716073,0.484854054480762
"210",0.1045,0.0152985075667255,0.248186184974577,0.483880998131933
"211",0.105,0.0149955768204777,0.246878619175562,0.482912394563131
"212",0.1055,0.0146986445049018,0.24557895567503,0.481948201291968
"213",0.106,0.0144075918431123,0.24428712771869,0.480988376477579
"214",0.1065,0.014122302410164,0.243003069426587,0.480032878908885
"215",0.107,0.0138426620864795,0.241726715778021,0.47908166799309
"216",0.1075,0.0135685590122009,0.24045800259675,0.478134703744388
"217",0.108,0.0132998835424438,0.239196866536479,0.477191946772907
"218",0.1085,0.0130365282034377,0.237943245066628,0.476253358273851
"219",0.109,0.0127783876495358,0.236697076458365,0.475318900016859
"220",0.1095,0.0125253586210744,0.235458299770905,0.474388534335573
"221",0.11,0.0122773399030684,0.234226854838076,0.473462224117402
"222",0.1105,0.0120342322847238,0.233002682255133,0.472539932793488
"223",0.111,0.0117959385197516,0.231785723365824,0.471621624328864
"224",0.1115,0.0115623632874685,0.230575920249705,0.470707263212803
"225",0.112,0.0113334131546674,0.229373215709694,0.469796814449356
"226",0.1125,0.0111089965382423,0.228177553259855,0.468890243548066
"227",0.113,0.0108890236685544,0.226988877113423,0.46798751651487
"228",0.1135,0.0106734065535229,0.225807132171047,0.467088599843169
"229",0.114,0.0104620589434268,0.224632264009265,0.466193460505078
"230",0.1145,0.010254896296404,0.223464218869184,0.465302065942836
"231",0.115,0.0100518357446336,0.222302943645386,0.46441438406039
"232",0.1155,0.00985279606118726,0.221148385875036,0.463530383215135
"233",0.116,0.00965769762753777,0.2200004937272,0.462650032209816
"234",0.1165,0.00946646240171032,0.218859215992359,0.461773300284588
"235",0.117,0.00927901388706474,0.217724502072125,0.460900157109224
"236",0.1175,0.00909527710169582,0.216596301969151,0.460030572775476
"237",0.118,0.00891517854843955,0.215474566277226,0.459164517789584
"238",0.1185,0.00873864618547329,0.214359246171561,0.458301963064925
"239",0.119,0.00856560939749806,0.213250293399256,0.457442879914809
"240",0.1195,0.00839599896749148,0.212147660269942,0.456587240045407
"241",0.12,0.00822974704902003,0.211051299646608,0.455735015548821
"242",0.1205,0.00806678713909961,0.209961164936586,0.454886178896281
"243",0.121,0.00790705405159344,0.20887721008272,0.454040702931479
"244",0.1215,0.0077504838911367,0.207799389554689,0.453198560864025
"245",0.122,0.00759701402757757,0.206727658340495,0.452359726263032
"246",0.1225,0.00744658307092434,0.205661971938115,0.451524173050823
"247",0.123,0.00729913084678858,0.204602286347299,0.450691875496758
"248",0.1235,0.00715459837231458,0.203548558061532,0.449862808211179
"249",0.124,0.00701292783258542,0.202500744060138,0.449036946139473
"250",0.1245,0.00687406255749625,0.201458801800532,0.448214264556245
"251",0.125,0.00673794699908547,0.200422689210619,0.447394739059606
"252",0.1255,0.00660452670931481,0.199392364681334,0.446578345565565
"253",0.126,0.0064737483182894,0.198367787059315,0.445765060302539
"254",0.1265,0.00634555951290911,0.197348915639719,0.444954859805951
"255",0.127,0.00621990901594257,0.196335710159168,0.444147720912947
"256",0.1275,0.00609674656551564,0.195328130788825,0.443343620757202
"257",0.128,0.00597602289500594,0.194326138127598,0.442542536763836
"258",0.1285,0.00585768971333562,0.193329693195469,0.441744446644415
"259",0.129,0.0057416996856542,0.192338757426953,0.440949328392056
"260",0.1295,0.00562800641440407,0.191353292664663,0.440157160276619
"261",0.13,0.00551656442076077,0.190373261153012,0.43936792084
"262",0.1305,0.00540732912644095,0.189398625532012,0.438581588891498
"263",0.131,0.0053002568358704,0.188429348831205,0.437798143503285
"264",0.1315,0.00519530471870523,0.187465394463688,0.437017564005953
"265",0.132,0.00509243079269919,0.186506726220265,0.436239829984148
"266",0.1325,0.00499159390691021,0.185553308263691,0.43546492127229
"267",0.133,0.00489275372523947,0.184605105123029,0.434692817950366
"268",0.1335,0.00479587071029642,0.183662081688111,0.433923500339812
"269",0.134,0.00470090610758328,0.182724203204097,0.433156948999464
"270",0.1345,0.00460782192999275,0.181791435266135,0.432393144721595
"271",0.135,0.00451658094261267,0.180863743814113,0.431632068528018
"272",0.1355,0.00442714664783151,0.17994109512752,0.430873701666267
"273",0.136,0.00433948327073889,0.179023455820381,0.430118025605849
"274",0.1365,0.00425355574481512,0.178110792836304,0.42936502203457
"275",0.137,0.00416932969790411,0.177203073443601,0.428614672854924
"276",0.1375,0.00408677143846407,0.176300265230506,0.427866960180553
"277",0.138,0.00400584794209042,0.175402336100475,0.427121866332777
"278",0.1385,0.00392652683830562,0.174509254267576,0.426379373837181
"279",0.139,0.00384877639761054,0.173620988251958,0.425639465420276
"280",0.1395,0.00377256551879221,0.172737506875402,0.424902124006216
"281",0.14,0.00369786371648293,0.171858779256953,0.424167332713574
"282",0.1405,0.00362464110896575,0.170984774808631,0.423435074852191
"283",0.141,0.00355286840622136,0.170115463231217,0.422705333920068
"284",0.1415,0.00348251689821167,0.169250814510118,0.421978093600327
"285",0.142,0.00341355844339543,0.168390798911301,0.421253337758226
"286",0.1425,0.00334596545747128,0.167535386977305,0.42053105043823
"287",0.143,0.00327971090234357,0.16668454952332,0.41981121586113
"288",0.1435,0.00321476827530687,0.165838257633339,0.419093818421232
"289",0.144,0.00315111159844444,0.164996482656375,0.418378842683577
"290",0.1445,0.00308871540823677,0.164159196202748,0.417666273381232
"291",0.145,0.00302755474537582,0.163326370140437,0.41695609541262
"292",0.1455,0.00296760514478095,0.162497976591499,0.4162482938389
"293",0.146,0.00290884262581258,0.161673987928545,0.415542853881405
"294",0.1465,0.00285124368267963,0.160854376771284,0.414839760919113
"295",0.147,0.00279478527503684,0.160039115983128,0.41413900048618
"296",0.1475,0.00273944481876837,0.159228178667852,0.413440558269506
"297",0.148,0.00268520017695382,0.158421538166318,0.412744420106353
"298",0.1485,0.0026320296510132,0.157619168053252,0.412050571982008
"299",0.149,0.00257991197202718,0.156821042134081,0.41135900002748
"300",0.1495,0.00252882629222926,0.156027134441826,0.410669690517256
"301",0.15,0.00247875217666636,0.155237419234041,0.409982629867076
"302",0.1505,0.0024296695950246,0.154451870989819,0.409297804631772
"303",0.151,0.00238155891361687,0.153670464406836,0.408615201503129
"304",0.1515,0.00233440088752913,0.152893174398459,0.407934807307795
"305",0.152,0.00228817665292217,0.152119976090894,0.407256609005228
"306",0.1525,0.0022428677194858,0.151350844820388,0.406580593685674
"307",0.153,0.00219845596304253,0.150585756130479,0.405906748568192
"308",0.1535,0.00215492361829761,0.149824685769298,0.405235060998709
"309",0.154,0.00211225327173271,0.149067609686902,0.40456551844811
"310",0.1545,0.00207042785464026,0.148314504032677,0.403898108510366
"311",0.155,0.00202943063629573,0.147565345152759,0.403232818900695
"312",0.1555,0.00198924521726516,0.146820109587523,0.402569637453755
"313",0.156,0.00194985552284512,0.146078774069097,0.40190855212187
"314",0.1565,0.00191124579663264,0.145341315518929,0.401249550973294
"315",0.157,0.00187340059422242,0.14460771104539,0.400592622190494
"316",0.1575,0.00183630477702891,0.143877937941422,0.39993775406848
"317",0.158,0.00179994350623059,0.143151973682221,0.399284935013148
"318",0.1585,0.00176430223683434,0.142429795922963,0.398634153539671
"319",0.159,0.00172936671185716,0.141711382496565,0.397985398270904
"320",0.1595,0.00169512295662325,0.140996711411491,0.397338657935823
"321",0.16,0.00166155727317393,0.140285760849584,0.396693921367997
"322",0.1605,0.00162865623478828,0.139578509163942,0.396051177504079
"323",0.161,0.00159640668061225,0.138874934876827,0.395410415382332
"324",0.1615,0.00156479571039417,0.138175016677612,0.394771624141173
"325",0.162,0.00153381067932446,0.137478733420756,0.394134793017753
"326",0.1625,0.00150343919297757,0.13678606412382,0.393499911346551
"327",0.163,0.00147366910235399,0.136096987965508,0.392866968558005
"328",0.1635,0.00144448849902054,0.135411484283748,0.392235954177157
"329",0.164,0.0014158857103468,0.134729532573801,0.39160685782233
"330",0.1645,0.00138784929483593,0.1340511124864,0.39097966920382
"331",0.165,0.00136036803754789,0.133376203825921,0.390354378122625
"332",0.1655,0.00133343094561336,0.132704786548587,0.389730974469178
"333",0.166,0.00130702724383639,0.132036840760695,0.389109448222119
"334",0.1665,0.00128114637038421,0.131372346716875,0.388489789447079
"335",0.167,0.00125577797256237,0.130711284818382,0.387871988295489
"336",0.1675,0.00123091190267348,0.130053635611408,0.387256035003409
"337",0.168,0.00120653821395804,0.129399379785425,0.38664191989038
"338",0.1685,0.00118264715661557,0.128748498171554,0.386029633358289
"339",0.169,0.00115922917390459,0.128100971740963,0.385419165890265
"340",0.1695,0.00113627489831977,0.127456781603288,0.384810508049583
"341",0.17,0.0011137751478448,0.126815909005076,0.384203650478596
"342",0.1705,0.00109172092227951,0.126178335328263,0.383598583897681
"343",0.171,0.0010701033996396,0.125544042088666,0.382995299104201
"344",0.1715,0.00104891393262779,0.124913010934502,0.382393786971495
"345",0.172,0.00102814404517473,0.124285223644934,0.381794038447871
"346",0.1725,0.00100778542904851,0.123660662128637,0.381196044555631
"347",0.173,0.000987829940531229,0.123039308422387,0.380599796390101
"348",0.1735,0.000968269597161402,0.12242114468967,0.380005285118688
"349",0.174,0.000949096574540874,0.121806153219318,0.379412501979941
"350",0.1745,0.00093030320320495,0.121194316424163,0.378821438282642
"351",0.175,0.000911881965554516,0.12058561683971,0.378232085404903
"352",0.1755,0.000893825492848894,0.119980037122834,0.377644434793279
"353",0.176,0.000876126562258242,0.119377560050499,0.377058477961901
"354",0.1765,0.000858778093974337,0.11877816851849,0.376474206491623
"355",0.177,0.000841773148378549,0.118181845540169,0.375891612029177
"356",0.1775,0.000825104923265905,0.117588574245253,0.375310686286348
"357",0.178,0.000808766751124112,0.116998337878604,0.374731421039166
"358",0.1785,0.000792752096466469,0.116411119799041,0.374153808127103
"359",0.179,0.000777054553217582,0.115826903478172,0.373577839452289
"360",0.1795,0.000761667842150847,0.115245672499238,0.373003506978742
"361",0.18,0.00074658580837668,0.114667410555983,0.372430802731611
"362",0.1805,0.000731802418880473,0.114092101451532,0.371859718796423
"363",0.181,0.000717311760109313,0.11351972909729,0.371290247318357
"364",0.1815,0.000703108035606483,0.112950277511861,0.370722380501519
"365",0.182,0.000689185563692794,0.112383730819977,0.370156110608234
"366",0.1825,0.000675538775193844,0.111820073251444,0.369591429958347
"367",0.183,0.000662162211212277,0.111259289140108,0.369028330928539
"368",0.1835,0.000649050520944141,0.110701362922834,0.368466805951652
"369",0.184,0.000636198459538506,0.110146279138495,0.367906847516023
"370",0.1845,0.000623600885999444,0.109594022426987,0.367348448164837
"371",0.185,0.000611252761129572,0.109044577528244,0.366791600495481
"372",0.1855,0.000599149145514298,0.108497929281281,0.366236297158912
"373",0.186,0.000587285197545991,0.107954062623243,0.365682530859038
"374",0.1865,0.000575656171487276,0.10741296258847,0.36513029435211
"375",0.187,0.000564257415572674,0.106874614307575,0.364579580446116
"376",0.1875,0.000553084370147834,0.106339003006534,0.36403038200019
"377",0.188,0.000542132565845609,0.105806114005795,0.363482691924037
"378",0.1885,0.000531397621798253,0.10527593271939,0.362936503177352
"379",0.189,0.000520875243885012,0.104748444654067,0.362391808769263
"380",0.1895,0.000510561223014422,0.104223635408435,0.361848601757777
"381",0.19,0.000500451433440611,0.103701490672114,0.36130687524923
"382",0.1905,0.000490541831112951,0.103181996224901,0.360766622397757
"383",0.191,0.00048082845205838,0.102665137935953,0.36022783640476
"384",0.1915,0.000471307410795765,0.102150901762972,0.359690510518389
"385",0.192,0.000461974898781651,0.101639273751406,0.359154638033034
"386",0.1925,0.000452827182886797,0.101130240033661,0.358620212288817
"387",0.193,0.000443860603902874,0.100623786828325,0.358087226671101
"388",0.1935,0.000435071575078732,0.100119900439399,0.35755567461
"389",0.194,0.000426456580685654,0.0996185672555437,0.357025549579902
"390",0.1945,0.000418012174611013,0.0991197737493292,0.356496845098994
"391",0.195,0.000409734978979786,0.0986235064765031,0.355969554728797
"392",0.1955,0.000401621682803358,0.098129752075263,0.355443672073712
"393",0.196,0.000393669040655078,0.0976384972655404,0.354919190780564
"394",0.1965,0.000385873871372051,0.0971497288482943,0.354396104538165
"395",0.197,0.000378233056782625,0.0966634337048145,0.353874407076868
"396",0.1975,0.000370743540459088,0.0961795987960333,0.353354092168149
"397",0.198,0.000363402326495048,0.0956982111618473,0.352835153624172
"398",0.1985,0.000356206478307034,0.0952192579204474,0.352317585297379
"399",0.199,0.000349153117459826,0.094742726267658,0.351801381080076
"400",0.1995,0.000342239422515039,0.0942686034762848,0.351286534904031
"401",0.2,0.000335462627902512,0.0937968768954711,0.350773040740074
"402",0.2005,0.00032882002281404,0.0933275339500622,0.350260892597704
"403",0.201,0.000322308950119019,0.0928605621399785,0.349750084524705
"404",0.2015,0.000315926805301555,0.0923959490395962,0.349240610606763
"405",0.202,0.000309671035418626,0.0919336822971361,0.34873246496709
"406",0.2025,0.000303539138078866,0.0914737496340605,0.348225641766061
"407",0.203,0.000297528660441581,0.0910161388444772,0.347720135200841
"408",0.2035,0.000291637198235574,0.0905608377945514,0.347215939505033
"409",0.204,0.000285862394797409,0.0901078344219248,0.346713048948322
"410",0.2045,0.000280201940128712,0.0896571167351426,0.346211457836127
"411",0.205,0.000274653569972143,0.0892086728130866,0.34571116050926
"412",0.2055,0.000269215064905658,0.0887624908044162,0.345212151343586
"413",0.206,0.000263884249454718,0.0883185589270158,0.344714424749687
"414",0.2065,0.000258658991222064,0.0878768654674495,0.344217975172542
"415",0.207,0.00025353720003473,0.0874373987804221,0.343722797091195
"416",0.2075,0.000248516827107952,0.0870001472882467,0.34322888501844
"417",0.208,0.000243595864225619,0.0865650994803187,0.342736233500508
"418",0.2085,0.000238772342936964,0.0861322439125971,0.342244837116752
"419",0.209,0.000234044333769158,0.08570156920709,0.341754690479348
"420",0.2095,0.000229409945455492,0.0852730640513486,0.341265788232988
"421",0.21,0.000224867324178848,0.0848467171979655,0.340778125054586
"422",0.2105,0.000220414652830147,0.0844225174640803,0.340291695652988
"423",0.211,0.000216050150281479,0.0840004537308893,0.339806494768677
"424",0.2115,0.000211772070673631,0.083580514943163,0.339322517173492
"425",0.212,0.000207578702717718,0.0831626901087678,0.338839757670348
"426",0.2125,0.000203468369010644,0.0827469682981938,0.338358211092959
"427",0.213,0.000199439425364123,0.0823333386440879,0.337877872305563
"428",0.2135,0.000195490260146975,0.0819217903407928,0.337398736202653
"429",0.214,0.000191619293640457,0.0815123126438903,0.336920797708717
"430",0.2145,0.000187824977406354,0.081104894869751,0.336444051777965
"431",0.215,0.000184105793667579,0.0806995263950879,0.335968493394084
"432",0.2155,0.000180460254701048,0.0802961966565164,0.335494117569973
"433",0.216,0.000176886902242567,0.0798948951501179,0.335020919347494
"434",0.2165,0.000173384306903506,0.0794956114310094,0.334548893797226
"435",0.217,0.000169951067599028,0.0790983351129173,0.334078036018222
"436",0.2175,0.000166585810987634,0.0787030558677557,0.333608341137759
"437",0.218,0.000163287190921808,0.0783097634252104,0.333139804311111
"438",0.2185,0.000160053887909543,0.0779184475723265,0.332672420721304
"439",0.219,0.000156884608586522,0.0775290981531004,0.33220618557889
"440",0.2195,0.000153778085198759,0.0771417050680776,0.331741094121716
"441",0.22,0.000150733075095477,0.0767562582739528,0.331277141614698
"442",0.2205,0.000147748360232034,0.0763727477831765,0.330814323349597
"443",0.221,0.000144822746682688,0.0759911636635641,0.330352634644801
"444",0.2215,0.000141955064163011,0.0756114960379099,0.329892070845105
"445",0.222,0.000139144165561759,0.0752337350836053,0.329432627321497
"446",0.2225,0.000136388926482011,0.0748578710322609,0.32897429947095
"447",0.223,0.0001336882447914,0.0744838941693323,0.328517082716205
"448",0.2235,0.000131041040181239,0.0741117948337504,0.328060972505571
"449",0.224,0.000128446253734388,0.0737415634175548,0.32760596431272
"450",0.2245,0.00012590284750167,0.0733731903655319,0.327152053636482
"451",0.225,0.00012340980408668,0.0730066661748558,0.326699236000651
"452",0.2255,0.00012096612623881,0.0726419813947336,0.326247506953784
"453",0.226,0.000118570836454339,0.072279126626054,0.325796862069012
"454",0.2265,0.000116222976585415,0.0719180925210395,0.325347296943841
"455",0.227,0.000113921607456786,0.0715588697829022,0.324898807199971
"456",0.2275,0.000111665808490115,0.0712014491655029,0.324451388483105
"457",0.228,0.000109454677335737,0.0708458214730138,0.324005036462761
"458",0.2285,0.000107287329511708,0.0704919775595846,0.323559746832098
"459",0.229,0.000105162898050001,0.0701399083290116,0.323115515307727
"460",0.2295,0.000103080533149705,0.0697896047344102,0.322672337629538
"461",0.23,0.000101039401837093,0.0694410577778909,0.322230209560523
"462",0.2305,9.9038687632427e-05,0.0690942585102382,0.321789126886601
"463",0.231,9.70775902233471e-05,0.0687491980305926,0.321349085416446
"464",0.2315,9.51553251447417e-05,0.0684058674861356,0.32091008098132
"465",0.232,9.32711234649486e-05,0.0680642580717779,0.320472109434903
"466",0.2325,9.14242314781733e-05,0.067724361029851,0.320035166653124
"467",0.233,8.96139104029952e-05,0.0673861676498005,0.319599248534004
"468",0.2335,8.78394360868463e-05,0.0670496692678838,0.319164350997488
"469",0.234,8.61000987163402e-05,0.0667148572668694,0.318730469985288
"470",0.2345,8.43952025333375e-05,0.0663817230757401,0.318297601460722
"471",0.235,8.27240655566324e-05,0.0660502581693979,0.317865741408561
"472",0.2355,8.1086019309152e-05,0.0657204540683726,0.317434885834868
"473",0.236,7.94804085505568e-05,0.0653923023385325,0.317005030766854
"474",0.2365,7.79065910151347e-05,0.0650657945907979,0.316576172252718
"475",0.237,7.63639371548869e-05,0.0647409224808573,0.316148306361502
"476",0.2375,7.48518298877006e-05,0.0644176777088863,0.31572142918294
"477",0.238,7.33696643505071e-05,0.0640960520192686,0.315295536827317
"478",0.2385,7.1916847657329e-05,0.06377603720032,0.314870625425316
"479",0.239,7.0492798662118e-05,0.0634576250840148,0.314446691127883
"480",0.2395,6.90969477262881e-05,0.0631408075457143,0.31402373010608
"481",0.24,6.77287364908539e-05,0.0628255765038981,0.313601738550946
"482",0.2405,6.63876176530778e-05,0.0625119239198978,0.313180712673359
"483",0.241,6.50730547475429e-05,0.0621998417976322,0.312760648703901
"484",0.2415,6.37845219315595e-05,0.0618893221833465,0.312341542892716
"485",0.242,6.25215037748203e-05,0.061580357165352,0.311923391509384
"486",0.2425,6.12834950532221e-05,0.0612729388737691,0.31150619084278
"487",0.243,6.00700005467695e-05,0.0609670594802723,0.31108993720095
"488",0.2435,5.88805348414794e-05,0.0606627111978373,0.310674626910975
"489",0.244,5.77146221352103e-05,0.0603598862804902,0.310260256318847
"490",0.2445,5.65717960473339e-05,0.0600585770230592,0.309846821789338
"491",0.245,5.54515994321769e-05,0.0597587757609279,0.309434319705874
"492",0.2455,5.43535841961575e-05,0.0594604748697912,0.309022746470415
"493",0.246,5.32773111185406e-05,0.0591636667654127,0.308612098503326
"494",0.2465,5.22223496757448e-05,0.0588683439033845,0.308202372243256
"495",0.247,5.11882778691265e-05,0.0585744987788891,0.30779356414702
"496",0.2475,5.01746820561753e-05,0.0582821239264629,0.307385670689476
"497",0.248,4.91811567850513e-05,0.0579912119197618,0.306978688363408
"498",0.2485,4.82073046323988e-05,0.0577017553713289,0.306572613679406
"499",0.249,4.72527360443719e-05,0.0574137469323639,0.306167443165755
"500",0.2495,4.63170691808076e-05,0.0571271792924945,0.305763173368314
"501",0.25,4.53999297624849e-05,0.0568420451795491,0.305359800850407
"502",0.2505,4.45009509214075e-05,0.0565583373593328,0.304957322192704
"503",0.251,4.36197730540527e-05,0.0562760486354032,0.304555733993118
"504",0.2515,4.27560436775242e-05,0.0559951718488495,0.304155032866686
"505",0.252,4.19094172885549e-05,0.0557156998780728,0.303755215445463
"506",0.2525,4.10795552253007e-05,0.0554376256385681,0.303356278378415
"507",0.253,4.02661255318713e-05,0.0551609420827084,0.302958218331307
"508",0.2535,3.94688028255435e-05,0.0548856421995297,0.3025610319866
"509",0.254,3.86872681666037e-05,0.0546117190145185,0.302164716043346
"510",0.2545,3.79212089307676e-05,0.0543391655894007,0.30176926721708
"511",0.255,3.71703186841267e-05,0.0540679750219319,0.301374682239719
"512",0.2555,3.64342970605703e-05,0.0537981404456895,0.300980957859458
"513",0.256,3.57128496416352e-05,0.0535296550298665,0.300588090840671
"514",0.2565,3.50056878387345e-05,0.0532625119790666,0.300196077963806
"515",0.257,3.43125287777179e-05,0.0529967045331011,0.299804916025289
"516",0.2575,3.3633095185719e-05,0.0527322259667874,0.299414601837422
"517",0.258,3.29671152802416e-05,0.0524690695897485,0.29902513222829
"518",0.2585,3.23143226604437e-05,0.0522072287462147,0.298636504041656
"519",0.259,3.16744562005733e-05,0.0519466968148265,0.298248714136872
"520",0.2595,3.10472599455148e-05,0.0516874672084386,0.297861759388781
"521",0.26,3.04324830084036e-05,0.051429533373926,0.29747563668762
"522",0.2605,2.98298794702676e-05,0.0511728887919911,0.297090342938931
"523",0.261,2.92392082816567e-05,0.0509175269769723,0.296705875063464
"524",0.2615,2.86602331662198e-05,0.0506634414766542,0.296322229997088
"525",0.262,2.80927225261909e-05,0.0504106258720788,0.295939404690696
"526",0.2625,2.75364493497472e-05,0.0501590737773586,0.295557396110118
"527",0.263,2.69911911202008e-05,0.0499087788394904,0.295176201236031
"528",0.2635,2.64567297269899e-05,0.0496597347381711,0.294795817063868
"529",0.264,2.59328513784309e-05,0.0494119351856145,0.294416240603731
"530",0.2645,2.54193465161992e-05,0.049165373926369,0.294037468880303
"531",0.265,2.49160097315032e-05,0.0489200447371378,0.293659498932763
"532",0.2655,2.44226396829176e-05,0.048675941426599,0.293282327814698
"533",0.266,2.39390390158448e-05,0.0484330578352278,0.292905952594018
"534",0.2665,2.34650142835697e-05,0.0481913878351196,0.292530370352874
"535",0.267,2.30003758698791e-05,0.0479509253298149,0.29215557818757
"536",0.2675,2.25449379132122e-05,0.0477116642541243,0.291781573208484
"537",0.268,2.20985182323137e-05,0.0474735985739562,0.291408352539982
"538",0.2685,2.16609382533591e-05,0.0472367222861443,0.291035913320338
"539",0.269,2.12320229385221e-05,0.0470010294182774,0.290664252701653
"540",0.2695,2.0811600715958e-05,0.0467665140285295,0.290293367849775
"541",0.27,2.03995034111719e-05,0.0465331702054917,0.289923255944217
"542",0.2705,1.99955661797474e-05,0.0463009920680048,0.289553914178081
"543",0.271,1.95996274414058e-05,0.0460699737649936,0.289185339757975
"544",0.2715,1.92115288153726e-05,0.0458401094753016,0.288817529903941
"545",0.272,1.88311150570227e-05,0.0456113934075273,0.288450481849373
"546",0.2725,1.84582339957806e-05,0.0453838197998617,0.28808419284094
"547",0.273,1.80927364742497e-05,0.0451573829199265,0.287718660138515
"548",0.2735,1.77344762885483e-05,0.0449320770646136,0.287353881015095
"549",0.274,1.73833101298252e-05,0.0447078965599258,0.286989852756727
"550",0.2745,1.70390975269345e-05,0.0444848357608181,0.286626572662433
"551",0.275,1.67017007902457e-05,0.0442628890510407,0.286264038044139
"552",0.2755,1.63709849565652e-05,0.0440420508429825,0.2859022462266
"553",0.276,1.604681773515e-05,0.0438223155775159,0.285541194547326
"554",0.2765,1.57290694547894e-05,0.0436036777238427,0.285180880356514
"555",0.277,1.54176130119343e-05,0.0433861317793404,0.28482130101697
"556",0.2775,1.5112323819855e-05,0.0431696722694108,0.284462453904047
"557",0.278,1.4813079758804e-05,0.0429542937473277,0.284104336405565
"558",0.2785,1.45197611271668e-05,0.0427399907940875,0.283746945921748
"559",0.279,1.42322505935799e-05,0.0425267580182596,0.283390279865151
"560",0.2795,1.39504331499963e-05,0.0423145900558381,0.283034335660592
"561",0.28,1.36741960656809e-05,0.0421034815700942,0.282679110745087
"562",0.2805,1.34034288421169e-05,0.0418934272514301,0.282324602567774
"563",0.281,1.31380231688045e-05,0.0416844218172336,0.281970808589855
"564",0.2815,1.28778728799356e-05,0.041476460011733,0.281617726284523
"565",0.282,1.26228739119259e-05,0.041269536605854,0.281265353136897
"566",0.2825,1.23729242617882e-05,0.0410636463970766,0.280913686643958
"567",0.283,1.21279239463298e-05,0.0408587842092935,0.28056272431448
"568",0.2835,1.18877749621577e-05,0.0406549448926692,0.280212463668969
"569",0.284,1.16523812464762e-05,0.0404521233234995,0.279862902239596
"570",0.2845,1.14216486386605e-05,0.0402503144040729,0.279514037570132
"571",0.285,1.1195484842591e-05,0.040049513062532,0.27916586721589
"572",0.2855,1.09737993897336e-05,0.0398497142527361,0.278818388743653
"573",0.286,1.07565036029513e-05,0.0396509129541244,0.278471599731618
"574",0.2865,1.05435105610322e-05,0.0394531041715808,0.278125497769335
"575",0.287,1.03347350639195e-05,0.0392562829352983,0.277780080457637
"576",0.2875,1.01300935986307e-05,0.0390604443006454,0.277435345408587
"577",0.288,9.92950430585108e-06,0.0388655833480328,0.277091290245413
"578",0.2885,9.73288694718895e-06,0.0386716951827808,0.276747912602449
"579",0.289,9.54016287307925e-06,0.0384787749349877,0.276405210125071
"580",0.2895,9.35125499132265e-06,0.0382868177593991,0.276063180469644
"581",0.29,9.16608773624762e-06,0.0380958188352777,0.275721821303459
"582",0.2905,8.98458703848324e-06,0.0379057733662743,0.275381130304671
"583",0.291,8.80668029533034e-06,0.0377166765802992,0.275041105162247
"584",0.2915,8.63229634171953e-06,0.0375285237293945,0.274701743575902
"585",0.292,8.46136542174425e-06,0.037341310089607,0.274363043256048
"586",0.2925,8.29381916075737e-06,0.0371550309608626,0.274025001923728
"587",0.293,8.12959053802053e-06,0.0369696816668404,0.273687617310566
"588",0.2935,7.96861385989487e-06,0.0367852575548484,0.273350887158709
"589",0.294,7.81082473356277e-06,0.036601753995699,0.273014809220767
"590",0.2945,7.65616004126982e-06,0.0364191663835869,0.272679381259764
"591",0.295,7.50455791507687e-06,0.0362374901359655,0.272344601049077
"592",0.2955,7.35595771211205e-06,0.0360567206934261,0.272010466372381
"593",0.296,7.21029999031283e-06,0.0358768535195764,0.271676975023598
"594",0.2965,7.06752648464835e-06,0.0356978841009205,0.271344124806841
"595",0.297,6.92758008381267e-06,0.035519807946739,0.271011913536358
"596",0.2975,6.79040480737948e-06,0.0353426205889707,0.270680339036481
"597",0.298,6.65594578340917e-06,0.0351663175820938,0.270349399141572
"598",0.2985,6.52414922649937e-06,0.0349908945030091,0.27001909169597
"599",0.299,6.39496241626998e-06,0.0348163469509225,0.269689414553937
"600",0.2995,6.26833367627438e-06,0.0346426705472293,0.269360365579607
"601",0.3,6.14421235332821e-06,0.0344698609353991,0.269031942646934
"602",0.3005,6.02254879724729e-06,0.0342979137808603,0.268704143639643
"603",0.301,5.90329434098699e-06,0.0341268247708864,0.268376966451172
"604",0.3015,5.78640128117473e-06,0.0339565896144827,0.268050408984628
"605",0.302,5.67182285902797e-06,0.0337872040422733,0.267724469152732
"606",0.3025,5.55951324165015e-06,0.0336186638063889,0.267399144877771
"607",0.303,5.44942750369681e-06,0.0334509646803558,0.267074434091547
"608",0.3035,5.34152160940495e-06,0.0332841024589842,0.266750334735328
"609",0.304,5.2357523949781e-06,0.0331180729582589,0.266426844759797
"610",0.3045,5.1320775513202e-06,0.0329528720152291,0.266103962125006
"611",0.305,5.03045560711145e-06,0.0327884954878997,0.265781684800323
"612",0.3055,4.93084591221917e-06,0.0326249392551231,0.265460010764388
"613",0.306,4.83320862143726e-06,0.0324621992164909,0.265138938005062
"614",0.3065,4.73750467854758e-06,0.0323002712922276,0.264818464519379
"615",0.307,4.64369580069689e-06,0.0321391514230834,0.264498588313502
"616",0.3075,4.55174446308323e-06,0.0319788355702287,0.264179307402669
"617",0.308,4.46161388394555e-06,0.0318193197151487,0.263860619811155
"618",0.3085,4.37326800985043e-06,0.0316605998595387,0.263542523572216
"619",0.309,4.28667150127027e-06,0.0315026720251999,0.263225016728049
"620",0.3095,4.201789718447e-06,0.031345532253936,0.262908097329745
"621",0.31,4.11858870753571e-06,0.03118917660745,0.262591763437239
"622",0.3105,4.03703518702269e-06,0.0310336011672423,0.262276013119271
"623",0.311,3.95709653441233e-06,0.0308788020345083,0.261960844453335
"624",0.3115,3.87874077317772e-06,0.0307247753300377,0.261646255525636
"625",0.312,3.80193655996962e-06,0.0305715171941135,0.261332244431047
"626",0.3125,3.72665317207867e-06,0.0304190237864119,0.261018809273061
"627",0.313,3.65286049514593e-06,0.030267291285903,0.26070594816375
"628",0.3135,3.5805290111167e-06,0.0301163158907515,0.26039365922372
"629",0.314,3.50962978643293e-06,0.0299660938182184,0.260081940582065
"630",0.3145,3.44013446045943e-06,0.0298166213045631,0.259770790376329
"631",0.315,3.37201523413918e-06,0.029667894604946,0.259460206752456
"632",0.3155,3.30524485887339e-06,0.0295199099933317,0.259150187864752
"633",0.316,3.23979662562167e-06,0.0293726637623927,0.258840731875841
"634",0.3165,3.17564435421807e-06,0.0292261522234135,0.258531836956623
"635",0.317,3.11276238289864e-06,0.0290803717061955,0.25822350128623
"636",0.3175,3.05112555803642e-06,0.0289353185589624,0.257915723051986
"637",0.318,2.99070922407963e-06,0.0287909891482657,0.257608500449364
"638",0.3185,2.93148921368913e-06,0.0286473798588914,0.257301831681946
"639",0.319,2.87344183807115e-06,0.0285044870937663,0.25699571496138
"640",0.3195,2.81654387750146e-06,0.0283623072738659,0.256690148507342
"641",0.32,2.7607725720372e-06,0.0282208368381218,0.256385130547491
"642",0.3205,2.70610561241254e-06,0.0280800722433306,0.256080659317432
"643",0.321,2.65252113111474e-06,0.0279400099640619,0.255776733060674
"644",0.3215,2.5999976936368e-06,0.0278006464925685,0.255473350028593
"645",0.322,2.54851428990341e-06,0.0276619783386957,0.255170508480385
"646",0.3225,2.49805032586663e-06,0.0275240020297919,0.254868206683035
"647",0.323,2.44858561526798e-06,0.0273867141106192,0.254566442911274
"648",0.3235,2.40010037156368e-06,0.0272501111432647,0.254265215447537
"649",0.324,2.35257520000977e-06,0.0271141897070526,0.253964522581929
"650",0.3245,2.30599108990395e-06,0.0269789463984559,0.253664362612184
"651",0.325,2.26032940698105e-06,0.0268443778310097,0.253364733843626
"652",0.3255,2.21557188595908e-06,0.0267104806352239,0.253065634589132
"653",0.326,2.17170062323283e-06,0.026577251458497,0.252767063169093
"654",0.3265,2.12869806971227e-06,0.0264446869650306,0.252469017911378
"655",0.327,2.08654702380262e-06,0.0263127838357434,0.252171497151293
"656",0.3275,2.04523062452349e-06,0.0261815387681864,0.251874499231547
"657",0.328,2.00473234476427e-06,0.0260509484764588,0.251578022502215
"658",0.3285,1.96503598467308e-06,0.0259210096911234,0.251282065320696
"659",0.329,1.92612566517659e-06,0.0257917191591233,0.250986626051684
"660",0.3295,1.88798582162818e-06,0.0256630736436986,0.250691703067123
"661",0.33,1.8506011975819e-06,0.0255350699243039,0.250397294746179
"662",0.3305,1.81395683868968e-06,0.0254077047965257,0.250103399475198
"663",0.331,1.77803808671934e-06,0.0252809750720008,0.249810015647671
"664",0.3315,1.74283057369117e-06,0.025154877578335,0.2495171416642
"665",0.332,1.70832021613054e-06,0.0250294091590217,0.249224775932462
"666",0.3325,1.67449320943427e-06,0.0249045666733619,0.248932916867173
"667",0.333,1.64133602234864e-06,0.0247803469963836,0.248641562890054
"668",0.3335,1.60883539155672e-06,0.0246567470187625,0.248350712429792
"669",0.334,1.57697831637285e-06,0.0245337636467425,0.248060363922013
"670",0.3345,1.54575205354219e-06,0.024411393802057,0.247770515809239
"671",0.335,1.51514411214325e-06,0.0242896344218503,0.247481166540859
"672",0.3355,1.48514224859135e-06,0.0241684824585997,0.247192314573094
"673",0.336,1.45573446174106e-06,0.024047934880038,0.246903958368961
"674",0.3365,1.42690898808551e-06,0.0239279886690761,0.246616096398241
"675",0.337,1.3986542970509e-06,0.0238086408237263,0.246328727137443
"676",0.3375,1.37095908638408e-06,0.0236898883570261,0.246041849069777
"677",0.338,1.34381227763152e-06,0.0235717282969619,0.24575546068511
"678",0.3385,1.31720301170774e-06,0.0234541576863935,0.245469560479944
"679",0.339,1.29112064455159e-06,0.0233371735829792,0.245184146957376
"680",0.3395,1.26555474286843e-06,0.0232207730591007,0.244899218627067
"681",0.34,1.24049507995671e-06,0.0231049532017888,0.244614774005211
"682",0.3405,1.21593163161713e-06,0.0229897111126495,0.2443308116145
"683",0.341,1.19185457214283e-06,0.0228750439077901,0.244047329984094
"684",0.3415,1.16825427038899e-06,0.0227609487177463,0.243764327649589
"685",0.342,1.14512128592024e-06,0.0226474226874094,0.243481803152983
"686",0.3425,1.12244636523434e-06,0.0225344629759532,0.243199755042646
"687",0.343,1.10022043806069e-06,0.0224220667567627,0.242918181873289
"688",0.3435,1.07843461373207e-06,0.022310231217362,0.242637082205931
"689",0.344,1.05708017762826e-06,0.0221989535593429,0.242356454607869
"690",0.3445,1.03614858769009e-06,0.022088230998294,0.242076297652646
"691",0.345,1.01563147100249e-06,0.0219780607637304,0.241796609920021
"692",0.3455,9.95520620445231e-07,0.021868440099023,0.24151738999594
"693",0.346,9.75807991409932e-07,0.0217593662613288,0.241238636472501
"694",0.3465,9.56485698582146e-07,0.0216508365215218,0.240960347947927
"695",0.347,9.37546012787105e-07,0.021542848164123,0.240682523026537
"696",0.3475,9.18981357897959e-07,0.0214353984872326,0.240405160318711
"697",0.348,9.0078430780522e-07,0.0213284848024608,0.240128258440865
"698",0.3485,8.82947583446219e-07,0.0212221044348604,0.239851816015419
"699",0.349,8.6546404989339e-07,0.0211162547228582,0.239575831670769
"700",0.3495,8.48326713500193e-07,0.0210109330181888,0.239300304041255
"701",0.35,8.31528719103568e-07,0.0209061366858264,0.239025231767134
"702",0.3505,8.15063347281783e-07,0.020801863103919,0.23875061349455
"703",0.351,7.98924011666567e-07,0.0206981096637218,0.238476447875506
"704",0.3515,7.8310425630848e-07,0.020594873769531,0.238202733567834
"705",0.352,7.67597753094446e-07,0.0204921528386185,0.237929469235166
"706",0.3525,7.52398299216421e-07,0.0203899443011663,0.237656653546909
"707",0.353,7.37499814690195e-07,0.020288245600202,0.237384285178212
"708",0.3535,7.22896339923308e-07,0.0201870541915334,0.237112362809939
"709",0.354,7.08582033331135e-07,0.0200863675436851,0.236840885128645
"710",0.3545,6.94551169000182e-07,0.019986183137834,0.236569850826543
"711",0.355,6.80798134397634e-07,0.0198864984677456,0.236299258601478
"712",0.3555,6.67317428126276e-07,0.019787311039711,0.236029107156902
"713",0.356,6.54103657723851e-07,0.019688618372484,0.235759395201841
"714",0.3565,6.41151537506014e-07,0.0195904179972178,0.235490121450874
"715",0.357,6.28455886451982e-07,0.0194927074574036,0.235221284624101
"716",0.3575,6.16011626132054e-07,0.0193954843088078,0.234952883447118
"717",0.358,6.03813778676175e-07,0.0192987461194106,0.234684916650992
"718",0.3585,5.91857464782726e-07,0.0192024904693449,0.234417382972228
"719",0.359,5.80137901766728e-07,0.0191067149508347,0.234150281152752
"720",0.3595,5.68650401646712e-07,0.0190114171681347,0.233883609939874
"721",0.36,5.57390369269461e-07,0.01891659473747,0.233617368086271
"722",0.3605,5.46353300471887e-07,0.0188222452869755,0.233351554349954
"723",0.361,5.35534780279311e-07,0.0187283664566365,0.233086167494245
"724",0.3615,5.24930481139406e-07,0.018634955898229,0.232821206287754
"725",0.362,5.14536161191121e-07,0.0185420112752606,0.232556669504345
"726",0.3625,5.04347662567888e-07,0.0184495302629115,0.232292555923118
"727",0.363,4.94360909734407e-07,0.0183575105479759,0.232028864328382
"728",0.3635,4.84571907856387e-07,0.0182659498288037,0.231765593509625
"729",0.364,4.74976741202554e-07,0.0181748458152428,0.231502742261496
"730",0.3645,4.65571571578309e-07,0.0180841962285808,0.231240309383773
"731",0.365,4.56352636790399e-07,0.0179939988014881,0.230978293681344
"732",0.3655,4.47316249141989e-07,0.0179042512779606,0.230716693964177
"733",0.366,4.38458793957531e-07,0.0178149514132627,0.230455509047298
"734",0.3665,4.29776728136852e-07,0.0177260969738713,0.230194737750766
"735",0.367,4.21266578737861e-07,0.0176376857374188,0.229934378899651
"736",0.3675,4.12924941587327e-07,0.0175497154926378,0.229674431324003
"737",0.368,4.04748479919168e-07,0.017462184039305,0.229414893858835
"738",0.3685,3.96733923039694e-07,0.017375089188186,0.229155765344094
"739",0.369,3.88878065019292e-07,0.0172884287609804,0.22889704462464
"740",0.3695,3.81177763410008e-07,0.0172022005902664,0.228638730550222
"741",0.37,3.73629937988526e-07,0.0171164025194466,0.22838082197545
"742",0.3705,3.66231569524039e-07,0.0170310324026941,0.228123317759779
"743",0.371,3.58979698570514e-07,0.0169460881048976,0.227866216767477
"744",0.3715,3.51871424282876e-07,0.0168615675016085,0.22760951786761
"745",0.372,3.44903903256634e-07,0.0167774684789872,0.227353219934011
"746",0.3725,3.38074348390474e-07,0.0166937889337496,0.227097321845264
"747",0.373,3.31380027771388e-07,0.0166105267731149,0.226841822484674
"748",0.3735,3.24818263581871e-07,0.0165276799147521,0.22658672074025
"749",0.374,3.18386431028753e-07,0.0164452462867284,0.22633201550468
"750",0.3745,3.12081957293257e-07,0.0163632238274565,0.226077705675306
"751",0.375,3.05902320501826e-07,0.0162816104856434,0.225823790154107
"752",0.3755,2.99845048717348e-07,0.016200404220238,0.22557026784767
"753",0.376,2.93907718950344e-07,0.0161196030003807,0.225317137667173
"754",0.3765,2.88087956189741e-07,0.0160392048053515,0.225064398528361
"755",0.377,2.82383432452839e-07,0.01595920762452,0.224812049351523
"756",0.3775,2.76791865854081e-07,0.0158796094572941,0.224560089061469
"757",0.378,2.71311019692271e-07,0.0158004083130704,0.224308516587515
"758",0.3785,2.65938701555867e-07,0.0157216022111837,0.22405733086345
"759",0.379,2.60672762445982e-07,0.0156431891808574,0.223806530827524
"760",0.3795,2.55511095916759e-07,0.0155651672611541,0.223556115422424
"761",0.38,2.50451637232762e-07,0.0154875345009261,0.223306083595248
"762",0.3805,2.45492362543058e-07,0.0154102889587665,0.223056434297491
"763",0.381,2.40631288071646e-07,0.0153334287029606,0.222807166485018
"764",0.3815,2.35866469323924e-07,0.015256951811437,0.222558279118046
"765",0.382,2.31196000308858e-07,0.0151808563717197,0.22230977116112
"766",0.3825,2.26618012776571e-07,0.0151051404808797,0.222061641583098
"767",0.383,2.22130675471008e-07,0.0150298022454876,0.221813889357123
"768",0.3835,2.17732193397416e-07,0.0149548397815658,0.221566513460607
"769",0.384,2.13420807104317e-07,0.0148802512145414,0.221319512875209
"770",0.3845,2.09194791979708e-07,0.0148060346791986,0.221072886586815
"771",0.385,2.05052457561193e-07,0.0147321883196327,0.220826633585519
"772",0.3855,2.00992146859771e-07,0.0146587102892028,0.220580752865597
"773",0.386,1.97012235697024e-07,0.0145855987504858,0.220335243425495
"774",0.3865,1.9311113205542e-07,0.0145128518752303,0.220090104267804
"775",0.387,1.89287275441489e-07,0.0144404678443103,0.21984533439924
"776",0.3875,1.85539136261598e-07,0.0143684448476802,0.219600932830625
"777",0.388,1.818652152101e-07,0.0142967810843288,0.21935689857687
"778",0.3885,1.78264042669587e-07,0.0142254747622342,0.21911323065695
"779",0.389,1.74734178123028e-07,0.0141545240983193,0.218869928093888
"780",0.3895,1.71274209577538e-07,0.0140839273184065,0.218626989914737
"781",0.39,1.67882752999566e-07,0.0140136826571732,0.218384415150555
"782",0.3905,1.6455845176126e-07,0.013943788358108,0.218142202836392
"783",0.391,1.61299976097801e-07,0.0138742426734662,0.217900352011267
"784",0.3915,1.58106022575476e-07,0.013805043864226,0.21765886171815
"785",0.392,1.5497531357029e-07,0.0137361902000451,0.217417731003945
"786",0.3925,1.51906596756896e-07,0.0136676799592171,0.217176958919466
"787",0.393,1.48898644607654e-07,0.0135995114286282,0.216936544519423
"788",0.3935,1.45950253901596e-07,0.0135316829037145,0.216696486862403
"789",0.394,1.43060245243129e-07,0.0134641926884192,0.21645678501085
"790",0.3945,1.40227462590254e-07,0.0133970390951499,0.216217438031044
"791",0.395,1.3745077279214e-07,0.0133302204447364,0.215978444993089
"792",0.3955,1.34729065135844e-07,0.0132637350663886,0.21573980497089
"793",0.396,1.32061250902013e-07,0.0131975812976545,0.215501517042134
"794",0.3965,1.29446262929384e-07,0.0131317574843785,0.215263580288276
"795",0.397,1.268830551879e-07,0.0130662619806603,0.215025993794518
"796",0.3975,1.24370602360287e-07,0.013001093148813,0.214788756649792
"797",0.398,1.21907899431915e-07,0.0129362493593225,0.214551867946741
"798",0.3985,1.19493961288777e-07,0.0128717289908066,0.214315326781705
"799",0.399,1.17127822323428e-07,0.012807530429974,0.214079132254696
"800",0.3995,1.14808536048733e-07,0.0127436520715845,0.21384328346939
"801",0.4,1.12535174719259e-07,0.0126800923184082,0.213607779533101
"802",0.4005,1.10306828960162e-07,0.0126168495811855,0.213372619556769
"803",0.401,1.08122607403426e-07,0.0125539222785876,0.21313780265494
"804",0.4015,1.05981636331305e-07,0.0124913088371767,0.212903327945749
"805",0.402,1.03883059326824e-07,0.0124290076913664,0.212669194550904
"806",0.4025,1.018260369312e-07,0.0123670172833826,0.21243540159567
"807",0.403,9.98097463080468e-08,0.0123053360632246,0.212201948208849
"808",0.4035,9.78333809142314e-08,0.012243962488626,0.211968833522763
"809",0.404,9.5896150177244e-08,0.0121828950250162,0.211736056673241
"810",0.4045,9.399727917896e-08,0.0121221321454819,0.2115036167996
"811",0.405,9.2136008345661e-08,0.0120616723307288,0.211271513044627
"812",0.4055,9.03115931441971e-08,0.0120015140690437,0.211039744554566
"813",0.406,8.85233037841615e-08,0.0119416558562563,0.210808310479097
"814",0.4065,8.67704249259663e-08,0.0118820961957018,0.210577209971323
"815",0.407,8.50522553946956e-08,0.0118228335981834,0.210346442187754
"816",0.4075,8.3368107899628e-08,0.0117638665819349,0.210116006288287
"817",0.408,8.17173087593096e-08,0.0117051936725833,0.209885901436195
"818",0.4085,8.00991976320737e-08,0.0116468134031124,0.209656126798106
"819",0.409,7.85131272518943e-08,0.0115887243138257,0.209426681543992
"820",0.4095,7.69584631694713e-08,0.01153092495231,0.209197564847148
"821",0.41,7.54345834984426e-08,0.0114734138733989,0.20896877588418
"822",0.4105,7.39408786666211e-08,0.0114161896391364,0.208740313834987
"823",0.411,7.24767511721578e-08,0.0113592508187414,0.208512177882748
"824",0.4115,7.10416153445327e-08,0.0113025959885716,0.208284367213902
"825",0.412,6.96348971102798e-08,0.0112462237320875,0.208056881018137
"826",0.4125,6.82560337633487e-08,0.0111901326398175,0.207829718488373
"827",0.413,6.69044737400155e-08,0.0111343213093224,0.207602878820745
"828",0.4135,6.55796763982499e-08,0.0110787883451599,0.20737636121459
"829",0.414,6.42811118014509e-08,0.0110235323588502,0.207150164872432
"830",0.4145,6.30082605064654e-08,0.0109685519688409,0.206924288999963
"831",0.415,6.17606133558038e-08,0.0109138458004726,0.206698732806034
"832",0.4155,6.05376712739704e-08,0.0108594124859442,0.206473495502635
"833",0.416,5.93389450678261e-08,0.0108052506642789,0.206248576304881
"834",0.4165,5.81639552309056e-08,0.01075135898129,0.206023974431
"835",0.417,5.70122317516072e-08,0.0106977360895471,0.205799689102316
"836",0.4175,5.58833139251827e-08,0.0106443806483422,0.205575719543233
"837",0.418,5.4776750169449e-08,0.0105912913236562,0.205352064981225
"838",0.4185,5.36920978441495e-08,0.0105384667881255,0.205128724646816
"839",0.419,5.26289230738919e-08,0.0104859057210089,0.204905697773569
"840",0.4195,5.15868005745919e-08,0.0104336068081542,0.20468298359807
"841",0.42,5.05653134833552e-08,0.0103815687419656,0.204460581359917
"842",0.4205,4.9564053191725e-08,0.010329790221371,0.204238490301699
"843",0.421,4.85826191822343e-08,0.0102782699517891,0.20401670966899
"844",0.4215,4.76206188681934e-08,0.0102270066450972,0.203795238710328
"845",0.422,4.66776674366498e-08,0.0101759990195989,0.203574076677205
"846",0.4225,4.57533876944581e-08,0.0101252457999922,0.203353222824053
"847",0.423,4.48474099173975e-08,0.0100747457173373,0.203132676408227
"848",0.4235,4.39593717022773e-08,0.0100244975090249,0.202912436689993
"849",0.424,4.30889178219706e-08,0.0099744999187448,0.202692502932518
"850",0.4245,4.22357000833194e-08,0.00992475169645413,0.202472874401848
"851",0.425,4.13993771878517e-08,0.00987525159834631,0.202253550366903
"852",0.4255,4.05796145952582e-08,0.0098259983868198,0.202034530099457
"853",0.426,3.97760843895715e-08,0.00977699083044717,0.201815812874128
"854",0.4265,3.89884651479956e-08,0.00972822770394422,0.201597397968365
"855",0.427,3.82164418123319e-08,0.00967970778813938,0.201379284662431
"856",0.4275,3.74597055629525e-08,0.00963142986994314,0.201161472239393
"857",0.428,3.67179536952677e-08,0.00958339274231771,0.200943959985109
"858",0.4285,3.59908894986403e-08,0.00953559520424682,0.200726747188212
"859",0.429,3.52782221376973e-08,0.00948803606070562,0.2005098331401
"860",0.4295,3.45796665359919e-08,0.00944071412263081,0.20029321713492
"861",0.43,3.38949432619692e-08,0.00939362820689088,0.200076898469559
"862",0.4305,3.322377841719e-08,0.00934677713625646,0.199860876443626
"863",0.431,3.25659035267673e-08,0.00930015973937092,0.199645150359445
"864",0.4315,3.19210554319731e-08,0.00925377485072097,0.199429719522035
"865",0.432,3.12889761849713e-08,0.00920762131060758,0.199214583239106
"866",0.4325,3.06694129456356e-08,0.00916169796511693,0.198999740821039
"867",0.433,3.0062117880409e-08,0.00911600366609148,0.198785191580877
"868",0.4335,2.94668480631682e-08,0.0090705372711013,0.198570934834312
"869",0.434,2.88833653780492e-08,0.00902529764341547,0.198356969899672
"870",0.4345,2.83114364241981e-08,0.0089802836519736,0.198143296097908
"871",0.435,2.77508324224076e-08,0.00893549417135758,0.197929912752584
"872",0.4355,2.72013291236019e-08,0.00889092808176335,0.197716819189864
"873",0.436,2.6662706719135e-08,0.00884658426897298,0.197504014738496
"874",0.4365,2.61347497528632e-08,0.00880246162432666,0.197291498729806
"875",0.437,2.56172470349606e-08,0.00875855904469506,0.197079270497681
"876",0.4375,2.51099915574398e-08,0.00871487543245171,0.196867329378561
"877",0.438,2.46127804113463e-08,0.00867140969544547,0.196655674711422
"878",0.4385,2.41254147055922e-08,0.00862816074697329,0.196444305837769
"879",0.439,2.36476994873968e-08,0.00858512750575297,0.196233222101621
"880",0.4395,2.31794436643032e-08,0.00854230889589611,0.196022422849502
"881",0.44,2.27204599277386e-08,0.0084997038468812,0.195811907430426
"882",0.4405,2.22705646780886e-08,0.00845731129352685,0.195601675195887
"883",0.441,2.18295779512548e-08,0.00841513017596509,0.195391725499848
"884",0.4415,2.13973233466663e-08,0.00837315943961491,0.195182057698729
"885",0.442,2.0973627956718e-08,0.00833139803515583,0.194972671151395
"886",0.4425,2.05583222976045e-08,0.00828984491850167,0.194763565219143
"887",0.443,2.01512402415246e-08,0.00824849905077444,0.194554739265695
"888",0.4435,1.97522189502281e-08,0.00820735939827831,0.194346192657184
"889",0.444,1.93610988098781e-08,0.00816642493247379,0.194137924762141
"890",0.4445,1.89777233672035e-08,0.00812569462995197,0.193929934951487
"891",0.445,1.86019392669155e-08,0.00808516747240892,0.193722222598519
"892",0.4455,1.82335961903634e-08,0.00804484244662025,0.193514787078903
"893",0.446,1.78725467954053e-08,0.00800471854441569,0.193307627770657
"894",0.4465,1.75186466574692e-08,0.00796479476265394,0.193100744054147
"895",0.447,1.71717542117812e-08,0.00792507010319755,0.192894135312068
"896",0.4475,1.68317306967376e-08,0.00788554357288794,0.192687800929441
"897",0.448,1.64984400983987e-08,0.00784621418352053,0.192481740293598
"898",0.4485,1.61717490960814e-08,0.00780708095182011,0.192275952794169
"899",0.449,1.58515270090287e-08,0.00776814289941614,0.192070437823078
"900",0.4495,1.55376457441362e-08,0.00772939905281833,0.191865194774527
"901",0.45,1.52299797447126e-08,0.00769084844339228,0.191660223044985
"902",0.4505,1.49284059402561e-08,0.00765249010733526,0.191455522033182
"903",0.451,1.46328036972237e-08,0.00761432308565205,0.191251091140093
"904",0.4515,1.43430547707768e-08,0.00757634642413102,0.191046929768933
"905",0.452,1.40590432574816e-08,0.00753855917332023,0.190843037325143
"906",0.4525,1.37806555489457e-08,0.00750096038850366,0.190639413216378
"907",0.453,1.3507780286374e-08,0.00746354912967761,0.190436056852502
"908",0.4535,1.32403083160229e-08,0.00742632446152717,0.190232967645574
"909",0.454,1.29781326455381e-08,0.00738928545340284,0.190030145009839
"910",0.4545,1.27211484011555e-08,0.00735243117929723,0.189827588361717
"911",0.455,1.2469252785751e-08,0.00731576071782192,0.189625297119793
"912",0.4555,1.22223450377197e-08,0.0072792731521844,0.189423270704809
"913",0.456,1.19803263906702e-08,0.00724296757016513,0.18922150853965
"914",0.4565,1.17431000339168e-08,0.00720684306409475,0.189020010049338
"915",0.457,1.15105710737538e-08,0.00717089873083135,0.18881877466102
"916",0.4575,1.12826464954966e-08,0.00713513367173789,0.188617801803958
"917",0.458,1.10592351262749e-08,0.00709954699265975,0.188417090909521
"918",0.4585,1.08402475985621e-08,0.00706413780390229,0.188216641411174
"919",0.459,1.06255963144273e-08,0.0070289052202087,0.188016452744466
"920",0.4595,1.04151954104948e-08,0.00699384836073777,0.187816524347025
"921",0.46,1.02089607235976e-08,0.00695896634904193,0.187616855658546
"922",0.4605,1.00068097571111e-08,0.00692425831304526,0.187417446120779
"923",0.461,9.80866164795344e-09,0.00688972338502172,0.187218295177524
"924",0.4615,9.61443713423882e-09,0.00685536070157346,0.187019402274619
"925",0.462,9.4240585235721e-09,0.00682116940360918,0.186820766859931
"926",0.4625,9.23744966197059e-09,0.0067871486363227,0.186622388383345
"927",0.463,9.05453590340152e-09,0.00675329754917152,0.18642426629676
"928",0.4635,8.87524407992255e-09,0.00671961529585559,0.186226400054071
"929",0.464,8.69950247241369e-09,0.00668610103429614,0.186028789111168
"930",0.4645,8.52724078188874e-09,0.00665275392661461,0.185831432925924
"931",0.465,8.35839010137461e-09,0.00661957313911169,0.185634330958181
"932",0.4655,8.19288288834771e-09,0.00658655784224648,0.18543748266975
"933",0.466,8.03065293771605e-09,0.00655370721061574,0.185240887524395
"934",0.4665,7.87163535533627e-09,0.00652102042293326,0.185044544987826
"935",0.467,7.71576653205516e-09,0.00648849666200928,0.18484845452769
"936",0.4675,7.56298411826511e-09,0.0064561351147301,0.184652615613563
"937",0.468,7.41322699896353e-09,0.00642393497203774,0.18445702771694
"938",0.4685,7.26643526930587e-09,0.00639189542890966,0.184261690311225
"939",0.469,7.12255021064306e-09,0.00636001568433868,0.184066602871726
"940",0.4695,6.98151426703308e-09,0.00632829494131292,0.183871764875642
"941",0.47,6.84327102221801e-09,0.00629673240679588,0.183677175802056
"942",0.4705,6.70776517705664e-09,0.0062653272917066,0.183482835131929
"943",0.471,6.57494252740417e-09,0.00623407881089993,0.183288742348085
"944",0.4715,6.44474994242974e-09,0.0062029861831469,0.18309489693521
"945",0.472,6.31713534336342e-09,0.00617204863111518,0.182901298379837
"946",0.4725,6.19204768266404e-09,0.00614126538134962,0.182707946170341
"947",0.473,6.06943692359946e-09,0.00611063566425294,0.18251483979693
"948",0.4735,5.94925402023123e-09,0.00608015871406648,0.182321978751636
"949",0.474,5.83145089779551e-09,0.00604983376885101,0.182129362528306
"950",0.4745,5.71598043347265e-09,0.00601966007046776,0.181936990622597
"951",0.475,5.60279643753727e-09,0.00598963686455934,0.181744862531963
"952",0.4755,5.49185363488185e-09,0.005959763400531,0.181552977755648
"953",0.476,5.38310764690607e-09,0.00593003893153178,0.181361335794683
"954",0.4765,5.27651497376478e-09,0.00590046271443585,0.181169936151869
"955",0.477,5.17203297696747e-09,0.00587103400982395,0.180978778331777
"956",0.4775,5.0696198623223e-09,0.00584175208196487,0.180787861840733
"957",0.478,4.9692346632179e-09,0.00581261619879707,0.180597186186816
"958",0.4785,4.87083722423611e-09,0.00578362563191038,0.180406750879847
"959",0.479,4.7743881850894e-09,0.00575477965652775,0.180216555431378
"960",0.4795,4.67984896487608e-09,0.00572607755148718,0.180026599354693
"961",0.48,4.58718174664753e-09,0.00569751859922363,0.179836882164789
"962",0.4805,4.49634946228087e-09,0.00566910208575112,0.179647403378376
"963",0.481,4.40731577765125e-09,0.00564082730064485,0.179458162513868
"964",0.4815,4.32004507809769e-09,0.00561269353702343,0.179269159091371
"965",0.482,4.23450245417672e-09,0.00558470009153126,0.179080392632681
"966",0.4825,4.15065368769822e-09,0.00555684626432085,0.178891862661272
"967",0.483,4.06846523803759e-09,0.00552913135903542,0.178703568702289
"968",0.4835,3.9879042287191e-09,0.00550155468279139,0.178515510282543
"969",0.484,3.90893843426486e-09,0.00547411554616113,0.1783276869305
"970",0.4845,3.83153626730421e-09,0.00544681326315568,0.178140098176278
"971",0.485,3.7556667659383e-09,0.00541964715120762,0.177952743551631
"972",0.4855,3.681299581355e-09,0.00539261653115397,0.177765622589953
"973",0.486,3.60840496568888e-09,0.00536572072721924,0.177578734826261
"974",0.4865,3.53695376012174e-09,0.00533895906699853,0.177392079797191
"975",0.487,3.46691738321867e-09,0.00531233088144069,0.177205657040994
"976",0.4875,3.39826781949507e-09,0.00528583550483161,0.177019466097521
"977",0.488,3.33097760821011e-09,0.00525947227477758,0.176833506508223
"978",0.4885,3.26501983238206e-09,0.00523324053218871,0.176647777816141
"979",0.489,3.20036810802114e-09,0.00520713962126245,0.176462279565897
"980",0.4895,3.13699657357558e-09,0.00518116888946722,0.176277011303689
"981",0.49,3.07487987958661e-09,0.00515532768752604,0.176091972577284
"982",0.4905,3.01399317854843e-09,0.00512961536940037,0.175907162936009
"983",0.491,2.95431211496878e-09,0.00510403129227389,0.175722581930745
"984",0.4915,2.89581281562647e-09,0.00507857481653644,0.175538229113922
"985",0.492,2.83847188002177e-09,0.00505324530576806,0.175354104039508
"986",0.4925,2.78226637101587e-09,0.00502804212672304,0.175170206263005
"987",0.493,2.72717380565576e-09,0.00500296464931411,0.174986535341439
"988",0.4935,2.67317214618071e-09,0.00497801224659666,0.174803090833357
"989",0.494,2.62023979120691e-09,0.00495318429475311,0.174619872298818
"990",0.4945,2.56835556708657e-09,0.00492848017307725,0.174436879299386
"991",0.495,2.51749871943828e-09,0.00490389926395876,0.174254111398124
"992",0.4955,2.46764890484486e-09,0.00487944095286778,0.174071568159585
"993",0.496,2.4187861827158e-09,0.0048551046283395,0.17388924914981
"994",0.4965,2.37089100731074e-09,0.0048308896819589,0.173707153936315
"995",0.497,2.3239442199209e-09,0.00480679550834553,0.173525282088089
"996",0.4975,2.27792704120537e-09,0.00478282150513838,0.173343633175587
"997",0.498,2.23282106367908e-09,0.00475896707298081,0.173162206770721
"998",0.4985,2.18860824434961e-09,0.00473523161550557,0.172981002446854
"999",0.499,2.14527089749972e-09,0.00471161453931988,0.172800019778797
"1000",0.4995,2.10279168761282e-09,0.00468811525399062,0.172619258342795
"1001",0.5,2.06115362243856e-09,0.00466473317202951,0.17243871771653
"1002",0.5005,2.02034004619570e-09,0.0046414677088785,0.172258397479107
"1003",0.501,1.98033463290952e-09,0.00461831828289508,0.17207829721105
"1004",0.5015,1.94112137988134e-09,0.00459528431533777,0.171898416494296
"1005",0.502,1.90268460128706e-09,0.00457236523035167,0.171718754912191
"1006",0.5025,1.86500892190277e-09,0.00454956045495402,0.171539312049477
"1007",0.503,1.82807927095435e-09,0.0045268694190199,0.171360087492293
"1008",0.5035,1.79188087608905e-09,0.00450429155526797,0.171181080828163
"1009",0.504,1.75639925746622e-09,0.00448182629924628,0.171002291645995
"1010",0.5045,1.72162022196536e-09,0.00445947308931817,0.170823719536071
"1011",0.505,1.68752985750853e-09,0.00443723136664822,0.17064536409004
"1012",0.5055,1.6541145274954e-09,0.00441510057518826,0.170467224900917
"1013",0.506,1.62136086534842e-09,0.00439308016166349,0.170289301563071
"1014",0.5065,1.58925576916602e-09,0.00437116957555867,0.170111593672222
"1015",0.507,1.55778639648163e-09,0.00434936826910428,0.169934100825437
"1016",0.5075,1.52694015912661e-09,0.0043276756972629,0.169756822621117
"1017",0.508,1.49670471819471e-09,0.00430609131771554,0.169579758658999
"1018",0.5085,1.46706797910642e-09,0.00428461459084811,0.169402908540144
"1019",0.509,1.43801808677093e-09,0.00426324497973788,0.169226271866936
"1020",0.5095,1.40954342084399e-09,0.00424198195014012,0.169049848243072
"1021",0.51,1.38163259107954e-09,0.0042208249704747,0.168873637273558
"1022",0.5105,1.35427443277354e-09,0.0041997735118128,0.168697638564701
"1023",0.511,1.32745800229788e-09,0.0041788270478637,0.168521851724109
"1024",0.5115,1.30117257272282e-09,0.00415798505496162,0.168346276360678
"1025",0.512,1.27540762952604e-09,0.00413724701205261,0.16817091208459
"1026",0.5125,1.25015286638674e-09,0.00411661240068156,0.167995758507308
"1027",0.513,1.22539818106292e-09,0.00409608070497919,0.167820815241566
"1028",0.5135,1.20113367135039e-09,0.00407565141164917,0.16764608190137
"1029",0.514,1.17734963112172e-09,0.00405532400995531,0.167471558101986
"1030",0.5145,1.15403654644371e-09,0.00403509799170878,0.167297243459938
"1031",0.515,1.13118509177163e-09,0.00401497285125536,0.167123137593001
"1032",0.5155,1.10878612621894e-09,0.00399494808546286,0.166949240120195
"1033",0.516,1.08683068990074e-09,0.00397502319370851,0.166775550661782
"1034",0.5165,1.06531000034977e-09,0.00395519767786644,0.166602068839258
"1035",0.517,1.04421544900326e-09,0.00393547104229524,0.166428794275347
"1036",0.5175,1.02353859775942e-09,0.00391584279382557,0.166255726593997
"1037",0.518,1.00327117560204e-09,0.00389631244174779,0.166082865420377
"1038",0.5185,9.83405075292026e-10,0.00387687949779976,0.165910210380865
"1039",0.519,9.6393235012437e-10,0.00385754347615456,0.165737761103049
"1040",0.5195,9.44845210749374e-10,0.00383830389340842,0.165565517215718
"1041",0.52,9.26136022056775e-10,0.00381916026856854,0.165393478348858
"1042",0.5205,9.07797300121648e-10,0.00380011212304116,0.165221644133647
"1043",0.521,8.89821709210694e-10,0.00378115898061952,0.165050014202448
"1044",0.5215,8.72202058847872e-10,0.00376230036747202,0.164878588188805
"1045",0.522,8.54931300938102e-10,0.00374353581213029,0.164707365727438
"1046",0.5225,8.38002526947949e-10,0.0037248648454775,0.164536346454239
"1047",0.523,8.21408965142085e-10,0.00370628700073654,0.164365530006263
"1048",0.5235,8.0514397787455e-10,0.00368780181345842,0.164194916021726
"1049",0.524,7.89201058933555e-10,0.0036694088215106,0.164024504139998
"1050",0.5245,7.7357383093896e-10,0.00365110756506552,0.1638542940016
"1051",0.525,7.58256042791191e-10,0.00363289758658897,0.163684285248198
"1052",0.5255,7.43241567170756e-10,0.0036147784308288,0.163514477522597
"1053",0.526,7.28524398087209e-10,0.00359674964480343,0.163344870468736
"1054",0.5265,7.14098648476685e-10,0.00357881077779058,0.163175463731684
"1055",0.527,6.99958547846991e-10,0.00356096138131597,0.163006256957636
"1056",0.5275,6.86098439969346e-10,0.00354320100914213,0.162837249793905
"1057",0.528,6.72512780615786e-10,0.00352552921725722,0.16266844188892
"1058",0.5285,6.59196135341431e-10,0.00350794556386396,0.162499832892219
"1059",0.529,6.46143177310611e-10,0.00349044960936858,0.162331422454445
"1060",0.5295,6.33348685166073e-10,0.00347304091636978,0.16216321022734
"1061",0.53,6.2080754094036e-10,0.00345571904964785,0.161995195863745
"1062",0.5305,6.08514728008573e-10,0.00343848357615379,0.161827379017586
"1063",0.531,5.96465329081622e-10,0.00342133406499844,0.16165975934388
"1064",0.5315,5.84654524239286e-10,0.00340427008744173,0.16149233649872
"1065",0.532,5.73077589002138e-10,0.00338729121688197,0.161325110139279
"1066",0.5325,5.61729892441732e-10,0.00337039702884519,0.161158079923799
"1067",0.533,5.5060689532813e-10,0.00335358710097448,0.160991245511589
"1068",0.5335,5.39704148314185e-10,0.0033368610130195,0.160824606563021
"1069",0.534,5.29017290155717e-10,0.00332021834682592,0.160658162739522
"1070",0.5345,5.18542045966969e-10,0.00330365868632498,0.160491913703575
"1071",0.535,5.08274225510592e-10,0.00328718161752309,0.160325859118708
"1072",0.5355,4.98209721521502e-10,0.0032707867284915,0.160159998649494
"1073",0.536,4.88344508063903e-10,0.00325447360935596,0.159994331961545
"1074",0.5365,4.78674638920878e-10,0.00323824185228651,0.159828858721507
"1075",0.537,4.69196246015835e-10,0.00322209105148726,0.159663578597054
"1076",0.5375,4.59905537865232e-10,0.00320602080318626,0.159498491256889
"1077",0.538,4.50798798061928e-10,0.00319003070562538,0.159333596370733
"1078",0.5385,4.41872383788584e-10,0.00317412035905031,0.159168893609325
"1079",0.539,4.33122724360462e-10,0.00315828936570052,0.159004382644413
"1080",0.5395,4.24546319797134e-10,0.00314253732979934,0.158840063148757
"1081",0.54,4.16139739422415e-10,0.00312686385754407,0.158675934796117
"1082",0.5405,4.07899620492072e-10,0.00311126855709612,0.158511997261251
"1083",0.541,3.99822666848656e-10,0.0030957510385712,0.158348250219915
"1084",0.5415,3.91905647603022e-10,0.00308031091402963,0.158184693348851
"1085",0.542,3.84145395841907e-10,0.00306494779746655,0.15802132632579
"1086",0.5425,3.76538807361136e-10,0.00304966130480237,0.157858148829442
"1087",0.543,3.69082839423892e-10,0.0030344510538731,0.157695160539496
"1088",0.5435,3.61774509543591e-10,0.00301931666442081,0.157532361136613
"1089",0.544,3.54610894290828e-10,0.00300425775808412,0.157369750302423
"1090",0.5445,3.47589128123992e-10,0.00298927395838878,0.15720732771952
"1091",0.545,3.40706402242989e-10,0.0029743648907382,0.157045093071459
"1092",0.5455,3.33959963465696e-10,0.00295953018240412,0.15688304604275
"1093",0.546,3.27347113126646e-10,0.00294476946251727,0.156721186318857
"1094",0.5465,3.20865205997536e-10,0.00293008236205814,0.15655951358619
"1095",0.547,3.14511649229083e-10,0.00291546851384768,0.156398027532103
"1096",0.5475,3.08283901313868e-10,0.00290092755253822,0.156236727844891
"1097",0.548,3.02179471069683e-10,0.00288645911460422,0.156075614213783
"1098",0.5485,2.96195916643042e-10,0.0028720628383333,0.15591468632894
"1099",0.549,2.90330844532387e-10,0.0028577383638171,0.155753943881451
"1100",0.5495,2.84581908630675e-10,0.00284348533294234,0.155593386563329
"1101",0.55,2.78946809286892e-10,0.00282930338938183,0.155433014067505
"1102",0.5505,2.73423292386165e-10,0.00281519217858561,0.155272826087826
"1103",0.551,2.68009148448083e-10,0.00280115134777203,0.155112822319052
"1104",0.5515,2.62702211742885e-10,0.00278718054591896,0.154953002456849
"1105",0.552,2.57500359425125e-10,0.00277327942375501,0.154793366197788
"1106",0.5525,2.52401510684521e-10,0.00275944763375082,0.154633913239338
"1107",0.553,2.47403625913588e-10,0.00274568483011031,0.154474643279867
"1108",0.5535,2.4250470589178e-10,0.00273199066876211,0.154315556018632
"1109",0.554,2.37702790985767e-10,0.0027183648073509,0.154156651155779
"1110",0.5545,2.32995960365563e-10,0.00270480690522889,0.153997928392341
"1111",0.555,2.28382331236157e-10,0.00269131662344727,0.153839387430229
"1112",0.5555,2.23860058084386e-10,0.00267789362474776,0.153681027972232
"1113",0.556,2.19427331940688e-10,0.00266453757355417,0.153522849722012
"1114",0.5565,2.15082379655504e-10,0.00265124813596402,0.153364852384099
"1115",0.557,2.10823463189984e-10,0.00263802497974017,0.153207035663892
"1116",0.5575,2.06648878920758e-10,0.00262486777430254,0.153049399267648
"1117",0.558,2.02556956958455e-10,0.00261177619071982,0.152891942902484
"1118",0.5585,1.98546060479732e-10,0.00259874990170128,0.152734666276373
"1119",0.559,1.94614585072515e-10,0.00258578858158853,0.152577569098138
"1120",0.5595,1.90760958094225e-10,0.00257289190634747,0.152420651077447
"1121",0.56,1.86983638042684e-10,0.00256005955356007,0.152263911924815
"1122",0.5605,1.8328111393951e-10,0.00254729120241643,0.152107351351595
"1123",0.561,1.79651904725692e-10,0.00253458653370667,0.151950969069978
"1124",0.5615,1.76094558669155e-10,0.00252194522981299,0.151794764792985
"1125",0.562,1.72607652784043e-10,0.00250936697470172,0.151638738234471
"1126",0.5625,1.69189792261513e-10,0.00249685145391544,0.151482889109112
"1127",0.563,1.65839609911781e-10,0.00248439835456508,0.15132721713241
"1128",0.5635,1.62555765617237e-10,0.0024720073653221,0.151171722020683
"1129",0.564,1.5933694579638e-10,0.00245967817641077,0.151016403491067
"1130",0.5645,1.56181862878362e-10,0.00244741047960034,0.150861261261507
"1131",0.565,1.53089254787948e-10,0.0024352039681974,0.150706295050759
"1132",0.5655,1.50057884440666e-10,0.00242305833703816,0.150551504578382
"1133",0.566,1.4708653924796e-10,0.00241097328248086,0.150396889564738
"1134",0.5665,1.44174030632132e-10,0.00239894850239816,0.150242449730986
"1135",0.567,1.41319193550903e-10,0.00238698369616961,0.150088184799081
"1136",0.5675,1.38520886031376e-10,0.00237507856467409,0.149934094491768
"1137",0.568,1.35777988713231e-10,0.00236323281028237,0.14978017853258
"1138",0.5685,1.33089404400968e-10,0.00235144613684966,0.149626436645837
"1139",0.569,1.30454057625016e-10,0.0023397182497082,0.149472868556638
"1140",0.5695,1.27870894211523e-10,0.0023280488556599,0.149319473990861
"1141",0.57,1.25338880860684e-10,0.002316437662969,0.149166252675158
"1142",0.5705,1.22857004733395e-10,0.00230488438135478,0.149013204336954
"1143",0.571,1.20424273046116e-10,0.00229338872198432,0.148860328704442
"1144",0.5715,1.18039712673733e-10,0.00228195039746525,0.148707625506578
"1145",0.572,1.15702369760304e-10,0.00227056912183859,0.148555094473081
"1146",0.5725,1.13411309337498e-10,0.00225924461057158,0.148402735334431
"1147",0.573,1.11165614950597e-10,0.0022479765805506,0.14825054782186
"1148",0.5735,1.08964388291905e-10,0.00223676475007403,0.148098531667353
"1149",0.574,1.06806748841408e-10,0.0022256088388453,0.147946686603646
"1150",0.5745,1.04691833514555e-10,0.00221450856796577,0.147795012364217
"1151",0.575,1.02618796317019e-10,0.00220346365992786,0.147643508683292
"1152",0.5755,1.00586808006278e-10,0.00219247383860806,0.147492175295832
"1153",0.576,9.85950557599151e-11,0.00218153882926001,0.147341011937536
"1154",0.5765,9.66427428504741e-11,0.0021706583585077,0.147190018344839
"1155",0.577,9.4729088326761e-11,0.00215983215433856,0.147039194254902
"1156",0.5775,9.28533267014493e-11,0.0021490599460967,0.146888539405617
"1157",0.578,9.10147076448797e-11,0.00213834146447614,0.146738053535598
"1158",0.5785,8.9212495684913e-11,0.00212767644151406,0.146587736384182
"1159",0.579,8.74459699127367e-11,0.00211706461058413,0.146437587691422
"1160",0.5795,8.57144236944867e-11,0.00210650570638981,0.146287607198089
"1161",0.58,8.4017164388589e-11,0.00209599946495777,0.146137794645664
"1162",0.5805,8.23535130686905e-11,0.00208554562363121,0.145988149776337
"1163",0.581,8.0722804252081e-11,0.00207514392106336,0.145838672333008
"1164",0.5815,7.91243856334905e-11,0.00206479409721093,0.145689362059276
"1165",0.582,7.75576178241597e-11,0.00205449589332761,0.145540218699442
"1166",0.5825,7.60218740960735e-11,0.00204424905195758,0.145391241998506
"1167",0.583,7.45165401312645e-11,0.00203405331692909,0.145242431702161
"1168",0.5835,7.30410137760751e-11,0.00202390843334805,0.145093787556791
"1169",0.584,7.15947048002892e-11,0.0020138141475917,0.144945309309471
"1170",0.5845,7.01770346610321e-11,0.00200377020730218,0.144796996707961
"1171",0.585,6.87874362713461e-11,0.0019937763613803,0.144648849500705
"1172",0.5855,6.74253537733462e-11,0.00198383235997924,0.144500867436824
"1173",0.586,6.60902423158729e-11,0.00197393795449828,0.144353050266122
"1174",0.5865,6.47815678365403e-11,0.00196409289757662,0.144205397739072
"1175",0.587,6.34988068481087e-11,0.00195429694308717,0.144057909606824
"1176",0.5875,6.22414462290778e-11,0.00194454984613041,0.143910585621193
"1177",0.588,6.10089830184359e-11,0.00193485136302827,0.143763425534662
"1178",0.5885,5.98009242144652e-11,0.00192520125131802,0.14361642910038
"1179",0.589,5.86167865775367e-11,0.00191559926974621,0.143469596072152
"1180",0.5895,5.74560964368065e-11,0.00190604517826269,0.143322926204445
"1181",0.59,5.63183895007429e-11,0.00189653873801453,0.143176419252381
"1182",0.5905,5.52032106714011e-11,0.00188707971134009,0.143030074971732
"1183",0.591,5.41101138623807e-11,0.0018776678617631,0.142883893118923
"1184",0.5915,5.30386618203831e-11,0.00186830295398668,0.142737873451026
"1185",0.592,5.19884259503052e-11,0.00185898475388754,0.142592015725756
"1186",0.5925,5.09589861437955e-11,0.00184971302851007,0.142446319701472
"1187",0.593,4.99499306112058e-11,0.00184048754606054,0.14230078513717
"1188",0.5935,4.89608557168683e-11,0.00183130807590128,0.142155411792487
"1189",0.594,4.7991365817638e-11,0.00182217438854494,0.142010199427689
"1190",0.5945,4.70410731046277e-11,0.00181308625564876,0.141865147803678
"1191",0.595,4.61095974480824e-11,0.00180404345000884,0.141720256681981
"1192",0.5955,4.51965662453188e-11,0.00179504574555444,0.141575525824756
"1193",0.596,4.43016142716824e-11,0.00178609291734239,0.141430954994782
"1194",0.5965,4.34243835344507e-11,0.00177718474155141,0.141286543955458
"1195",0.597,4.25645231296323e-11,0.00176832099547654,0.141142292470805
"1196",0.5975,4.17216891016001e-11,0.00175950145752357,0.140998200305459
"1197",0.598,4.08955443055055e-11,0.0017507259072035,0.14085426722467
"1198",0.5985,4.0085758272414e-11,0.001741994125127,0.140710492994297
"1199",0.599,3.92920070771155e-11,0.00173330589299899,0.140566877380811
"1200",0.5995,3.85139732085483e-11,0.00172466099361312,0.140423420151287
"1201",0.6,3.7751345442791e-11,0.00171605921084635,0.140280121073406
"1202",0.6005,3.70038187185686e-11,0.00170750032965359,0.140136979915448
"1203",0.601,3.62710940152248e-11,0.00169898413606228,0.139993996446293
"1204",0.6015,3.55528782331078e-11,0.00169051041716704,0.139851170435417
"1205",0.602,3.4848884076329e-11,0.00168207896112438,0.139708501652892
"1206",0.6025,3.41588299378385e-11,0.00167368955714737,0.139565989869379
"1207",0.603,3.34824397867805e-11,0.00166534199550041,0.13942363485613
"1208",0.6035,3.28194430580755e-11,0.00165703606749394,0.139281436384983
"1209",0.604,3.21695745441922e-11,0.00164877156547924,0.13913939422836
"1210",0.6045,3.153257428906e-11,0.00164054828284327,0.138997508159268
"1211",0.605,3.09081874840833e-11,0.00163236601400345,0.13885577795129
"1212",0.6055,3.02961643662148e-11,0.00162422455440256,0.138714203378589
"1213",0.606,2.96962601180473e-11,0.00161612370050363,0.138572784215902
"1214",0.6065,2.91082347698822e-11,0.00160806324978481,0.138431520238539
"1215",0.607,2.85318531037401e-11,0.00160004300073435,0.138290411222381
"1216",0.6075,2.79668845592693e-11,0.00159206275284554,0.138149456943877
"1217",0.608,2.74131031415189e-11,0.00158412230661169,0.138008657180041
"1218",0.6085,2.6870287330538e-11,0.00157622146352117,0.137868011708452
"1219",0.609,2.63382199927648e-11,0.00156836002605244,0.13772752030725
"1220",0.6095,2.58166882941694e-11,0.00156053779766909,0.137587182755133
"1221",0.61,2.5305483615119e-11,0.00155275458281494,0.137446998831358
"1222",0.6105,2.48044014669254e-11,0.00154501018690914,0.137306968315735
"1223",0.611,2.43132414100485e-11,0.00153730441634136,0.137167090988626
"1224",0.6115,2.38318069739163e-11,0.00152963707846685,0.137027366630946
"1225",0.612,2.33599055783355e-11,0.00152200798160172,0.136887795024155
"1226",0.6125,2.28973484564555e-11,0.0015144169350181,0.136748375950259
"1227",0.613,2.24439505792602e-11,0.00150686374893938,0.136609109191811
"1228",0.6135,2.19995305815532e-11,0.00149934823453545,0.136469994531901
"1229",0.614,2.15639106894099e-11,0.00149187020391801,0.136331031754162
"1230",0.6145,2.11369166490649e-11,0.00148442947013586,0.136192220642762
"1231",0.615,2.07183776572089e-11,0.00147702584717022,0.136053560982405
"1232",0.6155,2.03081262926645e-11,0.00146965914993008,0.135915052558328
"1233",0.616,1.99059984494157e-11,0.00146232919424757,0.135776695156298
"1234",0.6165,1.95118332709636e-11,0.00145503579687338,0.13563848856261
"1235",0.617,1.91254730859812e-11,0.00144777877547214,0.135500432564089
"1236",0.6175,1.87467633452427e-11,0.00144055794861791,0.135362526948081
"1237",0.618,1.83755525598027e-11,0.00143337313578958,0.135224771502456
"1238",0.6185,1.80116922403971e-11,0.00142622415736642,0.135087166015603
"1239",0.619,1.76550368380469e-11,0.00141911083462356,0.134949710276433
"1240",0.6195,1.73054436858354e-11,0.00141203298972751,0.134812404074368
"1241",0.62,1.69627729418407e-11,0.00140499044573175,0.134675247199348
"1242",0.6205,1.66268875331959e-11,0.00139798302657226,0.134538239441825
"1243",0.621,1.62976531012593e-11,0.00139101055706317,0.134401380592758
"1244",0.6215,1.5974937947868e-11,0.00138407286289233,0.134264670443618
"1245",0.622,1.56586129826581e-11,0.00137716977061699,0.134128108786381
"1246",0.6225,1.53485516714253e-11,0.00137030110765946,0.133991695413525
"1247",0.623,1.50446299855113e-11,0.00136346670230276,0.133855430118034
"1248",0.6235,1.47467263521892e-11,0.00135666638368636,0.133719312693388
"1249",0.624,1.44547216060336e-11,0.00134989998180192,0.133583342933569
"1250",0.6245,1.41684989412526e-11,0.001343167327489,0.133447520633054
"1251",0.625,1.3887943864964e-11,0.00133646825243086,0.133311845586812
"1252",0.6255,1.36129441513965e-11,0.00132980258915024,0.133176317590309
"1253",0.626,1.33433897969977e-11,0.00132317017100518,0.133040936439497
"1254",0.6265,1.30791729764321e-11,0.00131657083218485,0.13290570193082
"1255",0.627,1.28201879994483e-11,0.0013100044077054,0.132770613861206
"1256",0.6275,1.25663312686024e-11,0.00130347073340586,0.13263567202807
"1257",0.628,1.23175012378172e-11,0.00129696964594399,0.132500876229309
"1258",0.6285,1.20735983717628e-11,0.00129050098279224,0.1323662262633
"1259",0.629,1.18345251060405e-11,0.00128406458223366,0.132231721928901
"1260",0.6295,1.16001858081564e-11,0.00127766028335789,0.132097363025446
"1261",0.63,1.13704867392667e-11,0.00127128792605709,0.131963149352744
"1262",0.6305,1.11453360166813e-11,0.00126494735102196,0.13182908071108
"1263",0.631,1.0924643577109e-11,0.00125863839973777,0.131695156901207
"1264",0.6315,1.07083211406314e-11,0.00125236091448039,0.131561377724351
"1265",0.632,1.04962821753896e-11,0.00124611473831234,0.131427742982206
"1266",0.6325,1.02884418629703e-11,0.00123989971507886,0.131294252476929
"1267",0.633,1.00847170644771e-11,0.00123371568940402,0.131160906011145
"1268",0.6335,9.88502628727448e-12,0.00122756250668684,0.131027703387941
"1269",0.634,9.68928965238882e-12,0.0012214400130974,0.130894644410863
"1270",0.6345,9.4974288625564e-12,0.00121534805557302,0.130761728883918
"1271",0.635,9.30936717090307e-12,0.00120928648181443,0.13062895661157
"1272",0.6355,9.12502935024465e-12,0.00120325514028194,0.130496327398738
"1273",0.636,8.94434166299498e-12,0.00119725388019167,0.130363841050795
"1274",0.6365,8.76723183167006e-12,0.00119128255151181,0.130231497373567
"1275",0.637,8.59362900997572e-12,0.00118534100495879,0.130099296173329
"1276",0.6375,8.42346375446865e-12,0.00117942909199362,0.129967237256805
"1277",0.638,8.25666799677771e-12,0.00117354666481815,0.129835320431166
"1278",0.6385,8.09317501637586e-12,0.00116769357637137,0.129703545504029
"1279",0.639,7.93291941389097e-12,0.00116186968032576,0.129571912283453
"1280",0.6395,7.77583708494537e-12,0.00115607483108359,0.12944042057794
"1281",0.64,7.62186519451289e-12,0.0011503088837733,0.129309070196431
"1282",0.6405,7.4709421517845e-12,0.0011445716942459,0.129177860948307
"1283",0.641,7.32300758553066e-12,0.00113886311907132,0.129046792643383
"1284",0.6415,7.17800231995248e-12,0.00113318301553489,0.128915865091913
"1285",0.642,7.03586835101022e-12,0.00112753124163369,0.128785078104582
"1286",0.6425,6.89654882322121e-12,0.00112190765607307,0.128654431492505
"1287",0.643,6.75998800691669e-12,0.00111631211826308,0.128523925067231
"1288",0.6435,6.62613127594932e-12,0.00111074448831497,0.128393558640736
"1289",0.644,6.4949250858419e-12,0.00110520462703769,0.128263332025421
"1290",0.6445,6.36631695236902e-12,0.00109969239593439,0.128133245034114
"1291",0.645,6.2402554305624e-12,0.001094207657199,0.128003297480068
"1292",0.6455,6.11669009413254e-12,0.00108875027371275,0.127873489176955
"1293",0.646,5.99557151529729e-12,0.00108332010904075,0.127743819938869
"1294",0.6465,5.87685124501018e-12,0.0010779170274286,0.127614289580324
"1295",0.647,5.76048179358012e-12,0.00107254089379895,0.127484897916248
"1296",0.6475,5.64641661167497e-12,0.00106719157374817,0.127355644761989
"1297",0.648,5.53461007170101e-12,0.00106186893354297,0.127226529933305
"1298",0.6485,5.42501744955156e-12,0.00105657284011705,0.127097553246369
"1299",0.649,5.31759490671642e-12,0.00105130316106779,0.126968714517765
"1300",0.6495,5.21229947274622e-12,0.00104605976465293,0.126840013564486
"1301",0.65,5.10908902806333e-12,0.00104084251978727,0.126711450203932
"1302",0.6505,5.00792228711377e-12,0.0010356512960394,0.126583024253911
"1303",0.651,4.90875878185225e-12,0.00103048596362845,0.126454735532635
"1304",0.6515,4.81155884555447e-12,0.00102534639342083,0.12632658385872
"1305",0.652,4.71628359694985e-12,0.00102023245692701,0.126198569051182
"1306",0.6525,4.62289492466868e-12,0.00101514402629829,0.12607069092944
"1307",0.653,4.53135547199676e-12,0.00101008097432363,0.125942949313311
"1308",0.6535,4.44162862193253e-12,0.00100504317442646,0.125815344023008
"1309",0.654,4.35367848253958e-12,0.00100003050066151,0.125687874879142
"1310",0.6545,4.26746987258946e-12,0.000995042827711662,0.125560541702716
"1311",0.655,4.18296830748873e-12,0.000990080030884825,0.125433344315128
"1312",0.6555,4.10013998548467e-12,0.000985141986110812,0.125306282538167
"1313",0.656,4.01895177414404e-12,0.000980228569938233,0.125179356194012
"1314",0.6565,3.93937119709984e-12,0.00097533965953142,0.12505256510523
"1315",0.657,3.86136642106009e-12,0.000970475132667349,0.124925909094776
"1316",0.6575,3.78490624307437e-12,0.000965634867732586,0.124799387985989
"1317",0.658,3.70996007805194e-12,0.000960818743720246,0.124673001602596
"1318",0.6585,3.63649794652754e-12,0.00095602664022697,0.124546749768702
"1319",0.659,3.56449046266904e-12,0.000951258437449913,0.124420632308798
"1320",0.6595,3.49390882252277e-12,0.000946514016183747,0.124294649047752
"1321",0.66,3.42472479249158e-12,0.000941793257817687,0.124168799810812
"1322",0.6605,3.35691069804101e-12,0.00093709604433252,0.124043084423602
"1323",0.661,3.29043941262904e-12,0.000932422258297655,0.123917502712125
"1324",0.6615,3.22528434685525e-12,0.000927771782868191,0.123792054502754
"1325",0.662,3.16141943782456e-12,0.000923144501781993,0.123666739622238
"1326",0.6625,3.09881913872183e-12,0.000918540299356784,0.123541557897697
"1327",0.663,3.03745840859271e-12,0.000913959060487257,0.123416509156623
"1328",0.6635,2.97731270232703e-12,0.000909400670642196,0.123291593226874
"1329",0.664,2.9183579608403e-12,0.000904865015861608,0.123166809936679
"1330",0.6645,2.86057060144988e-12,0.000900351982753883,0.123042159114629
"1331",0.665,2.80392750844147e-12,0.000895861458492949,0.122917640589685
"1332",0.6655,2.74840602382265e-12,0.000891393330815462,0.122793254191168
"1333",0.666,2.69398393825925e-12,0.000886947488017987,0.122668999748763
"1334",0.6665,2.64063948219143e-12,0.00088252381895422,0.122544877092515
"1335",0.667,2.58835131712548e-12,0.000878122213032196,0.122420886052831
"1336",0.6675,2.53709852709819e-12,0.000873742560211532,0.122297026460473
"1337",0.668,2.48686061031016e-12,0.000869384751000673,0.122173298146563
"1338",0.6685,2.43761747092485e-12,0.000865048676454158,0.122049700942577
"1339",0.669,2.3893494110299e-12,0.000860734228169889,0.121926234680346
"1340",0.6695,2.34203712275779e-12,0.00085644129828643,0.121802899192056
"1341",0.67,2.29566168056235e-12,0.000852169779480306,0.121679694310242
"1342",0.6705,2.25020453364838e-12,0.000847919564963316,0.121556619867792
"1343",0.671,2.20564749855098e-12,0.000843690548479873,0.121433675697942
"1344",0.6715,2.16197275186204e-12,0.000839482624304339,0.121310861634277
"1345",0.672,2.11916282310052e-12,0.000835295687238385,0.121188177510728
"1346",0.6725,2.07720058772414e-12,0.000831129632608362,0.121065623161573
"1347",0.673,2.03606926027921e-12,0.000826984356262681,0.120943198421434
"1348",0.6735,1.99575238768635e-12,0.000822859754569215,0.120820903125275
"1349",0.674,1.95623384265894e-12,0.000818755724412699,0.120698737108404
"1350",0.6745,1.91749781725207e-12,0.000814672163192164,0.120576700206468
"1351",0.675,1.87952881653908e-12,0.00081060896881836,0.120454792255454
"1352",0.6755,1.84231165241343e-12,0.000806566039711213,0.120333013091688
"1353",0.676,1.80583143751321e-12,0.00080254327479728,0.120211362551832
"1354",0.6765,1.77007357926609e-12,0.000798540573507225,0.120089840472886
"1355",0.677,1.73502377405195e-12,0.000794557835773301,0.119968446692181
"1356",0.6775,1.7006680014814e-12,0.000790594962026857,0.119847181047385
"1357",0.678,1.66699251878732e-12,0.000786651853195835,0.119726043376496
"1358",0.6785,1.63398385532762e-12,0.000782728410702308,0.119605033517846
"1359",0.679,1.60162880719679e-12,0.000778824536460003,0.119484151310093
"1360",0.6795,1.56991443194418e-12,0.00077494013287186,0.119363396592227
"1361",0.68,1.53882804339681e-12,0.000771075102827579,0.119242769203565
"1362",0.6805,1.50835720658479e-12,0.000767229349701209,0.119122268983749
"1363",0.681,1.47848973276709e-12,0.000763402777348713,0.119001895772748
"1364",0.6815,1.44921367455596e-12,0.000759595290105584,0.118881649410854
"1365",0.682,1.42051732113776e-12,0.000755806792784436,0.118761529738683
"1366",0.6825,1.3923891935885e-12,0.000752037190672637,0.118641536597172
"1367",0.683,1.36481804028211e-12,0.000748286389529934,0.11852166982758
"1368",0.6835,1.33779283238965e-12,0.000744554295586099,0.118401929271484
"1369",0.684,1.31130275946762e-12,0.000740840815538588,0.118282314770781
"1370",0.6845,1.28533722513365e-12,0.000737145856550202,0.118162826167684
"1371",0.685,1.25988584282779e-12,0.000733469326246771,0.118043463304723
"1372",0.6855,1.23493843165776e-12,0.000729811132714843,0.117924226024744
"1373",0.686,1.21048501232646e-12,0.000726171184499387,0.117805114170906
"1374",0.6865,1.18651580314011e-12,0.000722549390601504,0.117686127586681
"1375",0.687,1.16302121609543e-12,0.000718945660476156,0.117567266115853
"1376",0.6875,1.13999185304436e-12,0.0007153599040299,0.117448529602517
"1377",0.688,1.11741850193459e-12,0.000711792031618634,0.117329917891077
"1378",0.6885,1.0952921331247e-12,0.00070824195404536,0.117211430826248
"1379",0.689,1.07360389577216e-12,0.000704709582557951,0.117093068253049
"1380",0.6895,1.05234511429284e-12,0.000701194828846933,0.116974830016809
"1381",0.69,1.03150728489069e-12,0.000697697605043279,0.116856715963159
"1382",0.6905,1.0110820721561e-12,0.000694217823716208,0.116738725938037
"1383",0.691,9.91061305731658e-13,0.000690755397871005,0.116620859787684
"1384",0.6915,9.71436977043829e-13,0.000687310240946838,0.116503117358641
"1385",0.692,9.52201236099487e-13,0.000683882266814605,0.116385498497754
"1386",0.6925,9.3334638834577e-13,0.000680471389774772,0.116268003052166
"1387",0.693,9.14864891592176e-13,0.000677077524555231,0.116150630869321
"1388",0.6935,8.96749352993576e-13,0.000673700586309174,0.116033381796959
"1389",0.694,8.78992526092998e-13,0.000670340490612969,0.11591625568312
"1390",0.6945,8.61587307922907e-13,0.000666997153464042,0.115799252376138
"1391",0.695,8.44526736163976e-13,0.000663670491278792,0.115682371724643
"1392",0.6955,8.27803986360011e-13,0.000660360420890486,0.115565613577559
"1393",0.696,8.11412369188129e-13,0.000657066859547193,0.115448977784102
"1394",0.6965,7.95345327782893e-13,0.000653789724909703,0.115332464193782
"1395",0.697,7.79596435113518e-13,0.000650528935049481,0.115216072656398
"1396",0.6975,7.64159391412947e-13,0.000647284408446606,0.11509980302204
"1397",0.698,7.49028021657869e-13,0.000644056063987743,0.114983655141088
"1398",0.6985,7.34196273098624e-13,0.00064084382096411,0.114867628864208
"1399",0.699,7.19658212838038e-13,0.000637647599069465,0.114751724042355
"1400",0.6995,7.05408025458154e-13,0.000634467318398089,0.11463594052677
"1401",0.7,6.9144001069402e-13,0.0006313028994428,0.114520278168977
"1402",0.7005,6.77748581153488e-13,0.000628154263092958,0.114404736820787
"1403",0.701,6.64328260082185e-13,0.000625021330632487,0.114289316334293
"1404",0.7015,6.51173679172741e-13,0.000621904023737912,0.11417401656187
"1405",0.702,6.38279576417401e-13,0.000618802264476397,0.114058837356174
"1406",0.7025,6.25640794003133e-13,0.000615715975303796,0.113943778570144
"1407",0.703,6.13252276248458e-13,0.000612645079062719,0.113828840056994
"1408",0.7035,6.01109067581084e-13,0.000609589498980597,0.113714021670221
"1409",0.704,5.89206310555642e-13,0.00060654915866777,0.113599323263597
"1410",0.7045,5.77539243910607e-13,0.000603523982115567,0.113484744691171
"1411",0.705,5.66103200663763e-13,0.000600513893694418,0.113370285807268
"1412",0.7055,5.54893606245329e-13,0.000597518818151953,0.113255946466487
"1413",0.706,5.43905976668073e-13,0.000594538680611127,0.113141726523703
"1414",0.7065,5.33135916733658e-13,0.000591573406568345,0.113027625834061
"1415",0.707,5.22579118274515e-13,0.0005886229218916,0.112913644252981
"1416",0.7075,5.12231358430492e-13,0.000585687152818619,0.112799781636151
"1417",0.708,5.02088497959685e-13,0.000582766025955023,0.112686037839532
"1418",0.7085,4.92146479582665e-13,0.000579859468272486,0.112572412719353
"1419",0.709,4.82401326359519e-13,0.000576967407106913,0.112458906132111
"1420",0.7095,4.72849140099018e-13,0.000574089770156624,0.112345517934573
"1421",0.71,4.63486099799299e-13,0.000571226485480545,0.112232247983769
"1422",0.7105,4.54308460119394e-13,0.000568377481496407,0.112119096136997
"1423",0.711,4.45312549881067e-13,0.000565542686978962,0.112006062251821
"1424",0.7115,4.36494770600269e-13,0.000562722031058198,0.111893146186066
"1425",0.712,4.27851595047722e-13,0.00055991544321757,0.111780347797822
"1426",0.7125,4.19379565837954e-13,0.000557122853292233,0.111667666945441
"1427",0.713,4.11075294046326e-13,0.000554344191467295,0.111555103487537
"1428",0.7135,4.02935457853393e-13,0.000551579388276062,0.111442657282983
"1429",0.714,3.94956801216146e-13,0.000548828374598311,0.111330328190914
"1430",0.7145,3.87136132565545e-13,0.000546091081658555,0.111218116070721
"1431",0.715,3.79470323529857e-13,0.000543367441024328,0.111106020782056
"1432",0.7155,3.7195630768325e-13,0.000540657384604471,0.110994042184826
"1433",0.716,3.64591079319201e-13,0.00053796084464743,0.110882180139196
"1434",0.7165,3.57371692248159e-13,0.000535277753739567,0.110770434505584
"1435",0.717,3.50295258619036e-13,0.000532608044803468,0.110658805144666
"1436",0.7175,3.43358947764025e-13,0.000529951651096269,0.110547291917368
"1437",0.718,3.36559985066302e-13,0.000527308506207989,0.110435894684873
"1438",0.7185,3.29895650850129e-13,0.000524678544059867,0.110324613308613
"1439",0.719,3.23363279292967e-13,0.000522061698902712,0.110213447650273
"1440",0.7195,3.16960257359087e-13,0.000519457905315257,0.110102397571788
"1441",0.72,3.10684023754346e-13,0.000516867098202527,0.109991462935343
"1442",0.7205,3.04532067901613e-13,0.000514289212794208,0.109880643603372
"1443",0.721,2.98501928936524e-13,0.000511724184643029,0.109769939438556
"1444",0.7215,2.92591194723088e-13,0.000509171949623154,0.109659350303826
"1445",0.722,2.8679750088881e-13,0.000506632443928573,0.109548876062357
"1446",0.7225,2.81118529878903e-13,0.000504105604071509,0.10943851657757
"1447",0.723,2.75552010029248e-13,0.000501591366880836,0.109328271713132
"1448",0.7235,2.70095714657677e-13,0.00049908966950049,0.109218141332953
"1449",0.724,2.64747461173296e-13,0.000496600449387908,0.109108125301189
"1450",0.7245,2.59505110203396e-13,0.000494123644312456,0.108998223482234
"1451",0.725,2.54366564737692e-13,0.000491659192353877,0.108888435740729
"1452",0.7255,2.49329769289482e-13,0.000489207031900744,0.108778761941551
"1453",0.726,2.44392709073431e-13,0.000486767101648916,0.108669201949823
"1454",0.7265,2.3955340919962e-13,0.000484339340600011,0.108559755630901
"1455",0.727,2.34809933883579e-13,0.000481923688059874,0.108450422850386
"1456",0.7275,2.3016038567193e-13,0.000479520083637065,0.108341203474112
"1457",0.728,2.25602904683398e-13,0.00047712846724135,0.108232097368153
"1458",0.7285,2.21135667864816e-13,0.000474748779082192,0.10812310439882
"1459",0.729,2.16756888261896e-13,0.000472380959667263,0.108014224432657
"1460",0.7295,2.12464814304411e-13,0.000470024949800954,0.107905457336446
"1461",0.73,2.0825772910555e-13,0.000467680690582895,0.107796802977201
"1462",0.7305,2.04133949775137e-13,0.000465348123406482,0.107688261222171
"1463",0.731,2.00091826746458e-13,0.000463027189957416,0.107579831938837
"1464",0.7315,1.96129743116403e-13,0.000460717832212237,0.107471514994911
"1465",0.732,1.92246113998693e-13,0.000458419992436882,0.10736331025834
"1466",0.7325,1.88439385889898e-13,0.000456133613185237,0.107255217597298
"1467",0.733,1.84708036048018e-13,0.000453858637297699,0.10714723688019
"1468",0.7335,1.81050571883363e-13,0.000451595007899754,0.10703936797565
"1469",0.734,1.77465530361502e-13,0.000449342668400548,0.106931610752541
"1470",0.7345,1.73951477418024e-13,0.000447101562491476,0.106823965079954
"1471",0.735,1.70507007384898e-13,0.000444871634144773,0.106716430827205
"1472",0.7355,1.67130742428181e-13,0.000442652827612113,0.106609007863839
"1473",0.736,1.63821331996877e-13,0.000440445087423218,0.106501696059626
"1474",0.7365,1.60577452282684e-13,0.000438248358384467,0.106394495284558
"1475",0.737,1.57397805690465e-13,0.00043606258557752,0.106287405408856
"1476",0.7375,1.54281120319189e-13,0.000433887714357942,0.10618042630296
"1477",0.738,1.51226149453149e-13,0.000431723690353839,0.106073557837536
"1478",0.7385,1.48231671063265e-13,0.000429570459464497,0.105966799883471
"1479",0.739,1.45296487318256e-13,0.000427427967859034,0.105860152311873
"1480",0.7395,1.42419424105486e-13,0.000425296161975045,0.105753614994072
"1481",0.74,1.3959933056131e-13,0.000423174988517273,0.105647187801616
"1482",0.7405,1.36835078610707e-13,0.00042106439445627,0.105540870606275
"1483",0.741,1.34125562516041e-13,0.000418964327027075,0.105434663280036
"1484",0.7415,1.31469698434745e-13,0.000416874733727892,0.105328565695104
"1485",0.742,1.28866423985777e-13,0.000414795562318781,0.105222577723903
"1486",0.7425,1.26314697824644e-13,0.000412726760820345,0.105116699239072
"1487",0.743,1.2381349922686e-13,0.000410668277512441,0.105010930113467
"1488",0.7435,1.21361827679635e-13,0.000408620060932878,0.104905270220159
"1489",0.744,1.18958702481662e-13,0.000406582059876135,0.104799719432435
"1490",0.7445,1.16603162350817e-13,0.000404554223392078,0.104694277623794
"1491",0.745,1.14294265039643e-13,0.00040253650078469,0.104588944667949
"1492",0.7455,1.12031086958429e-13,0.000400528841610801,0.104483720438828
"1493",0.746,1.09812722805766e-13,0.000398531195678826,0.104378604810569
"1494",0.7465,1.07638285206414e-13,0.000396543513047511,0.104273597657522
"1495",0.747,1.05506904356342e-13,0.00039456574402469,0.104168698854248
"1496",0.7475,1.03417727674788e-13,0.000392597839166031,0.104063908275518
"1497",0.748,1.01369919463227e-13,0.000390639749273811,0.103959225796312
"1498",0.7485,9.93626605710677e-14,0.000388691425395681,0.103854651291822
"1499",0.749,9.73951480679901e-14,0.000386752818823441,0.103750184637444
"1500",0.7495,9.54665949227586e-14,0.000384823881091826,0.103645825708786
"1501",0.75,9.35762296884017e-14,0.000382904563977293,0.103541574381659
"1502",0.7505,9.172329619362e-14,0.000380994819496813,0.103437430532084
"1503",0.751,8.99070532403086e-14,0.000379094599906674,0.103333394036286
"1504",0.7515,8.81267743070703e-14,0.000377203857701288,0.103229464770695
"1505",0.752,8.63817472585942e-14,0.000375322545612001,0.103125642611947
"1506",0.7525,8.46712740607935e-14,0.000373450616605912,0.103021927436881
"1507",0.753,8.29946705015822e-14,0.000371588023884698,0.102918319122541
"1508",0.7535,8.13512659171825e-14,0.000369734720883445,0.102814817546171
"1509",0.754,7.97404029238471e-14,0.00036789066126948,0.10271142258522
"1510",0.7545,7.81614371549011e-14,0.000366055798941217,0.102608134117337
"1511",0.755,7.66137370029834e-14,0.000364230088027002,0.102504952020373
"1512",0.7555,7.5096683367397e-14,0.000362413482883967,0.102401876172378
"1513",0.756,7.36096694064598e-14,0.000360605938096888,0.102298906451603
"1514",0.7565,7.21521002947611e-14,0.000358807408477053,0.102196042736499
"1515",0.757,7.07233929852205e-14,0.000357017849061124,0.102093284905715
"1516",0.7575,6.93229759758657e-14,0.000355237215110026,0.101990632838096
"1517",0.758,6.79502890812194e-14,0.000353465462107815,0.101888086412688
"1518",0.7585,6.66047832082221e-14,0.000351702545760575,0.101785645508731
"1519",0.759,6.52859201365831e-14,0.000349948421995303,0.101683310005664
"1520",0.7595,6.39931723034896e-14,0.000348203046958816,0.10158107978312
"1521",0.76,6.27260225925711e-14,0.000346466377016646,0.101478954720927
"1522",0.7605,6.14839641270478e-14,0.000344738368751954,0.101376934699109
"1523",0.761,6.02665000669722e-14,0.000343018978964442,0.101275019597883
"1524",0.7615,5.90731434104879e-14,0.000341308164669278,0.10117320929766
"1525",0.762,5.79034167990197e-14,0.000339605883096013,0.101071503679044
"1526",0.7625,5.67568523263272e-14,0.00033791209168752,0.10096990262283
"1527",0.763,5.56329913513334e-14,0.000336226748098926,0.100868406010008
"1528",0.7635,5.45313843146632e-14,0.000334549810196552,0.100767013721756
"1529",0.764,5.34515905588135e-14,0.000332881236056864,0.100665725639445
"1530",0.7645,5.23931781518851e-14,0.000331220983965421,0.100564541644634
"1531",0.765,5.13557237148021e-14,0.000329569012415834,0.100463461619073
"1532",0.7655,5.03388122519575e-14,0.000327925280108729,0.100362485444702
"1533",0.766,4.93420369852064e-14,0.000326289745950712,0.100261613003648
"1534",0.7665,4.83649991911524e-14,0.000324662369053344,0.100160844178227
"1535",0.767,4.74073080416497e-14,0.000323043108732116,0.100060178850941
"1536",0.7675,4.64685804474697e-14,0.000321431924505438,0.0999596169044798
"1537",0.768,4.55484409050581e-14,0.00031982877609362,0.0998591582217205
"1538",0.7685,4.46465213463291e-14,0.000318233623417866,0.099758802685725
"1539",0.769,4.37624609914334e-14,0.000316646426599278,0.0996585501797407
"1540",0.7695,4.28959062044418e-14,0.000315067145957852,0.0995584005872
"1541",0.77,4.20465103518847e-14,0.000313495742011489,0.0994583537917195
"1542",0.7705,4.12139336640962e-14,0.00031193217547501,0.0993584096770995
"1543",0.771,4.03978430992997e-14,0.000310376407259168,0.0992585681273235
"1544",0.7715,3.95979122103881e-14,0.000308828398469679,0.099158829026558
"1545",0.772,3.88138210143396e-14,0.00030728811040624,0.0990591922591515
"1546",0.7725,3.80452558642217e-14,0.000305755504561571,0.0989596577096342
"1547",0.773,3.7291909323726e-14,0.000304230542620444,0.0988602252627174
"1548",0.7735,3.65534800441922e-14,0.000302713186458734,0.0987608948032934
"1549",0.774,3.58296726440621e-14,0.000301203398142454,0.0986616662164344
"1550",0.7745,3.51201975907251e-14,0.000299701139926821,0.0985625393873922
"1551",0.775,3.44247710846998e-14,0.000298206374255299,0.0984635142015981
"1552",0.7755,3.37431149461115e-14,0.000296719063758669,0.0983645905446617
"1553",0.776,3.30749565034158e-14,0.000295239171254091,0.0982657683023709
"1554",0.7765,3.24200284843268e-14,0.000293766659744175,0.0981670473606913
"1555",0.777,3.17780689089043e-14,0.000292301492416057,0.0980684276057657
"1556",0.7775,3.11488209847588e-14,0.000290843632640477,0.0979699089239136
"1557",0.778,3.05320330043301e-14,0.000289393043970865,0.0978714912016303
"1558",0.7785,2.99274582442024e-14,0.000287949690142428,0.0977731743255875
"1559",0.779,2.93348548664105e-14,0.000286513535071246,0.0976749581826315
"1560",0.7795,2.87539858217018e-14,0.000285084542853366,0.0975768426597837
"1561",0.78,2.81846187547133e-14,0.000283662677763909,0.0974788276442394
"1562",0.7805,2.76265259110268e-14,0.000282247904256174,0.0973809130233681
"1563",0.781,2.70794840460631e-14,0.000280840186960748,0.0972830986847123
"1564",0.7815,2.65432743357826e-14,0.000279439490684627,0.0971853845159874
"1565",0.782,2.60176822891512e-14,0.00027804578041033,0.0970877704050812
"1566",0.7825,2.55024976623428e-14,0.000276659021295028,0.0969902562400531
"1567",0.783,2.4997514374637e-14,0.000275279178669671,0.0968928419091342
"1568",0.7835,2.45025304259857e-14,0.000273906218038121,0.0967955273007264
"1569",0.784,2.40173478162096e-14,0.00027254010507629,0.0966983123034022
"1570",0.7845,2.35417724657956e-14,0.000271180805631284,0.0966011968059038
"1571",0.785,2.30756141382622e-14,0.000269828285720545,0.0965041806971433
"1572",0.7855,2.26186863640633e-14,0.000268482511531007,0.0964072638662017
"1573",0.786,2.21708063659964e-14,0.000267143449418241,0.0963104462023285
"1574",0.7865,2.17317949860907e-14,0.000265811065905628,0.0962137275949416
"1575",0.787,2.13014766139405e-14,0.00026448532768351,0.0961171079336263
"1576",0.7875,2.08796791164593e-14,0.000263166201608361,0.0960205871081356
"1577",0.788,2.04662337690241e-14,0.000261853654701961,0.0959241650083889
"1578",0.7885,2.00609751879835e-14,0.00026054765415057,0.0958278415244722
"1579",0.789,1.96637412645011e-14,0.000259248167304104,0.0957316165466372
"1580",0.7895,1.92743730997113e-14,0.000257955161675327,0.0956354899653013
"1581",0.79,1.88927149411564e-14,0.000256668604939028,0.0955394616710466
"1582",0.7905,1.85186141204843e-14,0.000255388464931224,0.0954435315546202
"1583",0.791,1.81519209923784e-14,0.000254114709648346,0.095347699506933
"1584",0.7915,1.77924888746983e-14,0.000252847307246446,0.0952519654190597
"1585",0.792,1.74401739898045e-14,0.000251586226040399,0.0951563291822383
"1586",0.7925,1.70948354070454e-14,0.000250331434503109,0.0950607906878695
"1587",0.793,1.67563349863832e-14,0.000249082901264721,0.0949653498275166
"1588",0.7935,1.64245373231364e-14,0.00024784059511184,0.0948700064929048
"1589",0.794,1.60993096938156e-14,0.000246604484986746,0.0947747605759206
"1590",0.7945,1.57805220030326e-14,0.000245374539986624,0.094679611968612
"1591",0.795,1.54680467314606e-14,0.000244150729362783,0.0945845605631873
"1592",0.7955,1.51617588848246e-14,0.000242933022519893,0.0944896062520155
"1593",0.796,1.48615359439019e-14,0.000241721389015222,0.0943947489276249
"1594",0.7965,1.45672578155134e-14,0.000240515798557867,0.0942999884827036
"1595",0.797,1.42788067844836e-14,0.000239316221008004,0.0942053248100987
"1596",0.7975,1.39960674665544e-14,0.000238122626376133,0.0941107578028157
"1597",0.798,1.37189267622284e-14,0.000236934984822325,0.0940162873540182
"1598",0.7985,1.34472738115289e-14,0.00023575326665548,0.0939219133570279
"1599",0.799,1.31809999496533e-14,0.000234577442332581,0.0938276357053234
"1600",0.7995,1.29199986635065e-14,0.00023340748245796,0.0937334542925407
"1601",0.8,1.26641655490942e-14,0.000232243357782559,0.093639369012472
"1602",0.8005,1.24133982697593e-14,0.000231085039203199,0.0935453797590656
"1603",0.801,1.21675965152464e-14,0.000229932497761857,0.0934514864264257
"1604",0.8015,1.19266619615764e-14,0.000228785704644935,0.0933576889088117
"1605",0.802,1.16904982317153e-14,0.000227644631182548,0.0932639871006379
"1606",0.8025,1.14590108570223e-14,0.000226509248847797,0.093170380896473
"1607",0.803,1.12321072394609e-14,0.000225379529256066,0.0930768701910401
"1608",0.8035,1.10096966145589e-14,0.000224255444164307,0.0929834548792157
"1609",0.804,1.07916900151004e-14,0.000223136965470333,0.0928901348560298
"1610",0.8045,1.05780002355392e-14,0.000222024065212119,0.0927969100166653
"1611",0.805,1.03685417971141e-14,0.0002209167155671,0.0927037802564575
"1612",0.8055,1.01632309136569e-14,0.000219814888851478,0.0926107454708939
"1613",0.806,9.96198545807666e-15,0.000218718557519526,0.0925178055556138
"1614",0.8065,9.76472492950798e-15,0.000217627694162906,0.0924249604064079
"1615",0.807,9.57137042110909e-15,0.000216542271509975,0.0923322099192177
"1616",0.8075,9.38184458849869e-15,0.000215462262425112,0.0922395539901354
"1617",0.808,9.19607161881654e-15,0.000214387639908032,0.0921469925154033
"1618",0.8085,9.01397720039785e-15,0.000213318377093117,0.0920545253914138
"1619",0.809,8.83548849304735e-15,0.000212254447248741,0.0919621525147085
"1620",0.8095,8.66053409890209e-15,0.000211195823776602,0.091869873781978
"1621",0.81,8.48904403387172e-15,0.000210142480211058,0.0917776890900619
"1622",0.8105,8.32094969964372e-15,0.000209094390218465,0.0916855983359477
"1623",0.811,8.15618385624299e-15,0.000208051527596519,0.0915936014167713
"1624",0.8115,7.99468059513539e-15,0.0002070138662736,0.0915016982298159
"1625",0.812,7.83637531286294e-15,0.000205981380308121,0.0914098886725117
"1626",0.8125,7.6812046852021e-15,0.000204954043887879,0.0913181726424363
"1627",0.813,7.52910664183276e-15,0.000203931831329409,0.0912265500373131
"1628",0.8135,7.38002034150953e-15,0.000202914717077345,0.0911350207550122
"1629",0.814,7.23388614772453e-15,0.000201902675703777,0.091043584693549
"1630",0.8145,7.09064560485168e-15,0.000200895681907618,0.0909522417510844
"1631",0.815,6.95024141476402e-15,0.000199893710513972,0.0908609918259243
"1632",0.8155,6.81261741391334e-15,0.000198896736473499,0.0907698348165194
"1633",0.816,6.67771855086433e-15,0.000197904734861799,0.0906787706214644
"1634",0.8165,6.54549086427315e-15,0.000196917680878779,0.0905877991394981
"1635",0.817,6.41588146130201e-15,0.000195935549848037,0.090496920269503
"1636",0.8175,6.28883849646162e-15,0.000194958317216248,0.0904061339105044
"1637",0.818,6.16431115087215e-15,0.000193985958552543,0.090315439961671
"1638",0.8185,6.0422496119349e-15,0.000193018449547907,0.0902248383223135
"1639",0.819,5.92260505340687e-15,0.000192055766014563,0.0901343288918851
"1640",0.8195,5.80532961586928e-15,0.000191097883885373,0.0900439115699807
"1641",0.82,5.69037638758351e-15,0.000190144779213234,0.0899535862563367
"1642",0.8205,5.57769938572542e-15,0.000189196428170479,0.0898633528508304
"1643",0.821,5.46725353799199e-15,0.000188252807048283,0.0897732112534804
"1644",0.8215,5.35899466457139e-15,0.000187313892256069,0.0896831613644451
"1645",0.822,5.25287946047088e-15,0.000186379660320918,0.0895932030840234
"1646",0.8225,5.14886547819384e-15,0.000185450087886983,0.0895033363126537
"1647",0.823,5.04691111076054e-15,0.000184525151714904,0.0894135609509141
"1648",0.8235,4.94697557506463e-15,0.000183604828681229,0.0893238768995214
"1649",0.824,4.84901889555925e-15,0.000182689095777835,0.0892342840593315
"1650",0.8245,4.75300188826655e-15,0.000181777930111351,0.0891447823313383
"1651",0.825,4.6588861451034e-15,0.000180871308902588,0.0890553716166742
"1652",0.8255,4.56663401851756e-15,0.000179969209485968,0.088966051816609
"1653",0.826,4.47620860642843e-15,0.00017907160930896,0.0888768228325499
"1654",0.8265,4.38757373746541e-15,0.000178178485931511,0.0887876845660414
"1655",0.827,4.30069395649917e-15,0.000177289817025491,0.0886986369187645
"1656",0.8275,4.21553451045886e-15,0.000176405580374131,0.0886096797925368
"1657",0.828,4.13206133443063e-15,0.000175525753871469,0.0885208130893119
"1658",0.8285,4.05024103803103e-15,0.000174650315521796,0.0884320367111789
"1659",0.829,3.97004089205061e-15,0.000173779243439108,0.0883433505603629
"1660",0.8295,3.89142881536156e-15,0.000172912515846558,0.0882547545392235
"1661",0.83,3.8143733620851e-15,0.00017205011107591,0.0881662485502556
"1662",0.8305,3.73884370901243e-15,0.000171192007567,0.0880778324960881
"1663",0.831,3.6648096432753e-15,0.000170338183867196,0.0879895062794845
"1664",0.8315,3.59224155026025e-15,0.000169488618630861,0.0879012698033419
"1665",0.832,3.52111040176248e-15,0.000168643290618819,0.0878131229706907
"1666",0.8325,3.45138774437422e-15,0.000167802178697828,0.087725065684695
"1667",0.833,3.38304568810279e-15,0.000166965261840043,0.0876370978486514
"1668",0.8335,3.31605689521448e-15,0.000166132519122501,0.0875492193659892
"1669",0.834,3.25039456929897e-15,0.000165303929726591,0.0874614301402699
"1670",0.8345,3.18603244455032e-15,0.000164479472937533,0.087373730075187
"1671",0.835,3.12294477526052e-15,0.000163659128143866,0.0872861190745658
"1672",0.8355,3.06110632552061e-15,0.000162842874836927,0.0871985970423625
"1673",0.836,3.00049235912623e-15,0.00016203069261034,0.0871111638826648
"1674",0.8365,2.94107862968258e-15,0.000161222561159508,0.0870238194996908
"1675",0.837,2.88284137090573e-15,0.000160418460281103,0.0869365637977893
"1676",0.8375,2.82575728711561e-15,0.00015961836987256,0.0868493966814389
"1677",0.838,2.76980354391763e-15,0.000158822269931578,0.0867623180552481
"1678",0.8385,2.7149577590684e-15,0.000158030140555616,0.0866753278239551
"1679",0.839,2.66119799352272e-15,0.000157241961941399,0.0865884258924271
"1680",0.8395,2.60850274265758e-15,0.00015645771438442,0.0865016121656603
"1681",0.84,2.55685092766998e-15,0.000155677378278451,0.0864148865487795
"1682",0.8405,2.50622188714526e-15,0.000154900934115047,0.0863282489470378
"1683",0.841,2.45659536879214e-15,0.000154128362483064,0.0862416992658164
"1684",0.8415,2.40795152134157e-15,0.00015335964406817,0.0861552374106241
"1685",0.842,2.360270886606e-15,0.000152594759652367,0.0860688632870972
"1686",0.8425,2.31353439169575e-15,0.000151833690113502,0.085982576800999
"1687",0.843,2.26772334138974e-15,0.000151076416424799,0.0858963778582201
"1688",0.8435,2.22281941065698e-15,0.000150322919654374,0.0858102663647771
"1689",0.844,2.17880463732648e-15,0.000149573180964771,0.0857242422268132
"1690",0.8445,2.13566141490202e-15,0.000148827181612483,0.0856383053505975
"1691",0.845,2.09337248551939e-15,0.000148084902947487,0.0855524556425249
"1692",0.8455,2.05192093304297e-15,0.000147346326412777,0.0854666930091155
"1693",0.846,2.01129017629908e-15,0.000146611433543902,0.0853810173570146
"1694",0.8465,1.97146396244326e-15,0.000145880205968502,0.0852954285929926
"1695",0.847,1.93242636045897e-15,0.000145152625405849,0.0852099266239442
"1696",0.8475,1.89416175478488e-15,0.000144428673666392,0.0851245113568883
"1697",0.848,1.85665483906853e-15,0.000143708332651299,0.0850391826989681
"1698",0.8485,1.81989061004355e-15,0.000142991584352007,0.0849539405574503
"1699",0.849,1.7838543615281e-15,0.000142278410849772,0.0848687848397253
"1700",0.8495,1.74853167854231e-15,0.000141568794315218,0.0847837154533062
"1701",0.85,1.71390843154201e-15,0.000140862717007896,0.0846987323058295
"1702",0.8505,1.67997077076674e-15,0.000140160161275836,0.084613835305054
"1703",0.851,1.64670512069969e-15,0.000139461109555108,0.084529024358861
"1704",0.8515,1.61409817463727e-15,0.000138765544369383,0.0844442993752539
"1705",0.852,1.58213688936632e-15,0.000138073448329495,0.0843596602623577
"1706",0.8525,1.55080847994653e-15,0.000137384804133006,0.0842751069284191
"1707",0.853,1.52010041459646e-15,0.000136699594563777,0.084190639281806
"1708",0.8535,1.4900004096805e-15,0.000136017802491531,0.0841062572310073
"1709",0.854,1.46049642479535e-15,0.000135339410871432,0.0840219606846328
"1710",0.8545,1.43157665795366e-15,0.000134664402743654,0.0839377495514124
"1711",0.855,1.40322954086309e-15,0.000133992761232958,0.0838536237401964
"1712",0.8555,1.37544373429885e-15,0.000133324469548273,0.0837695831599552
"1713",0.856,1.34820812356782e-15,0.00013265951098227,0.0836856277197784
"1714",0.8565,1.32151181406257e-15,0.000131997868910951,0.0836017573288756
"1715",0.857,1.29534412690334e-15,0.00013133952679323,0.0835179718965749
"1716",0.8575,1.26969459466634e-15,0.000130684468170519,0.0834342713323239
"1717",0.858,1.24455295719671e-15,0.00013003267666632,0.0833506555456883
"1718",0.8585,1.21990915750421e-15,0.00012938413598581,0.0832671244463525
"1719",0.859,1.1957533377404e-15,0.000128738829915438,0.0831836779441189
"1720",0.8595,1.17207583525526e-15,0.00012809674232252,0.0831003159489076
"1721",0.86,1.14886717873211e-15,0.000127457857154831,0.0830170383707566
"1722",0.8605,1.12611808439889e-15,0.00012682215844021,0.0829338451198209
"1723",0.861,1.10381945231454e-15,0.000126189630286156,0.0828507361063729
"1724",0.8615,1.0819623627289e-15,0.000125560256879431,0.0827677112408016
"1725",0.862,1.06053807251471e-15,0.000124934022485668,0.0826847704336126
"1726",0.8625,1.03953801167022e-15,0.000124310911448973,0.0826019135954279
"1727",0.863,1.0189537798911e-15,0.00012369090819154,0.0825191406369855
"1728",0.8635,9.98777143210155e-16,0.000123073997213254,0.0824364514691394
"1729",0.864,9.79000030703702e-16,0.000122460163091309,0.0823538460028589
"1730",0.8645,9.59614531263045e-16,0.000121849390479819,0.0822713241492289
"1731",0.865,9.40612890429918e-16,0.000121241664109438,0.0821888858194492
"1732",0.8655,9.21987507294635e-16,0.000120636968786973,0.0821065309248345
"1733",0.866,9.03730931455607e-16,0.000120035289395013,0.0820242593768141
"1734",0.8665,8.85835860039061e-16,0.000119436610891538,0.0819420710869317
"1735",0.867,8.6829513477784e-16,0.000118840918309557,0.0818599659668449
"1736",0.8675,8.51101739147946e-16,0.000118248196756724,0.0817779439283254
"1737",0.868,8.34248795561892e-16,0.000117658431414968,0.0816960048832584
"1738",0.8685,8.17729562617523e-16,0.000117071607540126,0.0816141487436425
"1739",0.869,8.01537432401412e-16,0.000116487710461569,0.0815323754215895
"1740",0.8695,7.85665927845565e-16,0.000115906725581842,0.081450684829324
"1741",0.87,7.70108700136547e-16,0.000115328638376291,0.0813690768791833
"1742",0.8705,7.54859526175831e-16,0.000114753434392706,0.0812875514836173
"1743",0.871,7.39912306090513e-16,0.000114181099250958,0.0812061085551877
"1744",0.8715,7.25261060793265e-16,0.000113611618642638,0.0811247480065686
"1745",0.872,7.10899929590607e-16,0.000113044978330701,0.0810434697505454
"1746",0.8725,6.96823167838576e-16,0.000112481164149111,0.0809622737000154
"1747",0.873,6.83025144644786e-16,0.000111920162002483,0.0808811597679869
"1748",0.8735,6.69500340615971e-16,0.000111361957865734,0.0808001278675793
"1749",0.874,6.56243345650198e-16,0.000110806537783732,0.0807191779120227
"1750",0.8745,6.43248856772709e-16,0.000110253887870946,0.0806383098146579
"1751",0.875,6.30511676014699e-16,0.000109703994311099,0.080557523488936
"1752",0.8755,6.18026708334029e-16,0.000109156843356823,0.0804768188484182
"1753",0.876,6.05788959577155e-16,0.000108612421329317,0.0803961958067754
"1754",0.8765,5.93793534481409e-16,0.000108070714618002,0.0803156542777885
"1755",0.877,5.82035634716804e-16,0.00010753170968018,0.0802351941753474
"1756",0.8775,5.70510556966669e-16,0.000106995393040701,0.0801548154134517
"1757",0.878,5.59213691046225e-16,0.000106461751291621,0.0800745179062095
"1758",0.8785,5.48140518058482e-16,0.000105930771091867,0.079994301567838
"1759",0.879,5.37286608586604e-16,0.000105402439166909,0.0799141663126627
"1760",0.8795,5.26647620922073e-16,0.00010487674230842,0.0798341120551174
"1761",0.88,5.16219299327973e-16,0.00010435366737395,0.0797541387097442
"1762",0.8805,5.05997472336624e-16,0.0001038332012866,0.0796742461911929
"1763",0.881,4.95978051080929e-16,0.000103315331034691,0.079594434414221
"1764",0.8815,4.86157027658799e-16,0.000102800043671438,0.0795147032936934
"1765",0.882,4.76530473529909e-16,0.000102287326314631,0.0794350527445822
"1766",0.8825,4.67094537944258e-16,0.00010177716614631,0.0793554826819664
"1767",0.883,4.57845446401792e-16,0.000101269550412443,0.079275993021032
"1768",0.8835,4.48779499142578e-16,0.000100764466422612,0.0791965836770714
"1769",0.884,4.39893069666824e-16,0.000100261901549689,0.0791172545654834
"1770",0.8845,4.31182603284258e-16,9.97618432295263e-05,0.0790380056017728
"1771",0.885,4.22644615692182e-16,9.92642789606407e-05,0.0789588367015504
"1772",0.8855,4.14275691581719e-16,9.87691963038991e-05,0.0788797477805329
"1773",0.886,4.06072483271641e-16,9.82765828822096e-05,0.0788007387545421
"1774",0.8865,3.98031709369241e-16,9.77864263802105e-05,0.0787218095395054
"1775",0.887,3.90150153457748e-16,9.72987145439641e-05,0.078642960051455
"1776",0.8875,3.82424662809714e-16,9.68134351806491e-05,0.0785641902065282
"1777",0.888,3.74852147125863e-16,9.63305761582559e-05,0.0784854999209669
"1778",0.8885,3.67429577298961e-16,9.58501254052841e-05,0.0784068891111173
"1779",0.889,3.60153984202103e-16,9.53720709104395e-05,0.0783283576934298
"1780",0.8895,3.53022457501044e-16,9.48964007223352e-05,0.0782499055844592
"1781",0.89,3.46032144490013e-16,9.44231029491912e-05,0.0781715327008637
"1782",0.8905,3.39180248950604e-16,9.39521657585392e-05,0.0780932389594053
"1783",0.891,3.32464030033236e-16,9.34835773769243e-05,0.0780150242769493
"1784",0.8915,3.25880801160796e-16,9.3017326089613e-05,0.0779368885704644
"1785",0.892,3.19427928953954e-16,9.25534002402984e-05,0.0778588317570221
"1786",0.8925,3.13102832177791e-16,9.20917882308105e-05,0.0777808537537967
"1787",0.893,3.06902980709258e-16,9.16324785208248e-05,0.0777029544780654
"1788",0.8935,3.00825894525104e-16,9.11754596275748e-05,0.0776251338472074
"1789",0.894,2.94869142709824e-16,9.0720720125564e-05,0.0775473917787042
"1790",0.8945,2.89030342483269e-16,9.02682486462816e-05,0.0774697281901395
"1791",0.895,2.83307158247499e-16,8.98180338779169e-05,0.0773921429991985
"1792",0.8955,2.77697300652504e-16,8.9370064565077e-05,0.0773146361236683
"1793",0.896,2.72198525680451e-16,8.8924329508506e-05,0.0772372074814371
"1794",0.8965,2.66808633748034e-16,8.84808175648044e-05,0.0771598569904944
"1795",0.897,2.6152546882661e-16,8.80395176461502e-05,0.0770825845689309
"1796",0.8975,2.56346917579771e-16,8.76004187200227e-05,0.0770053901349379
"1797",0.898,2.51270908517967e-16,8.71635098089256e-05,0.0769282736068072
"1798",0.8985,2.46295411169896e-16,8.67287799901137e-05,0.0768512349029313
"1799",0.899,2.41418435270273e-16,8.62962183953185e-05,0.0767742739418028
"1800",0.8995,2.36638029963715e-16,8.5865814210478e-05,0.0766973906420143
"1801",0.9,2.31952283024357e-16,8.54375566754649e-05,0.0766205849222582
"1802",0.9005,2.27359320090949e-16,8.50114350838186e-05,0.0765438567013268
"1803",0.901,2.22857303917073e-16,8.4587438782477e-05,0.0764672058981114
"1804",0.9015,2.18444433636235e-16,8.41655571715107e-05,0.0763906324316031
"1805",0.902,2.14118944041484e-16,8.37457797038574e-05,0.0763141362208916
"1806",0.9025,2.09879104879305e-16,8.33280958850583e-05,0.0762377171851659
"1807",0.903,2.05723220157503e-16,8.29124952729964e-05,0.0761613752437132
"1808",0.9035,2.01649627466779e-16,8.24989674776348e-05,0.0760851103159198
"1809",0.904,1.97656697315738e-16,8.20875021607569e-05,0.0760089223212697
"1810",0.9045,1.93742832479082e-16,8.16780890357086e-05,0.0759328111793456
"1811",0.905,1.89906467358688e-16,8.12707178671401e-05,0.0758567768098278
"1812",0.9055,1.8614606735736e-16,8.08653784707513e-05,0.0757808191324945
"1813",0.906,1.82460128264953e-16,8.04620607130359e-05,0.0757049380672214
"1814",0.9065,1.78847175656688e-16,8.00607545110292e-05,0.0756291335339815
"1815",0.907,1.75305764303346e-16,7.9661449832055e-05,0.0755534054528454
"1816",0.9075,1.71834477593167e-16,7.92641366934758e-05,0.0754777537439802
"1817",0.908,1.68431926965181e-16,7.88688051624422e-05,0.0754021783276504
"1818",0.9085,1.65096751353771e-16,7.84754453556455e-05,0.0753266791242166
"1819",0.909,1.61827616644221e-16,7.80840474390699e-05,0.0752512560541362
"1820",0.9095,1.58623215139061e-16,7.76946016277473e-05,0.075175909037963
"1821",0.91,1.55482265034959e-16,7.73070981855119e-05,0.0751006379963466
"1822",0.9105,1.52403509909995e-16,7.69215274247575e-05,0.0750254428500328
"1823",0.911,1.49385718221071e-16,7.65378797061953e-05,0.0749503235198631
"1824",0.9115,1.4642768281127e-16,7.61561454386119e-05,0.0748752799267745
"1825",0.912,1.43528220426989e-16,7.5776315078631e-05,0.0748003119917994
"1826",0.9125,1.40686171244615e-16,7.53983791304739e-05,0.0747254196360656
"1827",0.913,1.37900398406578e-16,7.50223281457219e-05,0.0746506027807959
"1828",0.9135,1.35169787566601e-16,7.46481527230812e-05,0.0745758613473077
"1829",0.914,1.32493246443938e-16,7.42758435081463e-05,0.0745011952570135
"1830",0.9145,1.29869704386454e-16,7.39053911931678e-05,0.0744266044314201
"1831",0.915,1.27298111942342e-16,7.35367865168183e-05,0.0743520887921287
"1832",0.9155,1.24777440440339e-16,7.31700202639618e-05,0.0742776482608346
"1833",0.916,1.22306681578232e-16,7.28050832654229e-05,0.0742032827593273
"1834",0.9165,1.19884847019536e-16,7.24419663977576e-05,0.07412899220949
"1835",0.917,1.17510967998132e-16,7.20806605830252e-05,0.0740547765332996
"1836",0.9175,1.15184094930761e-16,7.17211567885615e-05,0.0739806356528263
"1837",0.918,1.12903297037172e-16,7.13634460267532e-05,0.073906569490234
"1838",0.9185,1.10667661967794e-16,7.10075193548123e-05,0.0738325779677794
"1839",0.919,1.08476295438792e-16,7.06533678745536e-05,0.0737586610078123
"1840",0.9195,1.06328320874336e-16,7.03009827321718e-05,0.0736848185327755
"1841",0.92,1.04222879055958e-16,6.99503551180197e-05,0.0736110504652041
"1842",0.9205,1.02159127778861e-16,6.96014762663889e-05,0.0735373567277258
"1843",0.921,1.00136241515015e-16,6.92543374552897e-05,0.0734637372430609
"1844",0.9215,9.81534110829428e-17,6.89089300062341e-05,0.0733901919340213
"1845",0.922,9.62098433240328e-17,6.85652452840175e-05,0.0733167207235113
"1846",0.9225,9.43047607852681e-17,6.82232746965042e-05,0.0732433235345269
"1847",0.923,9.24374014082304e-17,6.78830096944116e-05,0.0731700002901556
"1848",0.9235,9.06070182242718e-17,6.7544441771097e-05,0.0730967509135765
"1849",0.924,8.88128790557119e-17,6.72075624623445e-05,0.0730235753280601
"1850",0.9245,8.70542662229625e-17,6.68723633461542e-05,0.0729504734569678
"1851",0.925,8.53304762574406e-17,6.65388360425303e-05,0.0728774452237523
"1852",0.9255,8.36408196201772e-17,6.62069722132731e-05,0.0728044905519568
"1853",0.926,8.19846204259871e-17,6.58767635617695e-05,0.0727316093652154
"1854",0.9265,8.03612161731102e-17,6.5548201832786e-05,0.0726588015872526
"1855",0.927,7.87699574782003e-17,6.52212788122624e-05,0.0725860671418831
"1856",0.9275,7.72102078165612e-17,6.48959863271059e-05,0.0725134059530122
"1857",0.928,7.5681343267532e-17,6.45723162449877e-05,0.0724408179446348
"1858",0.9285,7.41827522649082e-17,6.42502604741389e-05,0.0723683030408358
"1859",0.929,7.27138353523066e-17,6.39298109631481e-05,0.0722958611657898
"1860",0.9295,7.1274004943377e-17,6.36109597007613e-05,0.0722234922437609
"1861",0.93,6.9862685086757e-17,6.32936987156799e-05,0.0721511961991027
"1862",0.9305,6.84793112356872e-17,6.29780200763631e-05,0.072078972956258
"1863",0.931,6.71233300221807e-17,6.26639158908282e-05,0.0720068224397585
"1864",0.9315,6.57941990356733e-17,6.23513783064545e-05,0.0719347445742249
"1865",0.932,6.44913866060474e-17,6.20403995097857e-05,0.0718627392843668
"1866",0.9325,6.3214371590961e-17,6.17309717263361e-05,0.0717908064949822
"1867",0.933,6.196264316738e-17,6.14230872203947e-05,0.0717189461309577
"1868",0.9335,6.07357006272455e-17,6.1116738294833e-05,0.071647158117268
"1869",0.934,5.95330531771826e-17,6.08119172909119e-05,0.0715754423789761
"1870",0.9345,5.83542197421747e-17,6.05086165880903e-05,0.0715037988412329
"1871",0.935,5.71987287731303e-17,6.02068286038349e-05,0.0714322274292772
"1872",0.9355,5.60661180582555e-17,5.99065457934304e-05,0.0713607280684354
"1873",0.936,5.49559345381618e-17,5.96077606497909e-05,0.0712893006841215
"1874",0.9365,5.38677341246393e-17,5.93104657032722e-05,0.0712179452018367
"1875",0.937,5.28010815230123e-17,5.90146535214852e-05,0.0711466615471697
"1876",0.9375,5.17555500580187e-17,5.87203167091099e-05,0.0710754496457961
"1877",0.938,5.07307215031315e-17,5.84274479077108e-05,0.0710043094234783
"1878",0.9385,4.97261859132638e-17,5.81360397955523e-05,0.0709332408060657
"1879",0.939,4.87415414607864e-17,5.78460850874168e-05,0.0708622437194942
"1880",0.9395,4.77763942747889e-17,5.75575765344212e-05,0.0707913180897862
"1881",0.94,4.68303582835288e-17,5.72705069238368e-05,0.0707204638430505
"1882",0.9405,4.59030550599948e-17,5.69848690789083e-05,0.0706496809054818
"1883",0.941,4.49941136705337e-17,5.67006558586747e-05,0.0705789692033612
"1884",0.9415,4.41031705264706e-17,5.64178601577909e-05,0.0705083286630553
"1885",0.942,4.32298692386679e-17,5.61364749063493e-05,0.0704377592110169
"1886",0.9425,4.23738604749667e-17,5.58564930697042e-05,0.0703672607737838
"1887",0.943,4.15348018204481e-17,5.55779076482951e-05,0.0702968332779799
"1888",0.9435,4.07123576404621e-17,5.53007116774718e-05,0.0702264766503137
"1889",0.944,3.99061989463712e-17,5.50248982273208e-05,0.0701561908175795
"1890",0.9445,3.91160032639484e-17,5.47504604024913e-05,0.070085975706656
"1891",0.945,3.83414545043851e-17,5.44773913420235e-05,0.0700158312445074
"1892",0.9455,3.75822428378495e-17,5.42056842191765e-05,0.0699457573581821
"1893",0.946,3.68380645695525e-17,5.39353322412584e-05,0.0698757539748133
"1894",0.9465,3.61086220182638e-17,5.36663286494553e-05,0.0698058210216186
"1895",0.947,3.53936233972374e-17,5.33986667186637e-05,0.0697359584258999
"1896",0.9475,3.4692782697491e-17,5.31323397573211e-05,0.0696661661150432
"1897",0.948,3.40058195734001e-17,5.28673411072398e-05,0.0695964440165186
"1898",0.9485,3.33324592305558e-17,5.26036641434398e-05,0.06952679205788
"1899",0.949,3.26724323158422e-17,5.23413022739831e-05,0.069457210166765
"1900",0.9495,3.20254748096932e-17,5.20802489398093e-05,0.0693876982708948
"1901",0.95,3.13913279204803e-17,5.18204976145716e-05,0.0693182562980741
"1902",0.9505,3.0769737980992e-17,5.15620418044732e-05,0.0692488841761909
"1903",0.951,3.0160456346965e-17,5.13048750481055e-05,0.0691795818332164
"1904",0.9515,2.95632392976213e-17,5.10489909162861e-05,0.0691103491972046
"1905",0.952,2.89778479381786e-17,5.07943830118984e-05,0.0690411861962927
"1906",0.9525,2.84040481042875e-17,5.05410449697315e-05,0.0689720927587005
"1907",0.953,2.7841610268364e-17,5.02889704563213e-05,0.0689030688127303
"1908",0.9535,2.7290309447774e-17,5.00381531697917e-05,0.0688341142867672
"1909",0.954,2.6749925114839e-17,4.97885868396975e-05,0.0687652291092784
"1910",0.9545,2.62202411086202e-17,4.95402652268674e-05,0.0686964132088134
"1911",0.955,2.57010455484528e-17,4.92931821232483e-05,0.0686276665140036
"1912",0.9555,2.51921307491899e-17,4.90473313517496e-05,0.0685589889535625
"1913",0.956,2.46932931381263e-17,4.88027067660893e-05,0.0684903804562855
"1914",0.9565,2.42043331735661e-17,4.85593022506398e-05,0.0684218409510495
"1915",0.957,2.37250552650041e-17,4.83171117202758e-05,0.0683533703668129
"1916",0.9575,2.32552676948866e-17,4.80761291202213e-05,0.0682849686326156
"1917",0.958,2.27947825419212e-17,4.78363484258988e-05,0.0682166356775788
"1918",0.9585,2.23434156059071e-17,4.75977636427784e-05,0.0681483714309047
"1919",0.959,2.19009863340517e-17,4.73603688062282e-05,0.0680801758218767
"1920",0.9595,2.14673177487468e-17,4.71241579813647e-05,0.0680120487798588
"1921",0.96,2.10422363767762e-17,4.68891252629053e-05,0.0679439902342959
"1922",0.9605,2.06255721799231e-17,4.66552647750195e-05,0.0678760001147136
"1923",0.961,2.02171584869535e-17,4.64225706711831e-05,0.0678080783507178
"1924",0.9615,1.98168319269441e-17,4.61910371340313e-05,0.0677402248719948
"1925",0.962,1.94244323639337e-17,4.59606583752137e-05,0.0676724396083111
"1926",0.9625,1.90398028328645e-17,4.57314286352492e-05,0.0676047224895134
"1927",0.963,1.86627894767961e-17,4.55033421833825e-05,0.0675370734455282
"1928",0.9635,1.82932414853587e-17,4.52763933174402e-05,0.067469492406362
"1929",0.964,1.79310110344287e-17,4.50505763636891e-05,0.0674019793021007
"1930",0.9645,1.75759532269958e-17,4.48258856766935e-05,0.0673345340629101
"1931",0.965,1.72279260352029e-17,4.46023156391744e-05,0.0672671566190353
"1932",0.9655,1.68867902435327e-17,4.43798606618694e-05,0.0671998469008006
"1933",0.966,1.65524093931203e-17,4.41585151833924e-05,0.0671326048386098
"1934",0.9665,1.62246497271667e-17,4.39382736700949e-05,0.0670654303629455
"1935",0.967,1.59033801374357e-17,4.37191306159276e-05,0.0669983234043692
"1936",0.9675,1.55884721118074e-17,4.35010805423027e-05,0.0669312838935214
"1937",0.968,1.5279799682873e-17,4.32841179979572e-05,0.0668643117611212
"1938",0.9685,1.49772393775451e-17,4.30682375588159e-05,0.0667974069379662
"1939",0.969,1.46806701676675e-17,4.28534338278567e-05,0.0667305693549326
"1940",0.9695,1.43899734216017e-17,4.26397014349752e-05,0.0666637989429747
"1941",0.97,1.41050328567735e-17,4.24270350368504e-05,0.066597095633125
"1942",0.9705,1.38257344931575e-17,4.22154293168112e-05,0.0665304593564943
"1943",0.971,1.35519666076845e-17,4.20048789847038e-05,0.066463890044271
"1944",0.9715,1.32836196895497e-17,4.17953787767586e-05,0.0663973876277216
"1945",0.972,1.30205863964082e-17,4.15869234554598e-05,0.0663309520381902
"1946",0.9725,1.27627615114353e-17,4.13795078094133e-05,0.0662645832070984
"1947",0.973,1.25100419012393e-17,4.11731266532172e-05,0.0661982810659452
"1948",0.9735,1.22623264746068e-17,4.09677748273319e-05,0.0661320455463072
"1949",0.974,1.20195161420638e-17,4.0763447197951e-05,0.0660658765798378
"1950",0.9745,1.178151377624e-17,4.05601386568731e-05,0.0659997740982679
"1951",0.975,1.15482241730158e-17,4.03578441213743e-05,0.065933738033405
"1952",0.9755,1.1319554013439e-17,4.01565585340803e-05,0.0658677683171336
"1953",0.976,1.10954118263971e-17,3.99562768628413e-05,0.0658018648814151
"1954",0.9765,1.08757079520265e-17,3.97569941006049e-05,0.0657360276582871
"1955",0.977,1.06603545058482e-17,3.95587052652917e-05,0.065670256579864
"1956",0.9775,1.0449265343612e-17,3.93614053996704e-05,0.0656045515783364
"1957",0.978,1.02423560268388e-17,3.91650895712343e-05,0.0655389125859713
"1958",0.9785,1.00395437890428e-17,3.89697528720772e-05,0.0654733395351116
"1959",0.979,9.8407475026249e-18,3.87753904187717e-05,0.0654078323581764
"1960",0.9795,9.64588764641966e-18,3.85819973522461e-05,0.0653423909876606
"1961",0.98,9.45488627388654e-18,3.83895688376639e-05,0.0652770153561349
"1962",0.9805,9.26766698192988e-18,3.8198100064302e-05,0.0652117053962457
"1963",0.981,9.08415488033646e-18,3.80075862454313e-05,0.0651464610407148
"1964",0.9815,8.90427656181885e-18,3.78180226181962e-05,0.0650812822223395
"1965",0.982,8.72796007265131e-18,3.76294044434963e-05,0.0650161688739924
"1966",0.9825,8.55513488388712e-18,3.74417270058673e-05,0.0649511209286214
"1967",0.983,8.38573186314653e-18,3.72549856133637e-05,0.0648861383192492
"1968",0.9835,8.21968324696239e-18,3.70691755974406e-05,0.0648212209789738
"1969",0.984,8.05692261367433e-18,3.68842923128383e-05,0.0647563688409677
"1970",0.9845,7.89738485685875e-18,3.67003311374647e-05,0.0646915818384785
"1971",0.985,7.74100615928583e-18,3.65172874722812e-05,0.064626859904828
"1972",0.9855,7.58772396739137e-18,3.63351567411863e-05,0.0645622029734129
"1973",0.986,7.43747696625492e-18,3.61539343909025e-05,0.064497610977704
"1974",0.9865,7.29020505507261e-18,3.59736158908614e-05,0.0644330838512464
"1975",0.987,7.1458493231164e-18,3.57941967330913e-05,0.0643686215276595
"1976",0.9875,7.00435202616865e-18,3.56156724321037e-05,0.0643042239406367
"1977",0.988,6.86565656342402e-18,3.5438038524782e-05,0.0642398910239453
"1978",0.9885,6.72970745484802e-18,3.52612905702691e-05,0.0641756227114264
"1979",0.989,6.59645031898459e-18,3.50854241498569e-05,0.064111418936995
"1980",0.9895,6.46583185120264e-18,3.49104348668759e-05,0.0640472796346393
"1981",0.99,6.33779980237337e-18,3.47363183465848e-05,0.0639832047384214
"1982",0.9905,6.21230295797017e-18,3.45630702360616e-05,0.0639191941824766
"1983",0.991,6.08929111758202e-18,3.43906862040944e-05,0.0638552479010134
"1984",0.9915,5.96871507483249e-18,3.42191619410735e-05,0.0637913658283136
"1985",0.992,5.85052659769686e-18,3.40484931588835e-05,0.063727547898732
"1986",0.9925,5.73467840920833e-18,3.38786755907957e-05,0.0636637940466963
"1987",0.993,5.62112416854692e-18,3.37097049913622e-05,0.063600104206707
"1988",0.9935,5.50981845250221e-18,3.35415771363092e-05,0.0635364783133374
"1989",0.994,5.40071673730377e-18,3.33742878224316e-05,0.0634729163012334
"1990",0.9945,5.29377538081072e-18,3.32078328674878e-05,0.0634094181051134
"1991",0.995,5.18895160505466e-18,3.30422081100953e-05,0.0633459836597681
"1992",0.9955,5.08620347912752e-18,3.28774094096264e-05,0.0632826129000605
"1993",0.996,4.98548990240898e-18,3.27134326461051e-05,0.063219305760926
"1994",0.9965,4.88677058812553e-18,3.25502737201039e-05,0.0631560621773717
"1995",0.997,4.7900060472351e-18,3.23879285526409e-05,0.0630928820844771
"1996",0.9975,4.69515757263116e-18,3.22263930850787e-05,0.0630297654173931
"1997",0.998,4.60218722365925e-18,3.20656632790221e-05,0.0629667121113426
"1998",0.9985,4.51105781094008e-18,3.19057351162175e-05,0.0629037221016202
"1999",0.999,4.42173288149356e-18,3.17466045984526e-05,0.0628407953235919
"2000",0.9995,4.33417670415683e-18,3.1588267747456e-05,0.0627779317126951
"2001",1,4.24835425529159e-18,3.14307206047985e-05,0.0627151312044388


==> plots/demo_dat.csv <==
"","x","y","cat","latent","z","ord","subset","holdout","train","train_random"
"1",0,0,1,-0.351789283107858,-0.402432482937941,5,0,0,0,0
"2",0.0101010101010101,0,1,0.320961821496425,0.529238389026793,4,0,0,0,0
"3",0.0202020202020202,0,1,-0.218593131276147,-0.371700220909387,4,1,0,0,1
"4",0.0303030303030303,0,1,-0.780788684618194,-0.95945834774783,2,0,0,0,0
"5",0.0404040404040404,0,1,-0.743442270695867,-0.752650236581523,2,0,0,0,0
"6",0.0505050505050505,0,1,-1.17386861906066,-1.32943556309018,2,0,0,0,0
"7",0.0606060606060606,0,1,-1.46681429322988,-1.59295275074759,1,0,0,0,0
"8",0.0707070707070707,0,1,-1.64894086157049,-1.74963705277269,1,0,0,0,0
"9",0.0808080808080808,0,1,-1.38105430190351,-1.34652814218288,2,1,0,0,1
"10",0.0909090909090909,0,1,-0.44939131303356,-0.198934166365601,2,0,0,0,0
"11",0.101010101010101,0,1,0.229669504069453,0.429081250964307,3,0,0,0,0
"12",0.111111111111111,0,1,0.550600639327894,0.658286256884581,5,1,0,1,0
"13",0.121212121212121,0,1,1.70184393334807,2.07937944253142,4,0,0,0,0
"14",0.131313131313131,0,1,1.25395132992545,1.16524098842182,5,1,0,0,1
"15",0.141414141414141,0,1,1.44936393047624,1.54863937566046,4,1,0,0,0
"16",0.151515151515152,0,1,1.64492547224767,1.75015245437924,5,0,0,0,0
"17",0.161616161616162,0,1,1.00201292530501,0.850417294114562,4,1,0,1,0
"18",0.171717171717172,0,1,0.100334862813613,-0.151832559253598,4,0,0,0,0
"19",0.181818181818182,0,1,0.749305303898904,0.95571104004068,4,0,0,0,0
"20",0.191919191919192,0,1,0.980541598427866,1.07570996925277,5,0,0,0,0
"21",0.202020202020202,0,1,0.638393001036601,0.560894448193386,4,0,0,0,0
"22",0.212121212121212,0,1,0.213779741164454,0.100072348238243,3,0,0,0,0
"23",0.222222222222222,0,1,-0.803597265531389,-1.11591478904187,2,0,0,0,0
"24",0.232323232323232,0,1,-0.204280444912791,-0.0408308801188863,4,0,0,0,0
"25",0.242424242424242,0,1,-0.545323914457776,-0.658379254457024,2,0,0,0,0
"26",0.252525252525253,0,1,-0.130283135952107,-0.0167519155098615,4,0,0,0,0
"27",0.262626262626263,0,1,-0.813725143558378,-1.0318300487977,3,1,0,0,0
"28",0.414141414141414,0,1,1.08392115727142,1.24044589658715,5,0,0,0,0
"29",0.424242424242424,0,1,1.03237339004226,1.04055855720569,4,0,0,0,0
"30",0.434343434343434,0,1,0.307234340767293,0.106011109139124,2,0,0,0,0
"31",0.444444444444444,0,1,0.936502171955215,1.13945009390755,5,1,0,0,1
"32",0.454545454545455,0,1,0.21080488838517,0.00941884943530824,2,0,0,0,0
"33",0.464646464646465,0,1,-1.82892225866284,-2.46326488345401,1,0,0,0,0
"34",0.474747474747475,0,1,-0.252393025964978,0.185146131486903,4,0,0,0,0
"35",0.484848484848485,0,1,-0.170879504378754,-0.153687784357726,2,0,0,0,0
"36",0.494949494949495,0,1,0.359725006574928,0.520343762476522,5,0,0,0,0
"37",0.505050505050505,0,1,0.892320076424667,1.06979574972661,5,1,0,0,1
"38",0.515151515151515,0,1,0.796214332595348,0.792927114050656,5,0,0,0,0
"39",0.525252525252525,0,1,0.881402848458558,0.932082095702872,4,0,0,0,0
"40",0.535353535353535,0,1,1.651847440218,1.91988050131601,5,0,0,0,0
"41",0.545454545454546,0,1,1.28730463301565,1.22306257406099,5,0,0,0,0
"42",0.555555555555556,0,1,-0.0296753275346623,-0.403390052603443,4,0,0,0,0
"43",0.565656565656566,0,1,-0.3304279070736,-0.425596163054906,4,0,0,0,0
"44",0.575757575757576,0,1,0.238534866737314,0.406789984242171,4,1,0,0,1
"45",0.585858585858586,0,1,0.533220255689238,0.632775584534338,2,0,0,0,0
"46",0.595959595959596,0,1,-0.491034067274414,-0.795837851124519,3,0,0,0,0
"47",0.606060606060606,0,1,0.137089206976339,0.319029082444546,3,0,0,0,0
"48",0.616161616161616,0,1,0.769018541009166,0.971184778422902,5,0,0,0,0
"49",0.626262626262626,0,1,0.779912038364526,0.806624043457512,5,0,0,0,0
"50",0.636363636363636,0,1,-0.961040553243725,-1.48294171570784,2,0,0,0,0
"51",0.646464646464647,0,1,-0.0110459336903024,0.257516296591595,3,0,0,0,0
"52",0.656565656565657,0,1,0.0578126777147124,0.0790542258728679,5,1,0,0,0
"53",0.666666666666667,0,1,-0.456670549184061,-0.616133559544679,3,0,0,0,0
"54",0.676767676767677,0,1,-0.0307021079627862,0.0889385842965373,4,1,0,1,0
"55",0.686868686868687,0,1,-0.215938753462079,-0.274913461806139,3,0,0,0,0
"56",0.696969696969697,0,1,0.274691648621233,0.421888541570266,5,0,0,0,0
"57",0.707070707070707,0,1,-0.0281480331907398,-0.114720425782955,2,0,0,0,0
"58",0.717171717171717,0,1,0.44280680764103,0.589528396015249,2,0,0,0,0
"59",0.727272727272727,0,1,0.64705034641883,0.724467251321112,4,1,0,1,1
"60",0.737373737373737,0,1,-0.950879510342154,-1.43198829360438,2,0,0,0,0
"61",0.747474747474748,0,1,-1.53546955112282,-1.74746317144665,1,1,0,1,1
"62",0.757575757575758,0,1,-0.378962707757409,-0.0630934041890604,4,0,0,0,0
"63",0.767676767676768,0,1,-0.0683662799864777,0.0174772240138298,2,1,0,0,0
"64",0.777777777777778,0,1,-0.407413319875903,-0.515725783887762,1,1,0,1,1
"65",0.787878787878788,0,1,-0.682379501106744,-0.780885108397984,3,0,0,0,0
"66",0.797979797979798,0,1,-0.545877130961596,-0.52377971227225,3,0,0,0,0
"67",0.808080808080808,0,1,-0.360053039843149,-0.318364602954443,2,0,0,0,0
"68",0.818181818181818,0,1,0.155863626034403,0.306617550888271,4,1,0,1,0
"69",0.828282828282828,0,1,0.185126278469348,0.199018389261153,4,1,0,0,1
"70",0.95959595959596,0,1,0.0879284295916636,0.10034035927853,5,0,0,0,0
"71",0.96969696969697,0,1,-0.476641143554108,-0.656154650633921,5,0,0,0,0
"72",0.97979797979798,0,1,-0.0748708246015674,0.032217480863995,4,0,0,0,0
"73",0.98989898989899,0,1,0.31290482284317,0.429258350156781,5,0,0,0,0
"74",1,0,1,-0.148390625248863,-0.28538453413625,2,0,0,0,0
"75",0,0.0101010101010101,1,-0.122721360178406,-0.0720729530962339,3,0,0,0,0
"76",0.0101010101010101,0.0101010101010101,1,0.675040548620532,0.903859069051298,5,0,0,0,0
"77",0.0202020202020202,0.0101010101010101,1,0.507020112302536,0.589425926430214,4,1,0,0,0
"78",0.0303030303030303,0.0101010101010101,1,0.0108131276986412,0.045250792224135,5,0,0,0,0
"79",0.0404040404040404,0.0101010101010101,1,-1.11745887850969,-1.4091368598288,3,0,0,0,0
"80",0.0505050505050505,0.0101010101010101,1,-1.00224019795926,-0.94744251821408,2,0,0,0,0
"81",0.0606060606060606,0.0101010101010101,1,-0.717761792947567,-0.500133506144717,3,0,0,0,0
"82",0.0707070707070707,0.0101010101010101,1,-0.776728933641725,-0.581279634763041,3,1,0,1,1
"83",0.0808080808080808,0.0101010101010101,1,-0.272008240666528,0.0790492087258111,2,0,0,0,0
"84",0.0909090909090909,0.0101010101010101,1,-0.558234948303691,-0.598374209872341,2,0,0,0,0
"85",0.101010101010101,0.0101010101010101,1,-0.658664553492708,-0.808202798773536,4,0,0,0,0
"86",0.111111111111111,0.0101010101010101,1,0.35835732602623,0.504081501874486,4,0,0,0,0
"87",0.121212121212121,0.0101010101010101,1,1.81155654644622,2.13366409194161,5,0,0,0,0
"88",0.131313131313131,0.0101010101010101,1,1.20008104181586,1.03593459204592,5,0,0,0,0
"89",0.141414141414141,0.0101010101010101,1,0.916441889765467,0.744587056299097,5,0,0,0,0
"90",0.151515151515152,0.0101010101010101,1,0.401810551962387,0.0468700500992255,2,0,0,0,0
"91",0.161616161616162,0.0101010101010101,1,0.723839128079415,0.747008835492071,3,0,0,0,0
"92",0.171717171717172,0.0101010101010101,1,1.12874421287604,1.39102206042743,5,1,0,1,0
"93",0.181818181818182,0.0101010101010101,1,0.536635382053693,0.380384231477765,2,0,0,0,0
"94",0.191919191919192,0.0101010101010101,1,1.09528705361281,1.20571446015466,5,0,0,0,0
"95",0.202020202020202,0.0101010101010101,1,1.6933866034858,1.96954144260335,4,1,0,1,0
"96",0.212121212121212,0.0101010101010101,1,0.130508696601806,-0.183110001342797,2,1,0,1,1
"97",0.222222222222222,0.0101010101010101,1,-0.209866958730712,-0.175966012598008,3,0,0,0,0
"98",0.232323232323232,0.0101010101010101,1,-1.22147697867317,-1.58840662790671,2,0,0,0,0
"99",0.242424242424242,0.0101010101010101,1,-0.914319474088438,-0.95444503997593,2,1,0,1,1
"100",0.252525252525253,0.0101010101010101,1,0.0173895425945795,0.245816291443301,5,0,0,0,0
"101",0.262626262626263,0.0101010101010101,1,-1.31953572524256,-1.68855534399561,2,0,0,0,0
"102",0.414141414141414,0.0101010101010101,1,0.495920881670515,0.333441246818448,4,0,0,0,0
"103",0.424242424242424,0.0101010101010101,1,0.954478214205562,1.01594051677659,4,0,0,0,0
"104",0.434343434343434,0.0101010101010101,1,1.13229639054505,1.25334389518757,5,0,0,0,0
"105",0.444444444444444,0.0101010101010101,1,0.682840077941513,0.515088773282124,5,1,0,0,1
"106",0.454545454545455,0.0101010101010101,1,0.23731701643366,0.197649664803542,4,0,0,0,0
"107",0.464646464646465,0.0101010101010101,1,0.501816220489779,0.978098464510341,4,0,0,0,0
"108",0.474747474747475,0.0101010101010101,1,-0.125969700168179,-0.151053313789787,2,1,0,0,1
"109",0.484848484848485,0.0101010101010101,1,-0.165843452923935,-0.165325183636119,2,0,0,0,0
"110",0.494949494949495,0.0101010101010101,1,0.63590663232328,0.849862820794393,4,0,0,0,0
"111",0.505050505050505,0.0101010101010101,1,1.03219643752404,1.14227833258926,4,0,0,0,0
"112",0.515151515151515,0.0101010101010101,1,1.59527891438721,1.86308003035879,5,1,0,1,1
"113",0.525252525252525,0.0101010101010101,1,1.35439009379903,1.36292944424616,5,0,0,0,0
"114",0.535353535353535,0.0101010101010101,1,0.730303512318159,0.399801095707935,4,0,0,0,0
"115",0.545454545454546,0.0101010101010101,1,0.559128318878104,0.371441961984415,2,0,0,0,0
"116",0.555555555555556,0.0101010101010101,1,-0.614500623217867,-0.961129252343444,2,0,0,0,0
"117",0.565656565656566,0.0101010101010101,1,-0.36370877471309,-0.307404736611071,3,0,0,0,0
"118",0.575757575757576,0.0101010101010101,1,0.244049527794542,0.350420276426512,4,0,0,0,0
"119",0.585858585858586,0.0101010101010101,1,0.140065045812933,0.0718384287109417,3,0,0,0,0
"120",0.595959595959596,0.0101010101010101,1,0.249296107992893,0.408671433441559,3,0,0,0,0
"121",0.606060606060606,0.0101010101010101,1,-0.202885095986677,-0.35313046896903,2,0,0,0,0
"122",0.616161616161616,0.0101010101010101,1,-0.628127418044808,-1.01542289483405,1,0,0,0,0
"123",0.626262626262626,0.0101010101010101,1,-0.919228530044962,-1.27169355543177,2,0,0,0,0
"124",0.636363636363636,0.0101010101010101,1,-1.1488680369746,-1.26686070833535,2,0,0,0,0
"125",0.646464646464647,0.0101010101010101,1,-0.139181821057385,0.0623186086446844,4,1,0,1,0
"126",0.656565656565657,0.0101010101010101,1,-0.514519149250794,-0.693525665391768,2,0,0,0,0
"127",0.666666666666667,0.0101010101010101,1,-0.499735556465873,-0.50700774821146,3,0,0,0,0
"128",0.676767676767677,0.0101010101010101,1,-0.0975379538770244,0.00121779429276986,5,0,0,0,0
"129",0.686868686868687,0.0101010101010101,1,-0.76524852259609,-1.01387792704627,2,0,0,0,0
"130",0.696969696969697,0.0101010101010101,1,0.137554103448388,0.320637117086472,4,1,0,1,1
"131",0.707070707070707,0.0101010101010101,1,0.104861772368988,0.0901105549716864,4,0,0,0,0
"132",0.717171717171717,0.0101010101010101,1,0.389237633172243,0.390934252125237,3,1,0,0,0
"133",0.727272727272727,0.0101010101010101,1,0.270179519799218,0.171594491712066,2,0,0,0,0
"134",0.737373737373737,0.0101010101010101,1,0.0624059908036224,0.227458137881109,2,0,0,0,0
"135",0.747474747474748,0.0101010101010101,1,-0.591106651555001,-0.527535389167252,2,0,0,0,0
"136",0.757575757575758,0.0101010101010101,1,-0.866002899856947,-0.994197578710443,2,0,0,0,0
"137",0.767676767676768,0.0101010101010101,1,-0.699940945728551,-0.801180266321095,2,1,0,1,1
"138",0.777777777777778,0.0101010101010101,1,-0.861452724165761,-0.985572584120711,3,1,0,1,1
"139",0.787878787878788,0.0101010101010101,1,-0.25973811373985,-0.0492522569363547,3,0,0,0,0
"140",0.797979797979798,0.0101010101010101,1,0.287786343911573,0.574292262031157,4,0,0,0,0
"141",0.808080808080808,0.0101010101010101,1,0.518934940407067,0.733266136170203,2,1,0,1,0
"142",0.818181818181818,0.0101010101010101,1,1.16133154774185,1.48830506908209,5,0,0,0,0
"143",0.828282828282828,0.0101010101010101,1,0.213010586055237,0.0301612762697305,4,0,0,0,0
"144",0.95959595959596,0.0101010101010101,1,-0.730507662233994,-0.985393908464654,1,0,0,0,0
"145",0.96969696969697,0.0101010101010101,1,0.0695366837034548,0.312791089578526,2,1,0,0,1
"146",0.97979797979798,0.0101010101010101,1,-0.206343715380931,-0.299888681759332,2,0,0,0,0
"147",0.98989898989899,0.0101010101010101,1,-0.146504906150869,-0.214680636186594,3,1,0,1,1
"148",1,0.0101010101010101,1,0.0754166090365922,0.146612047746589,4,1,0,0,0
"149",0,0.0202020202020202,1,1.28249888189592,1.71345804602341,4,1,0,0,0
"150",0.0101010101010101,0.0202020202020202,1,0.465432927812969,0.25452029657731,2,0,0,0,0
"151",0.0202020202020202,0.0202020202020202,1,0.715985435007988,0.768682734999308,4,1,0,1,0
"152",0.0303030303030303,0.0202020202020202,1,-0.203031739499397,-0.425037183242151,4,0,0,0,0
"153",0.0404040404040404,0.0202020202020202,1,-0.325473053442729,-0.210917208818865,3,0,0,0,0
"154",0.0505050505050505,0.0202020202020202,1,-0.666010208222407,-0.689482644336,2,1,0,0,1
"155",0.0606060606060606,0.0202020202020202,1,-0.658683758036546,-0.677993160648621,2,0,0,0,0
"156",0.0707070707070707,0.0202020202020202,1,0.017979012319955,0.246284507234141,5,0,0,0,0
"157",0.0808080808080808,0.0202020202020202,1,-0.981141405310981,-1.31153117117007,2,0,0,0,0
"158",0.0909090909090909,0.0202020202020202,1,-0.748288118317087,-0.690558945448346,2,0,0,0,0
"159",0.101010101010101,0.0202020202020202,1,-0.181855407393635,0.0545785923631266,4,0,0,0,0
"160",0.111111111111111,0.0202020202020202,1,0.320965404529763,0.398487205677981,5,0,0,0,0
"161",0.121212121212121,0.0202020202020202,1,1.34779447488964,1.48400846672638,5,0,0,0,0
"162",0.131313131313131,0.0202020202020202,1,1.35011534967567,1.38367954470195,3,0,0,0,0
"163",0.141414141414141,0.0202020202020202,1,2.02945032695674,2.45639610512826,5,0,0,0,0
"164",0.151515151515152,0.0202020202020202,1,1.48935407967336,1.63947221961232,3,0,0,0,0
"165",0.161616161616162,0.0202020202020202,1,-0.297605713731637,-0.82657486728462,2,0,0,0,0
"166",0.171717171717172,0.0202020202020202,1,-0.052016721384162,-0.213348404203166,2,0,0,0,0
"167",0.181818181818182,0.0202020202020202,1,0.403643983765166,0.408910494910935,5,0,0,0,0
"168",0.191919191919192,0.0202020202020202,1,0.066122918054125,-0.278657101144621,4,0,0,0,0
"169",0.202020202020202,0.0202020202020202,1,-0.590172677669249,-1.18885625848134,1,0,0,0,0
"170",0.212121212121212,0.0202020202020202,1,-0.00275332541650092,0.0193251760302265,2,0,0,0,0
"171",0.222222222222222,0.0202020202020202,1,-0.738258662468232,-0.95856575533258,3,1,0,1,1
"172",0.232323232323232,0.0202020202020202,1,-0.427275908858209,-0.200591531871225,2,0,0,0,0
"173",0.242424242424242,0.0202020202020202,1,-0.388894225267651,-0.29794922473695,2,0,0,0,0
"174",0.252525252525253,0.0202020202020202,1,-0.0783578703754152,0.0223984198321792,4,0,0,0,0
"175",0.262626262626263,0.0202020202020202,1,-1.61374805889798,-1.97011035471017,1,0,0,0,0
"176",0.414141414141414,0.0202020202020202,1,0.13534757726685,0.032484772956247,3,1,0,1,1
"177",0.424242424242424,0.0202020202020202,1,0.920124246074075,1.02911433228627,5,0,0,0,0
"178",0.434343434343434,0.0202020202020202,1,0.304471824158527,-0.0194491931180043,2,0,0,0,0
"179",0.444444444444444,0.0202020202020202,1,1.09248521464837,1.29641302419763,4,0,0,0,0
"180",0.454545454545455,0.0202020202020202,1,-0.329212806392789,-0.790947464314775,3,1,0,0,1
"181",0.464646464646465,0.0202020202020202,1,-0.312901136525133,-0.49063982548312,2,0,0,0,0
"182",0.474747474747475,0.0202020202020202,1,-1.12037047229863,-1.50323466094305,2,0,0,0,0
"183",0.484848484848485,0.0202020202020202,1,0.254315813406282,0.584749858963445,5,1,0,0,0
"184",0.494949494949495,0.0202020202020202,1,-0.541291104565873,-0.952445757269666,2,0,0,0,0
"185",0.505050505050505,0.0202020202020202,1,0.826711893604626,1.00517671336442,2,0,0,0,0
"186",0.515151515151515,0.0202020202020202,1,1.32949374362603,1.33567283876151,5,1,0,0,1
"187",0.525252525252525,0.0202020202020202,1,1.02157607464657,0.896326796639849,5,1,0,0,1
"188",0.535353535353535,0.0202020202020202,1,1.16534047773345,1.29536415034662,5,0,0,0,0
"189",0.545454545454546,0.0202020202020202,1,0.927005649794999,1.03014104850433,4,0,0,0,0
"190",0.555555555555556,0.0202020202020202,1,0.582027732199458,0.77909751218543,3,0,0,0,0
"191",0.565656565656566,0.0202020202020202,1,-0.459614721221184,-0.657048702321525,2,1,0,1,0
"192",0.575757575757576,0.0202020202020202,1,1.04727375570774,1.52065850693612,5,0,0,0,0
"193",0.585858585858586,0.0202020202020202,1,1.18048469740212,1.3926769292939,5,0,0,0,0
"194",0.595959595959596,0.0202020202020202,1,0.162743047680415,-0.0150917866561154,4,0,0,0,0
"195",0.606060606060606,0.0202020202020202,1,-0.903940315851782,-1.18595304939646,2,0,0,0,0
"196",0.616161616161616,0.0202020202020202,1,-0.681502476496738,-0.567967901083327,5,0,0,0,0
"197",0.626262626262626,0.0202020202020202,1,-0.618140764377407,-0.47288167764591,2,0,0,0,0
"198",0.636363636363636,0.0202020202020202,1,-0.300730548518855,-0.0690632435638011,3,1,0,0,0
"199",0.646464646464647,0.0202020202020202,1,0.152493185938032,0.345127109354778,3,1,0,1,1
"200",0.656565656565657,0.0202020202020202,1,0.285728798618898,0.484832288177016,3,0,0,0,0
"201",0.666666666666667,0.0202020202020202,1,1.00573474573784,1.46388047856081,5,0,0,0,0
"202",0.676767676767677,0.0202020202020202,1,0.438709260953109,0.50619524060277,5,1,0,0,1
"203",0.686868686868687,0.0202020202020202,1,-0.832510273564156,-1.08088301756707,1,0,0,0,0
"204",0.696969696969697,0.0202020202020202,1,0.0211687499856849,0.210410362115176,2,0,0,0,0
"205",0.707070707070707,0.0202020202020202,1,-0.979258020208206,-1.4210190205796,1,0,0,0,0
"206",0.717171717171717,0.0202020202020202,1,-0.905911187567193,-1.16378518672926,3,0,0,0,0
"207",0.727272727272727,0.0202020202020202,1,-0.574053294462941,-0.73517646117339,1,0,0,0,0
"208",0.737373737373737,0.0202020202020202,1,-0.787504955933116,-1.04232391649998,2,0,0,0,0
"209",0.747474747474748,0.0202020202020202,1,-1.20030012286732,-1.4272905062223,2,0,0,0,0
"210",0.757575757575758,0.0202020202020202,1,-0.222234888257435,0.0957680715796334,4,0,0,0,0
"211",0.767676767676768,0.0202020202020202,1,-0.769157749718461,-0.864477277469174,3,0,0,0,0
"212",0.777777777777778,0.0202020202020202,1,0.224246200560818,0.626974238653193,5,0,0,0,0
"213",0.787878787878788,0.0202020202020202,1,0.420619268741045,0.563345640735146,4,0,0,0,0
"214",0.797979797979798,0.0202020202020202,1,-0.141932249132129,-0.372942658789908,4,0,0,0,0
"215",0.808080808080808,0.0202020202020202,1,-0.0431422908250633,-0.208628432161186,3,0,0,0,0
"216",0.818181818181818,0.0202020202020202,1,1.20747075667595,1.44946602798006,3,0,0,0,0
"217",0.828282828282828,0.0202020202020202,1,1.40416692659683,1.63871720881619,5,0,0,0,0
"218",0.95959595959596,0.0202020202020202,1,-1.46616109169445,-1.75532659561379,1,0,0,0,0
"219",0.96969696969697,0.0202020202020202,1,-0.713925547872787,-0.719953757784955,2,0,0,0,0
"220",0.97979797979798,0.0202020202020202,1,-1.18216887016767,-1.49729871399595,2,0,0,0,0
"221",0.98989898989899,0.0202020202020202,1,0.354320107568182,0.740928242245185,3,1,0,0,1
"222",1,0.0202020202020202,1,-0.479280691718732,-0.762244440418674,2,0,0,0,0
"223",0,0.0303030303030303,1,0.658386562559752,0.527381865729279,4,0,0,0,0
"224",0.0101010101010101,0.0303030303030303,1,-0.0637327974350874,-0.366835665047926,4,0,0,0,0
"225",0.0202020202020202,0.0303030303030303,1,1.34104157939214,1.75872521166364,5,1,0,0,1
"226",0.0303030303030303,0.0303030303030303,1,0.377588364417459,0.267382952049404,3,0,0,0,0
"227",0.0404040404040404,0.0303030303030303,1,0.325789404779949,0.455323917487901,4,0,0,0,0
"228",0.0505050505050505,0.0303030303030303,1,-0.0530600230189376,-0.0213487539577907,4,0,0,0,0
"229",0.0606060606060606,0.0303030303030303,1,0.646740085671875,1.00102486664122,4,1,0,0,1
"230",0.0707070707070707,0.0303030303030303,1,0.337423619461516,0.378188347278074,2,0,0,0,0
"231",0.0808080808080808,0.0303030303030303,1,-0.873641808520869,-1.06708074769725,3,1,0,1,0
"232",0.0909090909090909,0.0303030303030303,1,-0.977839303887861,-1.00039915966415,2,1,0,1,1
"233",0.101010101010101,0.0303030303030303,1,-0.625693964574922,-0.635144513562712,3,0,0,0,0
"234",0.111111111111111,0.0303030303030303,1,0.317263855823813,0.469608154971389,3,0,0,0,0
"235",0.121212121212121,0.0303030303030303,1,0.763903363818473,0.737461410329981,5,0,0,0,0
"236",0.131313131313131,0.0303030303030303,1,0.53712747014698,0.271399798766893,3,0,0,0,0
"237",0.141414141414141,0.0303030303030303,1,0.518536459852971,0.190251246196721,4,0,0,0,0
"238",0.151515151515152,0.0303030303030303,1,0.515486290338159,0.358465636859242,4,1,0,0,0
"239",0.161616161616162,0.0303030303030303,1,-0.301759373895289,-0.441088004922551,2,0,0,0,0
"240",0.171717171717172,0.0303030303030303,1,0.428063344767478,0.712417043543168,3,1,0,1,0
"241",0.181818181818182,0.0303030303030303,1,0.0634980324648401,-0.0428396181269863,4,0,0,0,0
"242",0.191919191919192,0.0303030303030303,1,0.218059567085534,0.341814706912253,5,0,0,0,0
"243",0.202020202020202,0.0303030303030303,1,0.722920122955206,1.09800521804367,4,0,0,0,0
"244",0.212121212121212,0.0303030303030303,1,1.00386892887476,1.31699692135174,5,0,0,0,0
"245",0.222222222222222,0.0303030303030303,1,0.192290224934537,0.205854348031126,4,0,0,0,0
"246",0.232323232323232,0.0303030303030303,1,-0.171070440873587,-0.182552011413527,2,0,0,0,0
"247",0.242424242424242,0.0303030303030303,1,1.16745615922832,1.69868768489025,5,1,0,0,0
"248",0.252525252525253,0.0303030303030303,1,-0.467226848092723,-0.80042443748967,2,0,0,0,0
"249",0.262626262626263,0.0303030303030303,1,-1.14132381980598,-1.1503752391873,2,1,0,1,0
"250",0.414141414141414,0.0303030303030303,1,0.907538078634133,1.15279215322101,4,1,0,1,1
"251",0.424242424242424,0.0303030303030303,1,0.39628693031487,0.234445827723048,4,0,0,0,0
"252",0.434343434343434,0.0303030303030303,1,0.952776158022098,1.14014535912227,4,0,0,0,0
"253",0.444444444444444,0.0303030303030303,1,0.5393665617924,0.398154695940025,3,0,0,0,0
"254",0.454545454545455,0.0303030303030303,1,-0.0467549422566226,-0.111751203214009,3,0,0,0,0
"255",0.464646464646465,0.0303030303030303,1,0.27873445267743,0.548835562880769,5,0,0,0,0
"256",0.474747474747475,0.0303030303030303,1,-0.792155834191562,-0.958349822324267,3,0,0,0,0
"257",0.484848484848485,0.0303030303030303,1,-0.470339149611887,-0.460217381055175,1,1,0,0,1
"258",0.494949494949495,0.0303030303030303,1,-0.184532396033862,-0.102471809127606,4,0,0,0,0
"259",0.505050505050505,0.0303030303030303,1,1.00350238453507,1.27579631740034,5,1,0,0,0
"260",0.515151515151515,0.0303030303030303,1,0.984998755794332,0.906515663534113,3,0,0,0,0
"261",0.525252525252525,0.0303030303030303,1,0.960241946576813,0.928597784146395,5,0,0,0,0
"262",0.535353535353535,0.0303030303030303,1,1.09445123981438,1.0994229142512,4,0,0,0,0
"263",0.545454545454546,0.0303030303030303,1,0.411461199804246,0.152747209369015,3,0,0,0,0
"264",0.555555555555556,0.0303030303030303,1,1.23506978536369,1.55617504900647,5,0,0,0,0
"265",0.565656565656566,0.0303030303030303,1,0.924109990569415,1.06662814159047,3,0,0,0,0
"266",0.575757575757576,0.0303030303030303,1,0.0953768308593375,-0.264943430604484,4,0,0,0,0
"267",0.585858585858586,0.0303030303030303,1,0.54215104829153,0.492982585086196,4,0,0,0,0
"268",0.595959595959596,0.0303030303030303,1,0.0689255447871649,-0.00656873175321757,3,0,0,0,0
"269",0.606060606060606,0.0303030303030303,1,-0.991339120586303,-1.17692731357213,2,0,0,0,0
"270",0.616161616161616,0.0303030303030303,1,-1.57453630893449,-1.82411759572536,2,0,0,0,0
"271",0.626262626262626,0.0303030303030303,1,-0.143158293904646,0.20854458493848,3,0,0,0,0
"272",0.636363636363636,0.0303030303030303,1,0.263903228354249,0.405636402952611,2,1,0,1,0
"273",0.646464646464647,0.0303030303030303,1,0.370185511905755,0.408365178788545,4,0,0,0,0
"274",0.656565656565657,0.0303030303030303,1,0.469154956088549,0.456211714308146,2,0,0,0,0
"275",0.666666666666667,0.0303030303030303,1,0.785054783319299,0.778738613219276,5,0,0,0,0
"276",0.676767676767677,0.0303030303030303,1,0.52331248467849,0.516874659431295,5,0,0,0,0
"277",0.686868686868687,0.0303030303030303,1,0.489544157771789,0.734983205156604,4,1,0,0,0
"278",0.696969696969697,0.0303030303030303,1,0.708854054684345,0.989134974037397,5,0,0,0,0
"279",0.707070707070707,0.0303030303030303,1,-0.485368218217692,-0.573244314507653,2,0,0,0,0
"280",0.717171717171717,0.0303030303030303,1,-1.25011107180937,-1.40190799557326,2,0,0,0,0
"281",0.727272727272727,0.0303030303030303,1,-1.07395663159737,-1.09985654448969,2,0,0,0,0
"282",0.737373737373737,0.0303030303030303,1,-1.11603852540119,-1.16565876053044,4,0,0,0,0
"283",0.747474747474748,0.0303030303030303,1,-2.14641005504179,-2.57529534405447,1,0,0,0,0
"284",0.757575757575758,0.0303030303030303,1,-0.864404895605253,-0.728449911051646,3,1,0,1,1
"285",0.767676767676768,0.0303030303030303,1,-0.837313460610527,-0.945977673368996,2,0,0,0,0
"286",0.777777777777778,0.0303030303030303,1,-0.251608487855754,-0.277475447674714,5,0,0,0,0
"287",0.787878787878788,0.0303030303030303,1,0.00240524920939425,-0.0545649565352854,2,0,0,0,0
"288",0.797979797979798,0.0303030303030303,1,-0.0429566965785123,-0.0307592685879187,2,0,0,0,0
"289",0.808080808080808,0.0303030303030303,1,0.904366570238504,1.2448863602968,3,0,0,0,0
"290",0.818181818181818,0.0303030303030303,1,0.533687215513491,0.293869798879884,2,1,0,1,1
"291",0.828282828282828,0.0303030303030303,1,0.5823116417362,0.405186667937248,4,0,0,0,0
"292",0.95959595959596,0.0303030303030303,1,-0.146606958078196,0.228758836787775,4,1,0,0,1
"293",0.96969696969697,0.0303030303030303,1,-1.14882911349628,-1.33384642252884,2,1,0,0,0
"294",0.97979797979798,0.0303030303030303,1,-0.340407193503068,-0.0521125035450893,2,0,0,0,0
"295",0.98989898989899,0.0303030303030303,1,-0.137873536152029,-0.153686356040633,2,1,0,0,1
"296",1,0.0303030303030303,1,-0.0270342670565396,0.0607424613073003,2,0,0,0,0
"297",0,0.0404040404040404,1,-0.375339603323763,-0.652529370138565,4,1,0,1,1
"298",0.0101010101010101,0.0404040404040404,1,0.0270764602975144,0.0381990023352724,4,0,0,0,0
"299",0.0202020202020202,0.0404040404040404,1,0.646688768462337,0.629913656886684,5,0,0,0,0
"300",0.0303030303030303,0.0404040404040404,1,0.843609000271293,0.899099872314316,4,0,0,0,0
"301",0.0404040404040404,0.0404040404040404,1,1.25373547476611,1.50632779815178,4,0,0,0,0
"302",0.0505050505050505,0.0404040404040404,1,-0.231130492969155,-0.623898327973159,2,0,0,0,0
"303",0.0606060606060606,0.0404040404040404,1,-0.478244370922602,-0.772715929118288,2,0,0,0,0
"304",0.0707070707070707,0.0404040404040404,1,0.168194626234127,0.263306640558981,3,0,0,0,0
"305",0.0808080808080808,0.0404040404040404,1,0.415874906994064,0.73013974843232,4,0,0,0,0
"306",0.0909090909090909,0.0404040404040404,1,-0.727366717895306,-0.848820687532828,2,1,0,0,1
"307",0.101010101010101,0.0404040404040404,1,-0.441477210116472,-0.328534090220207,2,0,0,0,0
"308",0.111111111111111,0.0404040404040404,1,0.81784742379745,1.16675348665251,5,0,0,0,0
"309",0.121212121212121,0.0404040404040404,1,0.950363322868883,1.03969061156411,5,0,0,0,0
"310",0.131313131313131,0.0404040404040404,1,0.789427996577727,0.859598292140257,3,0,0,0,0
"311",0.141414141414141,0.0404040404040404,1,-0.59595183853601,-1.0245212727242,3,0,0,0,0
"312",0.151515151515152,0.0404040404040404,1,0.488482883201067,0.775451791477321,5,0,0,0,0
"313",0.161616161616162,0.0404040404040404,1,0.358778226235854,0.436999242368802,2,0,0,0,0
"314",0.171717171717172,0.0404040404040404,1,1.07410456679032,1.37475261878732,5,0,0,0,0
"315",0.181818181818182,0.0404040404040404,1,0.337350235879936,0.23399803978057,4,0,0,0,0
"316",0.191919191919192,0.0404040404040404,1,-0.205686191156065,-0.419032097136379,5,0,0,0,0
"317",0.202020202020202,0.0404040404040404,1,0.830953940052493,0.984518615053267,5,0,0,0,0
"318",0.212121212121212,0.0404040404040404,1,0.848612833345021,0.773494040408103,5,0,0,0,0
"319",0.222222222222222,0.0404040404040404,1,1.29063982787233,1.56572751610507,5,1,0,0,0
"320",0.232323232323232,0.0404040404040404,1,0.561591793989368,0.479740938345947,2,0,0,0,0
"321",0.242424242424242,0.0404040404040404,1,-0.717415284296018,-1.29972226421166,2,0,0,0,0
"322",0.252525252525253,0.0404040404040404,1,-0.777971317004628,-0.857263458356868,4,0,0,0,0
"323",0.262626262626263,0.0404040404040404,1,-1.1085309451994,-1.15034150371386,2,0,0,0,0
"324",0.636363636363636,0.0404040404040404,1,-0.642505506883653,-0.886099292847216,2,0,0,0,0
"325",0.646464646464647,0.0404040404040404,1,0.255704955900379,0.382989813025657,3,0,0,0,0
"326",0.656565656565657,0.0404040404040404,1,0.0482339701451166,-0.105642338930752,2,0,0,0,0
"327",0.666666666666667,0.0404040404040404,1,0.807178114710686,0.963790489523857,4,0,0,0,0
"328",0.676767676767677,0.0404040404040404,1,0.562829770761188,0.49941123980454,5,0,0,0,0
"329",0.686868686868687,0.0404040404040404,1,0.827826554082276,0.906506181305922,5,0,0,0,0
"330",0.696969696969697,0.0404040404040404,1,-0.0272277194590567,-0.324450078932414,3,0,0,0,0
"331",0.707070707070707,0.0404040404040404,1,-0.0576668856163655,0.0481608915021188,3,1,0,0,1
"332",0.717171717171717,0.0404040404040404,1,-0.735069772421256,-0.740269309296427,4,0,0,0,0
"333",0.727272727272727,0.0404040404040404,1,-1.46880432276698,-1.65497786994895,2,1,0,0,1
"334",0.737373737373737,0.0404040404040404,1,-1.21997634997047,-1.12088182310417,2,0,0,0,0
"335",0.747474747474748,0.0404040404040404,1,-1.85213451279151,-1.94182148304506,2,0,0,0,0
"336",0.757575757575758,0.0404040404040404,1,-2.0444008408291,-2.27600091959281,1,0,0,0,0
"337",0.767676767676768,0.0404040404040404,1,-2.03082363989391,-2.30738233337693,1,1,0,0,1
"338",0.777777777777778,0.0404040404040404,1,-1.36079891177491,-1.47551756967098,3,1,0,0,1
"339",0.787878787878788,0.0404040404040404,1,-0.238358150808759,-0.093886725337228,3,0,0,0,0
"340",0.797979797979798,0.0404040404040404,1,0.192279344265437,0.250557613654655,4,1,0,1,0
"341",0.808080808080808,0.0404040404040404,1,0.912642211806102,1.05274443732752,5,0,0,0,0
"342",0.818181818181818,0.0404040404040404,1,0.522403946112292,0.432345903707296,2,1,0,0,1
"343",0.828282828282828,0.0404040404040404,1,0.137542776447932,0.00646074662819124,5,0,0,0,0
"344",0.838383838383838,0.0404040404040404,1,-0.341531367419134,-0.530306146353529,3,0,0,0,0
"345",0.848484848484849,0.0404040404040404,1,-0.0683172827830662,-0.0057021336949849,4,1,0,1,0
"346",0.858585858585859,0.0404040404040404,1,0.763766774374757,1.0236047651501,5,1,0,0,0
"347",0.868686868686869,0.0404040404040404,1,0.58184827016276,0.552603913977905,4,0,0,0,0
"348",0.97979797979798,0.0404040404040404,1,-0.628593842977242,-0.688355257444344,2,0,0,0,0
"349",0.98989898989899,0.0404040404040404,1,-0.212664692866854,-0.167467162331117,2,1,0,0,0
"350",1,0.0404040404040404,1,0.390667289243767,0.574343857550554,4,0,0,0,0
"351",0,0.0505050505050505,1,-1.23764162121908,-1.52988888920014,3,0,0,0,0
"352",0.0101010101010101,0.0505050505050505,1,-0.370686632347777,-0.306802901656984,2,0,0,0,0
"353",0.0202020202020202,0.0505050505050505,1,0.522387761904034,0.626807394304415,3,0,0,0,0
"354",0.0303030303030303,0.0505050505050505,1,1.1877882909938,1.30428474666711,5,0,0,0,0
"355",0.0404040404040404,0.0505050505050505,1,1.36116474345534,1.43634649856718,5,0,0,0,0
"356",0.0505050505050505,0.0505050505050505,1,-0.0506597697290068,-0.272451208770767,3,0,0,0,0
"357",0.0606060606060606,0.0505050505050505,1,0.132112803072796,0.320984750473365,5,0,0,0,0
"358",0.0707070707070707,0.0505050505050505,1,-0.0461863714241785,-0.138303797347133,3,0,0,0,0
"359",0.0808080808080808,0.0505050505050505,1,-0.204238812948551,-0.338341911939015,5,0,0,0,0
"360",0.0909090909090909,0.0505050505050505,1,-0.45181322971866,-0.459142371045351,3,0,0,0,0
"361",0.101010101010101,0.0505050505050505,1,-0.853243865210139,-1.0429219209779,2,0,0,0,0
"362",0.111111111111111,0.0505050505050505,1,0.268578448601587,0.354564952167564,2,1,0,1,0
"363",0.121212121212121,0.0505050505050505,1,1.14908285443692,1.31586382761548,5,0,0,0,0
"364",0.131313131313131,0.0505050505050505,1,-0.200014747350933,-0.591126978123502,2,1,0,1,0
"365",0.141414141414141,0.0505050505050505,1,-0.497860594613167,-0.535478115575661,3,0,0,0,0
"366",0.151515151515152,0.0505050505050505,1,-0.662150606108938,-0.886562841207653,2,0,0,0,0
"367",0.161616161616162,0.0505050505050505,1,0.428113147039731,0.575918724498474,5,0,0,0,0
"368",0.171717171717172,0.0505050505050505,1,0.72187184105534,0.694504248565844,5,0,0,0,0
"369",0.181818181818182,0.0505050505050505,1,0.188585335845596,0.0605828115861869,2,0,0,0,0
"370",0.191919191919192,0.0505050505050505,1,0.223561792431821,0.294137443795274,3,0,0,0,0
"371",0.202020202020202,0.0505050505050505,1,0.233180205382648,0.116722088256642,2,1,0,0,0
"372",0.212121212121212,0.0505050505050505,1,0.156129650693946,-0.0678430568545388,2,0,0,0,0
"373",0.222222222222222,0.0505050505050505,1,1.47858628651816,1.74591180267547,2,1,0,1,1
"374",0.232323232323232,0.0505050505050505,1,0.0471739125307868,-0.311831199271724,2,0,0,0,0
"375",0.242424242424242,0.0505050505050505,1,0.67927557785781,1.13308361552645,2,0,0,0,0
"376",0.252525252525253,0.0505050505050505,1,-0.925719052005544,-1.20120895130583,2,1,0,1,1
"377",0.262626262626263,0.0505050505050505,1,-2.10059516522525,-2.48352014169087,1,0,0,0,0
"378",0.636363636363636,0.0505050505050505,1,-1.77685292265075,-2.12242595980963,1,0,0,0,0
"379",0.646464646464647,0.0505050505050505,1,-1.06943242658984,-1.16945869301875,2,0,0,0,0
"380",0.656565656565657,0.0505050505050505,1,-0.427004796506763,-0.451215374987968,3,0,0,0,0
"381",0.666666666666667,0.0505050505050505,1,-0.519049531437029,-0.802765187809738,3,0,0,0,0
"382",0.676767676767677,0.0505050505050505,1,-0.735561346682671,-1.07895721054917,2,0,0,0,0
"383",0.686868686868687,0.0505050505050505,1,-0.200195590212492,-0.284015095940524,4,0,0,0,0
"384",0.696969696969697,0.0505050505050505,1,-0.109807100155204,-0.135827512145411,2,1,0,0,1
"385",0.707070707070707,0.0505050505050505,1,0.405491372285729,0.617060336866423,4,1,0,1,0
"386",0.717171717171717,0.0505050505050505,1,0.483821053664195,0.764757900776374,4,0,0,0,0
"387",0.727272727272727,0.0505050505050505,1,-0.234707110734455,-0.116454483529963,4,0,0,0,0
"388",0.737373737373737,0.0505050505050505,1,-0.980196748787539,-1.01453427647267,2,0,0,0,0
"389",0.747474747474748,0.0505050505050505,1,-1.06173186402641,-0.882920003314944,2,0,0,0,0
"390",0.757575757575758,0.0505050505050505,1,-1.96622720294579,-2.06197179919693,2,0,0,0,0
"391",0.767676767676768,0.0505050505050505,1,-0.871353044187456,-0.381925044714522,2,0,0,0,0
"392",0.777777777777778,0.0505050505050505,1,-0.930331512206517,-0.862998507569994,1,1,0,0,1
"393",0.787878787878788,0.0505050505050505,1,-0.657725663681999,-0.694964773415152,5,0,0,0,0
"394",0.797979797979798,0.0505050505050505,1,0.122482116832218,0.197915911373143,2,0,0,0,0
"395",0.808080808080808,0.0505050505050505,1,0.603968141208811,0.619841000524065,5,1,0,1,1
"396",0.818181818181818,0.0505050505050505,1,1.02862079618114,1.20982491107138,5,0,0,0,0
"397",0.828282828282828,0.0505050505050505,1,0.790591727156648,0.926586333897987,4,0,0,0,0
"398",0.838383838383838,0.0505050505050505,1,-0.0371400836596329,-0.0819295446928065,5,0,0,0,0
"399",0.848484848484849,0.0505050505050505,1,0.593679491399295,0.873773484701119,4,0,0,0,0
"400",0.858585858585859,0.0505050505050505,1,0.0698615074224378,-0.154319861226525,3,0,0,0,0
"401",0.868686868686869,0.0505050505050505,1,-0.0396472538592598,-0.187463610221388,2,0,0,0,0
"402",0.97979797979798,0.0505050505050505,1,-0.143446857350169,-0.0106032779846207,3,0,0,0,0
"403",0.98989898989899,0.0505050505050505,1,-0.316678459113133,-0.389935820829942,2,0,0,0,0
"404",1,0.0505050505050505,1,0.307155708508393,0.400371309889383,2,1,0,0,1
"405",0,0.0606060606060606,1,-0.236250549501717,0.0423144097714114,2,0,0,0,0
"406",0.0101010101010101,0.0606060606060606,1,-0.279879623475859,-0.260133836929195,3,0,0,0,0
"407",0.0202020202020202,0.0606060606060606,1,0.169067865823307,0.144467950418035,4,0,0,0,0
"408",0.0303030303030303,0.0606060606060606,1,0.811860010395832,0.799945646291056,2,0,0,0,0
"409",0.0404040404040404,0.0606060606060606,1,0.845162764009215,0.760580989811879,4,0,0,0,0
"410",0.0505050505050505,0.0606060606060606,1,0.725703841183965,0.829699195201194,4,1,0,1,1
"411",0.0606060606060606,0.0606060606060606,1,-0.490628535062247,-0.823875906897812,4,1,0,0,1
"412",0.0707070707070707,0.0606060606060606,1,0.433582759352091,0.723924383135479,5,0,0,0,0
"413",0.0808080808080808,0.0606060606060606,1,0.972591583503287,1.32818920179858,4,0,0,0,0
"414",0.0909090909090909,0.0606060606060606,1,1.27604731113018,1.73334901800329,5,1,0,1,1
"415",0.101010101010101,0.0606060606060606,1,0.633281411334669,0.816210075461478,4,0,0,0,0
"416",0.111111111111111,0.0606060606060606,1,0.0328511852437126,-0.12147610998499,2,0,0,0,0
"417",0.121212121212121,0.0606060606060606,1,1.39715326060182,1.76920955423999,5,0,0,0,0
"418",0.131313131313131,0.0606060606060606,1,1.04678594421215,1.24753477269072,5,1,0,0,0
"419",0.141414141414141,0.0606060606060606,1,0.531991424965835,0.72739806736179,5,0,0,0,0
"420",0.151515151515152,0.0606060606060606,1,0.0450727632989827,0.111830786520875,2,0,0,0,0
"421",0.161616161616162,0.0606060606060606,1,-0.696113799039317,-1.04719481289605,1,0,0,0,0
"422",0.171717171717172,0.0606060606060606,1,0.847656739713909,1.17996883697533,2,0,0,0,0
"423",0.181818181818182,0.0606060606060606,1,-0.419522978182995,-0.808323110897929,4,1,0,0,0
"424",0.191919191919192,0.0606060606060606,1,-0.433934959703945,-0.547692597545655,4,0,0,0,0
"425",0.202020202020202,0.0606060606060606,1,0.0932383277196106,0.181378985430427,2,0,0,0,0
"426",0.212121212121212,0.0606060606060606,1,0.532129896857466,0.629553813256462,5,1,0,1,0
"427",0.222222222222222,0.0606060606060606,1,-0.100062380835289,-0.489651042748805,4,0,0,0,0
"428",0.232323232323232,0.0606060606060606,1,-0.683543109427757,-1.01797050019171,4,0,0,0,0
"429",0.242424242424242,0.0606060606060606,1,-1.13769340612638,-1.54067095828363,2,0,0,0,0
"430",0.252525252525253,0.0606060606060606,1,-1.8661654485034,-2.16003637499758,1,0,0,0,0
"431",0.262626262626263,0.0606060606060606,1,-1.22870182232297,-0.911842903948029,2,0,0,0,0
"432",0.636363636363636,0.0606060606060606,1,-1.6835184869806,-1.65869771503563,2,0,0,0,0
"433",0.646464646464647,0.0606060606060606,1,-0.409226525675141,0.0223691624894315,3,0,0,0,0
"434",0.656565656565657,0.0606060606060606,1,-1.0419328715892,-1.24858808508613,1,0,0,0,0
"435",0.666666666666667,0.0606060606060606,1,-0.407262495042942,-0.197643293370759,4,0,0,0,0
"436",0.676767676767677,0.0606060606060606,1,-0.701661401386893,-0.720561993038537,1,0,0,0,0
"437",0.686868686868687,0.0606060606060606,1,-1.15952297909075,-1.3967293437274,1,0,0,0,0
"438",0.696969696969697,0.0606060606060606,1,-0.0733140435691185,0.114245089234503,3,0,0,0,0
"439",0.707070707070707,0.0606060606060606,1,0.357777360656867,0.373181916978266,5,0,0,0,0
"440",0.717171717171717,0.0606060606060606,1,-0.539069495730328,-0.957894252501788,2,0,0,0,0
"441",0.727272727272727,0.0606060606060606,1,-0.517054667533379,-0.587703184305528,2,0,0,0,0
"442",0.737373737373737,0.0606060606060606,1,0.342837238615114,0.744733500008475,4,1,0,0,0
"443",0.747474747474748,0.0606060606060606,1,-1.74434770073974,-2.25223440834792,1,0,0,0,0
"444",0.757575757575758,0.0606060606060606,1,-1.87052654869214,-1.91625105117128,2,0,0,0,0
"445",0.767676767676768,0.0606060606060606,1,-1.23066222763366,-1.19086635256571,1,0,0,0,0
"446",0.777777777777778,0.0606060606060606,1,-0.603047376357218,-0.464173181338105,3,0,0,0,0
"447",0.787878787878788,0.0606060606060606,1,0.38141839318438,0.747466284969229,3,0,0,0,0
"448",0.797979797979798,0.0606060606060606,1,-0.400743849316351,-0.675581744605801,2,1,0,1,0
"449",0.808080808080808,0.0606060606060606,1,0.0586575038199978,0.00734886246348274,2,0,0,0,0
"450",0.818181818181818,0.0606060606060606,1,0.372401074671879,0.266516704496887,5,0,0,0,0
"451",0.828282828282828,0.0606060606060606,1,0.557542182319562,0.546537727883757,3,0,0,0,0
"452",0.838383838383838,0.0606060606060606,1,0.812707977090668,0.997309018713293,4,0,0,0,0
"453",0.848484848484849,0.0606060606060606,1,0.711635470186077,0.761833597849435,2,0,0,0,0
"454",0.858585858585859,0.0606060606060606,1,0.401359902060461,0.439331941029631,2,0,0,0,0
"455",0.868686868686869,0.0606060606060606,1,-0.807070304198016,-1.14590486071522,1,1,0,1,0
"456",0.97979797979798,0.0606060606060606,1,-0.0908146341105524,-0.072749662687863,4,0,0,0,0
"457",0.98989898989899,0.0606060606060606,1,-0.47568596540533,-0.608798263025915,4,0,0,0,0
"458",1,0.0606060606060606,1,0.0359578458859518,0.08256881475412,4,1,0,1,0
"459",0,0.0707070707070707,1,0.344889159814685,0.527817967696344,4,0,0,0,0
"460",0.0101010101010101,0.0707070707070707,1,0.146962612069378,0.189037102251978,3,0,0,0,0
"461",0.0202020202020202,0.0707070707070707,1,0.717980109295464,0.930873966341609,4,0,0,0,0
"462",0.0303030303030303,0.0707070707070707,1,1.33672685639661,1.55720789202498,5,0,0,0,0
"463",0.0404040404040404,0.0707070707070707,1,0.568883777064158,0.35381652198439,4,0,0,0,0
"464",0.0505050505050505,0.0707070707070707,1,1.11267851017933,1.35484727065563,3,0,0,0,0
"465",0.0606060606060606,0.0707070707070707,1,-0.0283895586899275,-0.185578821834814,4,0,0,0,0
"466",0.0707070707070707,0.0707070707070707,1,0.34270682949668,0.388759252730151,2,1,0,0,0
"467",0.0808080808080808,0.0707070707070707,1,-0.399258316853655,-0.903295226008632,2,0,0,0,0
"468",0.0909090909090909,0.0707070707070707,1,1.32256100513804,1.61139704446316,2,0,0,0,0
"469",0.101010101010101,0.0707070707070707,1,0.247530661794318,-0.0685594394382201,4,0,0,0,0
"470",0.111111111111111,0.0707070707070707,1,0.228942910161968,0.213253399227467,4,0,0,0,0
"471",0.121212121212121,0.0707070707070707,1,0.762394300119429,0.731961203342165,5,0,0,0,0
"472",0.131313131313131,0.0707070707070707,1,0.82446004906354,0.739576275129724,2,0,0,0,0
"473",0.141414141414141,0.0707070707070707,1,-0.395572900527048,-0.829170795907291,2,1,0,1,0
"474",0.151515151515152,0.0707070707070707,1,-1.44465661849378,-1.89794617007428,2,0,0,0,0
"475",0.161616161616162,0.0707070707070707,1,-0.0254178850915956,0.331395416741263,4,0,0,0,0
"476",0.171717171717172,0.0707070707070707,1,-0.292813262702044,-0.51745200724908,2,0,0,0,0
"477",0.181818181818182,0.0707070707070707,1,-1.40404737838701,-1.81649134331728,2,0,0,0,0
"478",0.191919191919192,0.0707070707070707,1,-1.05830159465819,-1.09912160447931,3,0,0,0,0
"479",0.202020202020202,0.0707070707070707,1,-0.229761705489314,-0.165780640431239,5,0,0,0,0
"480",0.212121212121212,0.0707070707070707,1,-0.278757589205243,-0.446732589777749,4,0,0,0,0
"481",0.222222222222222,0.0707070707070707,1,0.280870325374234,0.502945146365637,3,0,0,0,0
"482",0.232323232323232,0.0707070707070707,1,0.130795358530969,0.332545699378394,2,0,0,0,0
"483",0.242424242424242,0.0707070707070707,1,-0.613332956805822,-0.54528668025551,5,0,0,0,0
"484",0.252525252525253,0.0707070707070707,1,-0.440807819544393,-0.0904831249345019,4,0,0,0,0
"485",0.262626262626263,0.0707070707070707,1,-0.142030910154497,0.145044242891292,5,0,0,0,0
"486",0.636363636363636,0.0707070707070707,1,-1.51853748183849,-1.52569561806892,2,0,0,0,0
"487",0.646464646464647,0.0707070707070707,1,-0.775693025770008,-0.647487335760916,3,0,0,0,0
"488",0.656565656565657,0.0707070707070707,1,-0.695421317641974,-0.64767980292028,4,0,0,0,0
"489",0.666666666666667,0.0707070707070707,1,0.171063618463025,0.487851113035902,4,0,0,0,0
"490",0.676767676767677,0.0707070707070707,1,0.0244030285483551,0.177950114828166,4,0,0,0,0
"491",0.686868686868687,0.0707070707070707,1,-0.71561444709519,-0.767691937248469,5,0,0,0,0
"492",0.696969696969697,0.0707070707070707,1,0.164769690838044,0.392270184674138,3,0,0,0,0
"493",0.707070707070707,0.0707070707070707,1,0.0910334280141966,0.0475459076215194,2,0,0,0,0
"494",0.717171717171717,0.0707070707070707,1,-1.24615760368106,-1.63443900728536,3,0,0,0,0
"495",0.727272727272727,0.0707070707070707,1,-0.45516456679894,-0.323688655255519,4,0,0,0,0
"496",0.737373737373737,0.0707070707070707,1,0.640760139441647,0.959933862627711,4,0,0,0,0
"497",0.747474747474748,0.0707070707070707,1,-0.403239961455811,-0.342558496783363,3,1,0,0,1
"498",0.757575757575758,0.0707070707070707,1,0.322668541316431,0.948981588538844,5,0,0,0,0
"499",0.767676767676768,0.0707070707070707,1,-0.912807247425429,-1.08557790424381,2,1,0,1,1
"500",0.777777777777778,0.0707070707070707,1,-0.682634537469153,-0.700102447085605,2,0,0,0,0
"501",0.787878787878788,0.0707070707070707,1,-0.140538305144504,-0.136794418080215,5,0,0,0,0
"502",0.797979797979798,0.0707070707070707,1,0.334016257159427,0.539456083980727,4,0,0,0,0
"503",0.808080808080808,0.0707070707070707,1,0.402237456580907,0.505302277935991,3,0,0,0,0
"504",0.818181818181818,0.0707070707070707,1,-0.31682774608423,-0.58246268580972,2,0,0,0,0
"505",0.828282828282828,0.0707070707070707,1,0.134649441319602,0.126477425462608,2,0,0,0,0
"506",0.838383838383838,0.0707070707070707,1,1.39501146039477,1.72879054364328,5,0,0,0,0
"507",0.848484848484849,0.0707070707070707,1,0.733420591782799,0.595389218214259,4,0,0,0,0
"508",0.858585858585859,0.0707070707070707,1,-0.0525960452624527,-0.220370077432504,2,0,0,0,0
"509",0.868686868686869,0.0707070707070707,1,-0.57867261391594,-0.60282876719511,3,0,0,0,0
"510",0.97979797979798,0.0707070707070707,1,-0.402743077339628,-0.497836977581635,4,1,0,0,0
"511",0.98989898989899,0.0707070707070707,1,0.300799133190765,0.573142178187551,4,0,0,0,0
"512",1,0.0707070707070707,1,0.888072650774385,1.16640195338225,4,0,0,0,0
"513",0,0.0808080808080808,1,0.240331161906256,0.220015994773584,2,0,0,0,0
"514",0.0101010101010101,0.0808080808080808,1,-0.588021268177084,-0.940311039094021,2,1,0,1,1
"515",0.0202020202020202,0.0808080808080808,1,0.474229361557204,0.58157988797793,5,0,0,0,0
"516",0.0303030303030303,0.0808080808080808,1,0.747598546599272,0.668458609321131,5,0,0,0,0
"517",0.0404040404040404,0.0808080808080808,1,1.5775353819064,1.88085636192517,5,0,0,0,0
"518",0.0505050505050505,0.0808080808080808,1,1.03260595247759,0.955084174728718,4,0,0,0,0
"519",0.0606060606060606,0.0808080808080808,1,-0.808142410868463,-1.33367889080694,2,1,0,0,1
"520",0.0707070707070707,0.0808080808080808,1,0.194732445080904,0.445030253371537,2,0,0,0,0
"521",0.0808080808080808,0.0808080808080808,1,-0.274401210822801,-0.407945420304005,3,0,0,0,0
"522",0.0909090909090909,0.0808080808080808,1,-1.04645026065929,-1.6023530561555,2,0,0,0,0
"523",0.101010101010101,0.0808080808080808,1,-0.297156697536233,-0.283715775126008,2,0,0,0,0
"524",0.111111111111111,0.0808080808080808,1,-0.69682518304457,-0.977801690905871,4,0,0,0,0
"525",0.121212121212121,0.0808080808080808,1,0.0332947552441378,0.0200297055459142,3,0,0,0,0
"526",0.131313131313131,0.0808080808080808,1,0.386054811372744,0.402534060909293,4,0,0,0,0
"527",0.141414141414141,0.0808080808080808,1,-1.37698012773202,-1.83210450604463,1,0,0,0,0
"528",0.151515151515152,0.0808080808080808,1,-2.28433201786737,-2.61737901492685,1,0,0,0,0
"529",0.161616161616162,0.0808080808080808,1,-2.02089764377514,-2.33663812060614,1,0,0,0,0
"530",0.171717171717172,0.0808080808080808,1,-0.699793629529753,-0.499877807185336,4,0,0,0,0
"531",0.181818181818182,0.0808080808080808,1,-0.997378376809067,-0.964519574462462,3,0,0,0,0
"532",0.191919191919192,0.0808080808080808,1,-0.891399980272129,-0.817695450690796,2,0,0,0,0
"533",0.202020202020202,0.0808080808080808,1,-0.242636234286449,-0.10127179893544,4,0,0,0,0
"534",0.212121212121212,0.0808080808080808,1,0.234832980260999,0.392492075004341,4,0,0,0,0
"535",0.222222222222222,0.0808080808080808,1,-0.589999960450653,-0.939325871032925,3,0,0,0,0
"536",0.232323232323232,0.0808080808080808,1,-0.585214621955781,-0.732289018500273,2,0,0,0,0
"537",0.242424242424242,0.0808080808080808,1,-1.13641798669188,-1.39619286995774,1,0,0,0,0
"538",0.252525252525253,0.0808080808080808,1,-0.0741629006669436,0.150646212821157,3,0,0,0,0
"539",0.262626262626263,0.0808080808080808,1,0.0398215025661006,0.0456263470892418,4,0,0,0,0
"540",0.272727272727273,0.0808080808080808,1,-1.01545524060835,-1.31590170836187,3,0,0,0,0
"541",0.282828282828283,0.0808080808080808,1,-0.412900108891224,-0.210754083813295,2,0,0,0,0
"542",0.292929292929293,0.0808080808080808,1,-0.790423757281278,-0.892263202955491,2,0,0,0,0
"543",0.303030303030303,0.0808080808080808,1,-0.439161539184708,-0.336864219439085,3,0,0,0,0
"544",0.313131313131313,0.0808080808080808,1,0.541967810259846,0.84418999808449,5,0,0,0,0
"545",0.323232323232323,0.0808080808080808,1,-0.338176615291984,-0.594445492997365,2,0,0,0,0
"546",0.333333333333333,0.0808080808080808,1,-1.17505171189155,-1.44782729955039,1,0,0,0,0
"547",0.343434343434343,0.0808080808080808,1,-1.34524310682463,-1.43724968912107,3,1,0,1,0
"548",0.353535353535354,0.0808080808080808,1,-0.638423452579049,-0.463409733285571,1,1,0,0,0
"549",0.363636363636364,0.0808080808080808,1,-0.263009409761122,-0.173153850082458,3,0,0,0,0
"550",0.373737373737374,0.0808080808080808,1,0.0584578407933413,0.139845206480218,2,0,0,0,0
"551",0.383838383838384,0.0808080808080808,1,0.72112386346959,0.916590118458769,5,0,0,0,0
"552",0.393939393939394,0.0808080808080808,1,0.389346285408693,0.291186635494311,3,1,0,0,1
"553",0.404040404040404,0.0808080808080808,1,-0.580100389490411,-0.890495397152772,2,0,0,0,0
"554",0.414141414141414,0.0808080808080808,1,-1.17659363663096,-1.40146609734886,2,0,0,0,0
"555",0.424242424242424,0.0808080808080808,1,0.369465690280416,0.799373892886187,4,0,0,0,0
"556",0.434343434343434,0.0808080808080808,1,1.44648667713832,1.7819465365549,5,0,0,0,0
"557",0.444444444444444,0.0808080808080808,1,0.906016749131182,0.773865174906101,5,0,0,0,0
"558",0.454545454545455,0.0808080808080808,1,0.0813762640738095,-0.151198130475585,3,0,0,0,0
"559",0.464646464646465,0.0808080808080808,1,-0.461194691487959,-0.627844377365266,3,0,0,0,0
"560",0.939393939393939,0.0808080808080808,1,0.362834587804634,0.441920925761887,5,0,0,0,0
"561",0.94949494949495,0.0808080808080808,1,0.327887596252737,0.354428188128875,4,0,0,0,0
"562",0,0.0909090909090909,1,0.0703004173178304,0.0542465130343508,3,0,0,0,0
"563",0.0101010101010101,0.0909090909090909,1,-0.179961499866495,-0.170547335894547,5,0,0,0,0
"564",0.0202020202020202,0.0909090909090909,1,0.218097041288487,0.265805281519824,3,0,0,0,0
"565",0.0303030303030303,0.0909090909090909,1,1.07029169038666,1.23479053702724,5,0,0,0,0
"566",0.0404040404040404,0.0909090909090909,1,1.9036277050809,2.10811700211679,4,1,0,0,1
"567",0.0505050505050505,0.0909090909090909,1,0.526141039028519,0.222851663238174,4,0,0,0,0
"568",0.0606060606060606,0.0909090909090909,1,0.0576996826931308,0.142330327599201,5,1,0,1,0
"569",0.0707070707070707,0.0909090909090909,1,-0.156812559501574,-0.195386476654469,4,0,0,0,0
"570",0.0808080808080808,0.0909090909090909,1,-1.12586443148063,-1.42439070246576,2,0,0,0,0
"571",0.0909090909090909,0.0909090909090909,1,0.0313639839980451,0.505392620617989,5,0,0,0,0
"572",0.101010101010101,0.0909090909090909,1,-0.215441526132793,-0.171804207843462,1,1,0,1,1
"573",0.111111111111111,0.0909090909090909,1,-0.362413148943599,-0.315242408520331,2,0,0,0,0
"574",0.121212121212121,0.0909090909090909,1,-0.545374466414218,-0.686218466250673,2,0,0,0,0
"575",0.131313131313131,0.0909090909090909,1,-0.50469986089587,-0.598818745764715,2,0,0,0,0
"576",0.141414141414141,0.0909090909090909,1,-0.628223331816129,-0.428878634635493,2,0,0,0,0
"577",0.151515151515152,0.0909090909090909,1,-1.49006943972825,-1.40299789256658,1,0,0,0,0
"578",0.161616161616162,0.0909090909090909,1,-2.25249761150211,-2.41224503991172,1,0,0,0,0
"579",0.171717171717172,0.0909090909090909,1,-2.0170019023906,-2.19962302566387,1,0,0,0,0
"580",0.181818181818182,0.0909090909090909,1,-0.810743206990268,-0.578749635859893,3,0,0,0,0
"581",0.191919191919192,0.0909090909090909,1,-0.332928641094474,-0.175694575805408,1,0,0,0,0
"582",0.202020202020202,0.0909090909090909,1,0.41935832908151,0.658128757820469,2,0,0,0,0
"583",0.212121212121212,0.0909090909090909,1,0.900045159220515,1.14422841727513,5,0,0,0,0
"584",0.222222222222222,0.0909090909090909,1,0.308891972947995,0.389987604691939,2,1,0,0,1
"585",0.232323232323232,0.0909090909090909,1,-1.03422421416877,-1.29647008694349,2,0,0,0,0
"586",0.242424242424242,0.0909090909090909,1,-0.168749977152414,0.179054711631659,3,0,0,0,0
"587",0.252525252525253,0.0909090909090909,1,-0.521073417056064,-0.695527210155645,2,0,0,0,0
"588",0.262626262626263,0.0909090909090909,1,-0.873239456203182,-1.10368628839654,2,0,0,0,0
"589",0.272727272727273,0.0909090909090909,1,-0.632538110677139,-0.536922482043172,1,0,0,0,0
"590",0.282828282828283,0.0909090909090909,1,0.611592323813571,1.09388862531865,5,0,0,0,0
"591",0.292929292929293,0.0909090909090909,1,0.513253998051756,0.739632220201302,4,1,0,1,0
"592",0.303030303030303,0.0909090909090909,1,0.642294451387918,0.843908898211522,5,0,0,0,0
"593",0.313131313131313,0.0909090909090909,1,0.277840320602366,0.139796556693358,2,0,0,0,0
"594",0.323232323232323,0.0909090909090909,1,0.694984833896201,0.949320574535579,5,1,0,1,1
"595",0.333333333333333,0.0909090909090909,1,-0.0297206878830398,0.059676389372423,2,0,0,0,0
"596",0.343434343434343,0.0909090909090909,1,-0.0049482174449057,0.279729530145798,4,0,0,0,0
"597",0.353535353535354,0.0909090909090909,1,0.474925736992025,0.806103266039597,4,0,0,0,0
"598",0.363636363636364,0.0909090909090909,1,0.92526191559141,1.24155597983859,4,0,0,0,0
"599",0.373737373737374,0.0909090909090909,1,0.176377584618324,0.0153409767555878,2,0,0,0,0
"600",0.383838383838384,0.0909090909090909,1,0.488297721668821,0.476317995602597,4,0,0,0,0
"601",0.393939393939394,0.0909090909090909,1,0.250152457796598,0.155448598081162,2,1,0,1,1
"602",0.404040404040404,0.0909090909090909,1,-1.06297117290721,-1.36736730965095,2,0,0,0,0
"603",0.414141414141414,0.0909090909090909,1,-0.883008277910001,-0.763377349446004,1,0,0,0,0
"604",0.424242424242424,0.0909090909090909,1,0.525213578361629,0.828209572924272,5,1,0,0,1
"605",0.434343434343434,0.0909090909090909,1,0.851907910722018,0.761833550528549,4,1,0,0,1
"606",0.444444444444444,0.0909090909090909,1,0.59453652864956,0.448793609227518,4,1,0,0,0
"607",0.454545454545455,0.0909090909090909,1,0.377734660000914,0.394852506070767,2,0,0,0,0
"608",0.464646464646465,0.0909090909090909,1,-0.567313357134874,-0.762898852472047,2,0,0,0,0
"609",0.939393939393939,0.0909090909090909,1,-0.01371060038202,-0.115805229659151,4,1,0,1,1
"610",0.94949494949495,0.0909090909090909,1,0.358785677728139,0.434476368019371,4,0,0,0,0
"611",0,0.101010101010101,1,1.32545812733022,1.7124985193735,3,0,0,0,0
"612",0.0101010101010101,0.101010101010101,1,0.629402705353353,0.658137689429398,3,1,0,0,1
"613",0.0202020202020202,0.101010101010101,1,-0.521110841525448,-0.90051957678849,1,0,0,0,0
"614",0.0303030303030303,0.101010101010101,1,0.812089469836438,0.961424334073647,4,0,0,0,0
"615",0.0404040404040404,0.101010101010101,1,1.25499333152316,1.20947463811801,5,0,0,0,0
"616",0.0505050505050505,0.101010101010101,1,1.38763428220909,1.57315213081905,5,0,0,0,0
"617",0.0606060606060606,0.101010101010101,1,-0.29025107054003,-0.654280634293267,3,0,0,0,0
"618",0.0707070707070707,0.101010101010101,1,0.15942334447793,0.39325163606193,2,0,0,0,0
"619",0.0808080808080808,0.101010101010101,1,-0.55083719255799,-0.606697954359766,4,1,0,1,0
"620",0.0909090909090909,0.101010101010101,1,-0.570779095786432,-0.670734534767369,2,0,0,0,0
"621",0.101010101010101,0.101010101010101,1,-0.405817536233069,-0.438522735541188,2,0,0,0,0
"622",0.111111111111111,0.101010101010101,1,-1.63593095620524,-2.12160859568219,1,0,0,0,0
"623",0.121212121212121,0.101010101010101,1,-1.28597312189727,-1.35409011813092,2,0,0,0,0
"624",0.131313131313131,0.101010101010101,1,-0.152264350004038,0.125465953098426,2,1,0,1,0
"625",0.141414141414141,0.101010101010101,1,-0.737927629464056,-0.871749349527673,3,0,0,0,0
"626",0.151515151515152,0.101010101010101,1,-1.32566877855839,-1.36988223999819,1,1,0,1,0
"627",0.161616161616162,0.101010101010101,1,-1.25375160535333,-0.998963622498873,5,0,0,0,0
"628",0.171717171717172,0.101010101010101,1,-0.607363928329095,-0.198873163426822,4,0,0,0,0
"629",0.181818181818182,0.101010101010101,1,-0.751795670435179,-0.777768705735406,1,0,0,0,0
"630",0.191919191919192,0.101010101010101,1,-0.372087384486891,-0.369564283357291,4,0,0,0,0
"631",0.202020202020202,0.101010101010101,1,-0.125970003234121,-0.263684536476604,2,0,0,0,0
"632",0.212121212121212,0.101010101010101,1,1.3296488179634,1.65098022669608,3,0,0,0,0
"633",0.222222222222222,0.101010101010101,1,0.827764473736143,0.848674159681208,4,1,0,1,1
"634",0.232323232323232,0.101010101010101,1,-0.826752837702076,-1.12401809710196,1,0,0,0,0
"635",0.242424242424242,0.101010101010101,1,-1.01289229139554,-1.17133337775886,2,1,0,1,0
"636",0.252525252525253,0.101010101010101,1,-1.70476532021128,-2.0691189218708,3,1,0,0,0
"637",0.262626262626263,0.101010101010101,1,-0.256558200702565,0.152082468414179,3,0,0,0,0
"638",0.272727272727273,0.101010101010101,1,-1.19910316606007,-1.57029327679346,2,1,0,0,1
"639",0.282828282828283,0.101010101010101,1,0.203895231506728,0.350582207333116,4,0,0,0,0
"640",0.292929292929293,0.101010101010101,1,0.301006899398309,0.173616869451894,4,0,0,0,0
"641",0.303030303030303,0.101010101010101,1,0.2177305827858,0.076117182944385,2,0,0,0,0
"642",0.313131313131313,0.101010101010101,1,0.586170116333451,0.636706786348123,3,0,0,0,0
"643",0.323232323232323,0.101010101010101,1,1.37232150635917,1.61413314334152,5,0,0,0,0
"644",0.333333333333333,0.101010101010101,1,0.917099412459557,0.935029232890026,3,0,0,0,0
"645",0.343434343434343,0.101010101010101,1,1.02474191972508,1.18973872135933,5,0,0,0,0
"646",0.353535353535354,0.101010101010101,1,0.544635747760543,0.394020319899404,4,0,0,0,0
"647",0.363636363636364,0.101010101010101,1,-0.328471348277923,-0.759629125845184,3,0,0,0,0
"648",0.373737373737374,0.101010101010101,1,-0.024043456267997,-0.0531139919545601,4,0,0,0,0
"649",0.383838383838384,0.101010101010101,1,0.0021963233747023,-0.108047950570556,2,0,0,0,0
"650",0.393939393939394,0.101010101010101,1,-0.633871627252331,-0.901138904091447,2,0,0,0,0
"651",0.404040404040404,0.101010101010101,1,-0.150915445017193,0.137510945046988,5,0,0,0,0
"652",0.414141414141414,0.101010101010101,1,0.0333717550845786,0.236340831016677,4,1,0,1,1
"653",0.424242424242424,0.101010101010101,1,0.979148131207764,1.26139144469843,4,0,0,0,0
"654",0.434343434343434,0.101010101010101,1,0.786247575842361,0.732574389580702,5,0,0,0,0
"655",0.444444444444444,0.101010101010101,1,0.938581021017197,1.0348537337965,4,1,0,0,0
"656",0.454545454545455,0.101010101010101,1,0.43967136944298,0.387335736940426,3,0,0,0,0
"657",0.464646464646465,0.101010101010101,1,-0.346674037149132,-0.448292999486039,2,0,0,0,0
"658",0.939393939393939,0.101010101010101,1,0.580072148022448,0.771995892593238,3,0,0,0,0
"659",0.94949494949495,0.101010101010101,1,0.632892232333351,0.715530257396603,4,0,0,0,0
"660",0,0.111111111111111,1,-0.623825136298368,-1.22931178378959,2,1,0,0,1
"661",0.0101010101010101,0.111111111111111,1,0.317535004831258,0.427144514957666,5,0,0,0,0
"662",0.0202020202020202,0.111111111111111,1,-0.261863422196706,-0.374403027284374,2,0,0,0,0
"663",0.0303030303030303,0.111111111111111,1,0.0574983776609018,-0.0210104355605369,5,0,0,0,0
"664",0.0404040404040404,0.111111111111111,1,1.24843379564081,1.42570052188513,4,0,0,0,0
"665",0.0505050505050505,0.111111111111111,1,0.909821600457378,0.781466574720391,3,0,0,0,0
"666",0.0606060606060606,0.111111111111111,1,0.590042631515252,0.678657251213307,3,0,0,0,0
"667",0.0707070707070707,0.111111111111111,1,-0.133341590569399,-0.274177487703785,1,0,0,0,0
"668",0.0808080808080808,0.111111111111111,1,-1.38323507525474,-1.78796040595112,1,0,0,0,0
"669",0.0909090909090909,0.111111111111111,1,-0.854136180902381,-0.797733581005427,5,0,0,0,0
"670",0.101010101010101,0.111111111111111,1,-0.372798189580373,-0.209458726568285,2,0,0,0,0
"671",0.111111111111111,0.111111111111111,1,-1.26803874139719,-1.34228816220684,2,0,0,0,0
"672",0.121212121212121,0.111111111111111,1,-1.22762951248242,-1.20322256924149,3,0,0,0,0
"673",0.131313131313131,0.111111111111111,1,0.278610167594952,0.665747870045893,4,0,0,0,0
"674",0.141414141414141,0.111111111111111,1,0.162332655244304,0.305947577049571,4,0,0,0,0
"675",0.151515151515152,0.111111111111111,1,-0.593200789527507,-0.586821153008552,2,0,0,0,0
"676",0.161616161616162,0.111111111111111,1,-0.996316156304936,-1.05277161978998,1,0,0,0,0
"677",0.171717171717172,0.111111111111111,1,-0.866196724304747,-0.911867847114321,2,0,0,0,0
"678",0.181818181818182,0.111111111111111,1,-0.356774052412809,-0.218452988992551,2,0,0,0,0
"679",0.191919191919192,0.111111111111111,1,-0.131948270397964,-0.042224345104407,3,1,0,1,1
"680",0.202020202020202,0.111111111111111,1,0.336136157421584,0.447684853537305,5,1,0,0,1
"681",0.212121212121212,0.111111111111111,1,0.369340362737195,0.161798729304892,2,0,0,0,0
"682",0.222222222222222,0.111111111111111,1,0.891509754927882,1.0193113251098,5,1,0,1,0
"683",0.232323232323232,0.111111111111111,1,-0.68313681035599,-0.945326196119369,2,0,0,0,0
"684",0.242424242424242,0.111111111111111,1,-0.637485253857612,-0.444609899653741,2,0,0,0,0
"685",0.252525252525253,0.111111111111111,1,-1.76492761630727,-2.02097787950222,3,0,0,0,0
"686",0.262626262626263,0.111111111111111,1,-1.30546765129515,-1.35152505107281,2,1,0,1,0
"687",0.272727272727273,0.111111111111111,1,0.452978682523063,1.0416860172574,5,0,0,0,0
"688",0.282828282828283,0.111111111111111,1,0.64337257003587,0.771906760328866,5,1,0,1,0
"689",0.292929292929293,0.111111111111111,1,1.14482308602211,1.40577782372331,5,0,0,0,0
"690",0.303030303030303,0.111111111111111,1,1.13543582191193,1.30345147768441,5,0,0,0,0
"691",0.313131313131313,0.111111111111111,1,1.06170624434629,1.08887423748837,3,0,0,0,0
"692",0.323232323232323,0.111111111111111,1,0.607200481659111,0.329028595840799,3,1,0,0,1
"693",0.333333333333333,0.111111111111111,1,0.716972181715683,0.614115567634327,4,0,0,0,0
"694",0.343434343434343,0.111111111111111,1,0.383109930068767,0.155345391284622,4,0,0,0,0
"695",0.353535353535354,0.111111111111111,1,0.116832401746892,-0.000762287549433194,5,0,0,0,0
"696",0.363636363636364,0.111111111111111,1,-1.52059699449937,-2.06750402677238,1,0,0,0,0
"697",0.373737373737374,0.111111111111111,1,-0.932546566582581,-0.97632904967012,2,0,0,0,0
"698",0.383838383838384,0.111111111111111,1,-0.586599803132352,-0.627619094564159,2,0,0,0,0
"699",0.393939393939394,0.111111111111111,1,-0.485426772689229,-0.468871619191599,2,0,0,0,0
"700",0.404040404040404,0.111111111111111,1,0.0180729844851833,0.132444509377666,3,1,0,0,1
"701",0.414141414141414,0.111111111111111,1,0.418179578736457,0.497810934084449,4,0,0,0,0
"702",0.424242424242424,0.111111111111111,1,0.896014113855607,0.958449620647484,5,0,0,0,0
"703",0.434343434343434,0.111111111111111,1,0.163175302699986,-0.140159698315529,4,0,0,0,0
"704",0.444444444444444,0.111111111111111,1,1.28089229591651,1.57017268065581,3,0,0,0,0
"705",0.454545454545455,0.111111111111111,1,0.801089577331243,0.787016635543911,5,0,0,0,0
"706",0.464646464646465,0.111111111111111,1,-0.735701476817447,-1.08648845637123,2,0,0,0,0
"707",0.939393939393939,0.111111111111111,1,-0.689900766841172,-1.07056060446107,2,1,0,0,0
"708",0.94949494949495,0.111111111111111,1,-0.291745588447996,-0.41815126864037,3,0,0,0,0
"709",0,0.121212121212121,1,-0.314410032182775,-0.259390361714773,2,0,0,0,0
"710",0.0101010101010101,0.121212121212121,1,-0.712042039206258,-0.943710995100262,2,1,0,1,0
"711",0.0202020202020202,0.121212121212121,1,-0.283497313116638,-0.218397437714431,4,0,0,0,0
"712",0.0303030303030303,0.121212121212121,1,-0.0662539806788113,-0.0904517471098607,3,0,0,0,0
"713",0.0404040404040404,0.121212121212121,1,-0.182019316982888,-0.492438605101387,4,0,0,0,0
"714",0.0505050505050505,0.121212121212121,1,0.091899440747791,-0.0509579484108756,1,0,0,0,0
"715",0.0606060606060606,0.121212121212121,1,0.400947127965955,0.422215049180048,2,1,0,1,0
"716",0.0707070707070707,0.121212121212121,1,1.09143990038788,1.53051656599635,5,0,0,0,0
"717",0.0808080808080808,0.121212121212121,1,0.311043276080261,0.523627468958431,2,1,0,1,1
"718",0.0909090909090909,0.121212121212121,1,-0.263072120495476,-0.217709423505281,4,0,0,0,0
"719",0.101010101010101,0.121212121212121,1,-0.374875819228257,-0.347902579300531,3,1,0,1,0
"720",0.111111111111111,0.121212121212121,1,-0.0594437037100224,0.248755578150695,5,0,0,0,0
"721",0.121212121212121,0.121212121212121,1,0.671109175772562,1.14269559177955,5,0,0,0,0
"722",0.131313131313131,0.121212121212121,1,0.0427424059922278,-0.144525690471272,2,0,0,0,0
"723",0.141414141414141,0.121212121212121,1,0.267981857833002,0.314023562591859,5,0,0,0,0
"724",0.151515151515152,0.121212121212121,1,-0.160838355212153,-0.162443204901379,3,0,0,0,0
"725",0.161616161616162,0.121212121212121,1,-1.25600813253207,-1.50821811151184,2,1,0,1,0
"726",0.171717171717172,0.121212121212121,1,-0.601530822011593,-0.427634937305708,3,0,0,0,0
"727",0.181818181818182,0.121212121212121,1,-0.586961468736014,-0.655730765763323,2,1,0,0,1
"728",0.191919191919192,0.121212121212121,1,-0.573891688790481,-0.699527588470106,2,0,0,0,0
"729",0.202020202020202,0.121212121212121,1,-0.00633190239513826,0.0194734896862076,3,0,0,0,0
"730",0.212121212121212,0.121212121212121,1,0.688278116267068,0.837406444250045,5,0,0,0,0
"731",0.222222222222222,0.121212121212121,1,0.251045613140094,0.0866423865301411,4,0,0,0,0
"732",0.232323232323232,0.121212121212121,1,-1.37273595160419,-1.84283349329036,2,0,0,0,0
"733",0.242424242424242,0.121212121212121,1,-1.26571890145018,-1.28891640541733,1,0,0,0,0
"734",0.252525252525253,0.121212121212121,1,-1.48730344152825,-1.47795349191661,1,0,0,0,0
"735",0.262626262626263,0.121212121212121,1,-0.372393544478632,-0.0223125513704848,3,0,0,0,0
"736",0.272727272727273,0.121212121212121,1,0.172830249692126,0.168373654396354,2,0,0,0,0
"737",0.282828282828283,0.121212121212121,1,0.60896723286117,0.588509554278288,4,1,0,0,1
"738",0.292929292929293,0.121212121212121,1,0.565395480915587,0.382837249899201,4,0,0,0,0
"739",0.303030303030303,0.121212121212121,1,0.684510722315013,0.562727720449109,4,1,0,1,0
"740",0.313131313131313,0.121212121212121,1,0.395320541015797,0.191447743528286,5,0,0,0,0
"741",0.323232323232323,0.121212121212121,1,0.652096134903107,0.694029108608741,3,0,0,0,0
"742",0.333333333333333,0.121212121212121,1,0.57669869379474,0.543724401237506,3,0,0,0,0
"743",0.343434343434343,0.121212121212121,1,-0.00831566381509535,-0.194959200449769,2,0,0,0,0
"744",0.353535353535354,0.121212121212121,1,-0.700594395148411,-0.899775958372055,4,0,0,0,0
"745",0.363636363636364,0.121212121212121,1,0.25570828799936,0.818915394087319,4,0,0,0,0
"746",0.373737373737374,0.121212121212121,1,-0.960587914082543,-1.15543955248707,3,0,0,0,0
"747",0,0.131313131313131,1,0.0982440716189577,0.239712500933409,4,0,0,0,0
"748",0.0101010101010101,0.131313131313131,1,-0.0991183100550296,-0.00464704687174886,3,0,0,0,0
"749",0.0202020202020202,0.131313131313131,1,-0.534022921026156,-0.647467790975323,5,0,0,0,0
"750",0.0303030303030303,0.131313131313131,1,-0.600585954568573,-0.692657945375453,2,0,0,0,0
"751",0.0404040404040404,0.131313131313131,1,0.110987501178936,0.326495163095902,4,0,0,0,0
"752",0.0505050505050505,0.131313131313131,1,-0.167395117390394,-0.263288627928893,2,0,0,0,0
"753",0.0606060606060606,0.131313131313131,1,-1.22993668737103,-1.80914999425961,3,1,0,1,0
"754",0.0707070707070707,0.131313131313131,1,1.09169998351045,1.50717913810222,3,0,0,0,0
"755",0.0808080808080808,0.131313131313131,1,1.09154646716709,1.17842052861946,4,1,0,1,0
"756",0.0909090909090909,0.131313131313131,1,0.0087149992749207,-0.149490727202763,4,0,0,0,0
"757",0.101010101010101,0.131313131313131,1,-0.715345787166016,-0.930285225148552,2,1,0,1,1
"758",0.111111111111111,0.131313131313131,1,-1.03612629300829,-1.36374422785658,2,0,0,0,0
"759",0.121212121212121,0.131313131313131,1,-1.0314471330421,-1.40852517548765,2,0,0,0,0
"760",0.131313131313131,0.131313131313131,1,-0.659570827648834,-0.79924744675668,1,0,0,0,0
"761",0.141414141414141,0.131313131313131,1,0.107424497722626,0.20721342917581,4,1,0,1,0
"762",0.151515151515152,0.131313131313131,1,-0.248943435680046,-0.312434379137704,1,0,0,0,0
"763",0.161616161616162,0.131313131313131,1,0.14709406030414,0.490794916501199,2,0,0,0,0
"764",0.171717171717172,0.131313131313131,1,-0.350384166680593,-0.36893916218136,4,0,0,0,0
"765",0.181818181818182,0.131313131313131,1,-0.409642757217284,-0.36813115565544,3,0,0,0,0
"766",0.191919191919192,0.131313131313131,1,0.269656875164395,0.567669018518712,4,0,0,0,0
"767",0.202020202020202,0.131313131313131,1,-0.360034491348271,-0.57941500416051,4,0,0,0,0
"768",0.212121212121212,0.131313131313131,1,-0.183784422409995,-0.322258947089369,5,0,0,0,0
"769",0.222222222222222,0.131313131313131,1,1.09214154397305,1.5637703772232,5,0,0,0,0
"770",0.232323232323232,0.131313131313131,1,-1.10182163663489,-1.44703161069067,2,0,0,0,0
"771",0.242424242424242,0.131313131313131,1,-1.20824180142593,-1.12685945987374,2,0,0,0,0
"772",0.252525252525253,0.131313131313131,1,-1.08722350660426,-1.02375336616083,2,0,0,0,0
"773",0.262626262626263,0.131313131313131,1,-0.607154790068613,-0.595182917425164,2,0,0,0,0
"774",0.272727272727273,0.131313131313131,1,0.105512454734155,0.176119701883732,4,0,0,0,0
"775",0.282828282828283,0.131313131313131,1,0.647451016999848,0.741785510362464,4,1,0,1,0
"776",0.292929292929293,0.131313131313131,1,0.47873810578159,0.419336626863066,2,0,0,0,0
"777",0.303030303030303,0.131313131313131,1,0.823025088921868,0.943807624119563,3,0,0,0,0
"778",0.313131313131313,0.131313131313131,1,0.483656360838623,0.429006399661356,4,0,0,0,0
"779",0.323232323232323,0.131313131313131,1,0.521481537305037,0.507514873639776,4,0,0,0,0
"780",0.333333333333333,0.131313131313131,1,1.11150919494693,1.34521351543899,4,0,0,0,0
"781",0.343434343434343,0.131313131313131,1,0.260169369315503,0.186284146575972,5,1,0,0,1
"782",0.353535353535354,0.131313131313131,1,0.513493738448232,0.777023315760496,4,1,0,1,0
"783",0.363636363636364,0.131313131313131,1,0.569375550753112,0.684283903038086,2,1,0,1,0
"784",0.373737373737374,0.131313131313131,1,-0.909819790092864,-1.20752723294827,2,0,0,0,0
"785",0,0.141414141414141,1,-0.382193600007718,-0.548978605354715,3,1,0,1,1
"786",0.0101010101010101,0.141414141414141,1,0.460351744136703,0.732261519853747,5,0,0,0,0
"787",0.0202020202020202,0.141414141414141,1,0.219128536242146,0.332045777175291,4,0,0,0,0
"788",0.0303030303030303,0.141414141414141,1,0.145148193272162,0.277044186574742,3,0,0,0,0
"789",0.0404040404040404,0.141414141414141,1,0.525136318392946,0.707917438333401,4,0,0,0,0
"790",0.0505050505050505,0.141414141414141,1,0.268849687520933,0.38494356015463,3,0,0,0,0
"791",0.0606060606060606,0.141414141414141,1,0.332062785441338,0.613054034018559,3,0,0,0,0
"792",0.0707070707070707,0.141414141414141,1,0.800246451724564,0.849020440875479,3,1,0,0,0
"793",0.0808080808080808,0.141414141414141,1,1.28473541827358,1.39553436219678,2,0,0,0,0
"794",0.0909090909090909,0.141414141414141,1,0.456566822521714,0.405443252047573,3,0,0,0,0
"795",0.101010101010101,0.141414141414141,1,-0.945289274444352,-1.19115596519781,4,1,0,0,0
"796",0.111111111111111,0.141414141414141,1,-1.49646014244225,-1.61690568902876,1,0,0,0,0
"797",0.121212121212121,0.141414141414141,1,-0.867483483733273,-0.666651733881202,4,0,0,0,0
"798",0.131313131313131,0.141414141414141,1,0.0231048522406857,0.32072378893367,2,0,0,0,0
"799",0.141414141414141,0.141414141414141,1,0.484495325604435,0.658444181483936,5,0,0,0,0
"800",0.151515151515152,0.141414141414141,1,0.91576939875903,1.18728796859746,5,0,0,0,0
"801",0.161616161616162,0.141414141414141,1,0.194019095033311,0.0683265492860606,2,0,0,0,0
"802",0.171717171717172,0.141414141414141,1,0.0645080563943035,0.116777831606578,4,0,0,0,0
"803",0.181818181818182,0.141414141414141,1,-0.260293191661767,-0.32568341916763,3,0,0,0,0
"804",0.191919191919192,0.141414141414141,1,-0.00163669229020061,0.016962584726449,4,0,0,0,0
"805",0.202020202020202,0.141414141414141,1,-0.204801979369405,-0.222078123419436,4,1,0,0,0
"806",0.212121212121212,0.141414141414141,1,-0.110650796953303,-0.13118870134272,2,1,0,0,0
"807",0.222222222222222,0.141414141414141,1,0.502534516148674,0.56579189861955,3,0,0,0,0
"808",0.232323232323232,0.141414141414141,1,-1.05977262054224,-1.38366283298645,2,0,0,0,0
"809",0.242424242424242,0.141414141414141,1,-1.4943337871038,-1.59092563792545,2,0,0,0,0
"810",0.252525252525253,0.141414141414141,1,-0.681863181503286,-0.456724244552296,5,0,0,0,0
"811",0.262626262626263,0.141414141414141,1,-1.0473012067493,-1.24243136851121,1,0,0,0,0
"812",0.272727272727273,0.141414141414141,1,-0.248957535357903,-0.201240786509461,5,0,0,0,0
"813",0.282828282828283,0.141414141414141,1,-0.42945992169052,-0.70455924680922,3,1,0,0,0
"814",0.292929292929293,0.141414141414141,1,1.32392201065221,1.78922928378543,4,0,0,0,0
"815",0.303030303030303,0.141414141414141,1,0.692205334625788,0.535986364446817,2,1,0,1,0
"816",0.313131313131313,0.141414141414141,1,0.830101393063928,0.9241852700307,5,0,0,0,0
"817",0.323232323232323,0.141414141414141,1,0.758116826133462,0.756684907074614,5,0,0,0,0
"818",0.333333333333333,0.141414141414141,1,-0.107845596573291,-0.505848351510297,4,0,0,0,0
"819",0.343434343434343,0.141414141414141,1,0.167580797868659,0.151034629308992,3,0,0,0,0
"820",0.353535353535354,0.141414141414141,1,0.0566291337576243,-0.103964222224522,3,0,0,0,0
"821",0.363636363636364,0.141414141414141,1,-0.721856249917602,-1.10586100813996,2,0,0,0,0
"822",0.373737373737374,0.141414141414141,1,0.463266410497319,0.940509598557438,2,0,0,0,0
"823",0,0.151515151515152,1,0.801376541625553,1.13676589729576,5,1,0,0,1
"824",0.0101010101010101,0.151515151515152,1,0.1315342482048,-0.055381944995553,3,0,0,0,0
"825",0.0202020202020202,0.151515151515152,1,0.574128275338055,0.705589248960928,4,0,0,0,0
"826",0.0303030303030303,0.151515151515152,1,0.109160479020079,-0.0312447777632757,2,0,0,0,0
"827",0.0404040404040404,0.151515151515152,1,0.907070284246533,1.12711198558057,4,0,0,0,0
"828",0.0505050505050505,0.151515151515152,1,1.08803470084674,1.25021801467438,3,0,0,0,0
"829",0.0606060606060606,0.151515151515152,1,-0.246727681754983,-0.651882132471355,4,0,0,0,0
"830",0.0707070707070707,0.151515151515152,1,0.713619557630246,0.84682876811064,4,1,0,1,0
"831",0.0808080808080808,0.151515151515152,1,1.10595745561725,1.12840016670963,4,0,0,0,0
"832",0.0909090909090909,0.151515151515152,1,1.26798655504055,1.49403494829481,5,1,0,0,1
"833",0.101010101010101,0.151515151515152,1,2.25385068232958,3.14601015900373,5,0,0,0,0
"834",0.111111111111111,0.151515151515152,1,0.902728544789757,1.17053725416584,4,0,0,0,0
"835",0.121212121212121,0.151515151515152,1,0.46376656781398,0.67604619955244,5,0,0,0,0
"836",0.131313131313131,0.151515151515152,1,0.388224738888329,0.42958556035552,2,0,0,0,0
"837",0.141414141414141,0.151515151515152,1,-0.438281490703578,-0.839770705823677,2,0,0,0,0
"838",0.151515151515152,0.151515151515152,1,0.620412768335483,0.752565250068727,5,0,0,0,0
"839",0.161616161616162,0.151515151515152,1,-0.0147919334108602,-0.219823615259084,2,0,0,0,0
"840",0.171717171717172,0.151515151515152,1,-0.0548159433469089,-0.0689467188173921,2,0,0,0,0
"841",0.181818181818182,0.151515151515152,1,0.370678040522773,0.565485429949545,3,0,0,0,0
"842",0.191919191919192,0.151515151515152,1,-0.326064193824222,-0.510604555934841,4,0,0,0,0
"843",0.202020202020202,0.151515151515152,1,-1.06447163725912,-1.37577531744649,2,0,0,0,0
"844",0.212121212121212,0.151515151515152,1,-0.646119370447637,-0.707060685966491,3,0,0,0,0
"845",0.222222222222222,0.151515151515152,1,-0.595143941396122,-0.760458762501653,2,1,0,1,0
"846",0.232323232323232,0.151515151515152,1,-1.18490772326992,-1.31431871569362,2,0,0,0,0
"847",0.242424242424242,0.151515151515152,1,-0.78550164837916,-0.569588847663064,1,1,0,1,0
"848",0.252525252525253,0.151515151515152,1,-0.985293327154135,-1.05713071862443,4,0,0,0,0
"849",0.262626262626263,0.151515151515152,1,-0.718569078539087,-0.630114894153723,1,0,0,0,0
"850",0.272727272727273,0.151515151515152,1,-1.15579180500468,-1.38278729520273,2,0,0,0,0
"851",0.282828282828283,0.151515151515152,1,-0.00530034329738477,0.223378404530346,3,0,0,0,0
"852",0.292929292929293,0.151515151515152,1,1.04527338499518,1.18983360624392,5,1,0,0,1
"853",0.303030303030303,0.151515151515152,1,0.95164418811572,0.924298531607213,5,0,0,0,0
"854",0.313131313131313,0.151515151515152,1,0.813221620513758,0.780481690591965,5,1,0,1,1
"855",0.323232323232323,0.151515151515152,1,0.630898648269705,0.61014659233799,4,1,0,0,1
"856",0.333333333333333,0.151515151515152,1,-0.685646592310214,-1.04432032073787,2,0,0,0,0
"857",0.343434343434343,0.151515151515152,1,0.517298082124941,0.858321813662346,3,0,0,0,0
"858",0.353535353535354,0.151515151515152,1,0.268417881781791,0.30261546917401,4,0,0,0,0
"859",0.363636363636364,0.151515151515152,1,-0.198070058831499,-0.217440928931123,3,0,0,0,0
"860",0.373737373737374,0.151515151515152,1,0.374591033052252,0.477228202748474,4,0,0,0,0
"861",0.0303030303030303,0.161616161616162,1,0.19731851987919,0.143969407887853,2,0,0,0,0
"862",0.0404040404040404,0.161616161616162,1,0.531781595027938,0.494020111254595,4,0,0,0,0
"863",0.0505050505050505,0.161616161616162,1,0.224757608479945,0.020676159217941,4,0,0,0,0
"864",0.0606060606060606,0.161616161616162,1,1.22024102530431,1.67281998393306,3,0,0,0,0
"865",0.0707070707070707,0.161616161616162,1,1.67251526404111,1.96246891607158,5,1,0,1,1
"866",0.0808080808080808,0.161616161616162,1,0.769501299434424,0.505062032021548,4,0,0,0,0
"867",0.0909090909090909,0.161616161616162,1,2.40867772458602,2.84653209521763,5,0,0,0,0
"868",0.101010101010101,0.161616161616162,1,2.72268122111645,2.81256590731195,5,1,0,0,0
"869",0.111111111111111,0.161616161616162,1,1.85040320197417,1.79216097633475,5,0,0,0,0
"870",0.121212121212121,0.161616161616162,1,1.31525663635354,1.37507836287232,4,0,0,0,0
"871",0.131313131313131,0.161616161616162,1,0.774424872397718,0.805741823485019,5,0,0,0,0
"872",0.141414141414141,0.161616161616162,1,0.383160869327857,0.461557558721432,4,1,0,1,0
"873",0.151515151515152,0.161616161616162,1,0.0229590424832727,-0.100961480560537,3,0,0,0,0
"874",0.161616161616162,0.161616161616162,1,-0.147591550223005,-0.208109465952632,2,0,0,0,0
"875",0.171717171717172,0.161616161616162,1,0.533787024032674,0.765813289941681,5,0,0,0,0
"876",0.181818181818182,0.161616161616162,1,0.169809062765586,0.0734107861276699,5,0,0,0,0
"877",0.191919191919192,0.161616161616162,1,-0.135872884146636,-0.112197200309459,5,0,0,0,0
"878",0.202020202020202,0.161616161616162,1,-0.314479016959791,-0.167781690899256,3,0,0,0,0
"879",0.212121212121212,0.161616161616162,1,-0.78035085039573,-0.851033240790299,1,0,0,0,0
"880",0.222222222222222,0.161616161616162,1,-1.1651503629657,-1.30338926004759,3,0,0,0,0
"881",0.232323232323232,0.161616161616162,1,-0.272410901166182,0.0706582327519573,2,0,0,0,0
"882",0.242424242424242,0.161616161616162,1,-0.314593722621828,-0.222965297465565,4,0,0,0,0
"883",0.252525252525253,0.161616161616162,1,-1.27691382954039,-1.53343324033759,2,0,0,0,0
"884",0.262626262626263,0.161616161616162,1,-1.58972316576044,-1.77968211317937,2,0,0,0,0
"885",0.272727272727273,0.161616161616162,1,-2.40973848241272,-2.85332472925084,1,1,0,1,1
"886",0.282828282828283,0.161616161616162,1,-0.489274721592492,-0.264012660974549,2,0,0,0,0
"887",0.292929292929293,0.161616161616162,1,0.439312199578361,0.435542946076552,5,0,0,0,0
"888",0.303030303030303,0.161616161616162,1,0.967504647521333,1.02679206267891,4,0,0,0,0
"889",0.313131313131313,0.161616161616162,1,0.76989875844846,0.711024690126426,5,0,0,0,0
"890",0.323232323232323,0.161616161616162,1,0.36661412095478,0.306774677958771,4,0,0,0,0
"891",0.333333333333333,0.161616161616162,1,-1.00469613813572,-1.3648145320115,2,1,0,1,1
"892",0.343434343434343,0.161616161616162,1,0.109786734141158,0.270604797828048,2,0,0,0,0
"893",0.353535353535354,0.161616161616162,1,-0.791855993586986,-1.20649754650601,5,0,0,0,0
"894",0.363636363636364,0.161616161616162,1,0.318450881279106,0.59873947277432,5,1,0,1,1
"895",0.373737373737374,0.161616161616162,1,0.0160746764807563,-0.129135700969792,5,0,0,0,0
"896",0.383838383838384,0.161616161616162,1,-0.102239092467528,-0.185642660176112,4,0,0,0,0
"897",0.0303030303030303,0.171717171717172,1,-0.244588859450772,-0.389139214380844,2,0,0,0,0
"898",0.0404040404040404,0.171717171717172,1,0.900269891460398,1.22598285596547,3,0,0,0,0
"899",0.0505050505050505,0.171717171717172,1,1.21431488814073,1.42286354972125,4,1,0,0,1
"900",0.0606060606060606,0.171717171717172,1,1.98007847476532,2.24195561430481,5,1,0,0,1
"901",0.0707070707070707,0.171717171717172,1,0.689818715624475,0.253686762794321,4,0,0,0,0
"902",0.0808080808080808,0.171717171717172,1,0.46500305713538,0.284614908100653,4,0,0,0,0
"903",0.0909090909090909,0.171717171717172,1,0.957504605236397,0.715252152374393,3,0,0,0,0
"904",0.101010101010101,0.171717171717172,1,1.30857031667788,1.03269408383129,5,0,0,0,0
"905",0.111111111111111,0.171717171717172,1,1.81270992799762,1.8508790691528,5,0,0,0,0
"906",0.121212121212121,0.171717171717172,1,1.48851849407391,1.44867986868521,5,0,0,0,0
"907",0.131313131313131,0.171717171717172,1,0.941249197198388,0.875602367125759,4,1,0,1,1
"908",0.141414141414141,0.171717171717172,1,0.77124101295981,0.840947275290453,4,0,0,0,0
"909",0.151515151515152,0.171717171717172,1,-0.391408278311896,-0.66632216369105,2,0,0,0,0
"910",0.161616161616162,0.171717171717172,1,-1.40146037698049,-1.85747533799754,2,0,0,0,0
"911",0.171717171717172,0.171717171717172,1,-0.534409199601844,-0.58056548420287,4,0,0,0,0
"912",0.181818181818182,0.171717171717172,1,-1.0377780475688,-1.41320422203281,3,0,0,0,0
"913",0.191919191919192,0.171717171717172,1,-1.32124272952292,-1.62960051525293,2,0,0,0,0
"914",0.202020202020202,0.171717171717172,1,-1.38113615931716,-1.61090114635191,3,0,0,0,0
"915",0.212121212121212,0.171717171717172,1,-0.8791638730973,-0.793929620359837,2,0,0,0,0
"916",0.222222222222222,0.171717171717172,1,-1.69945132675873,-2.00840472760383,1,1,0,1,1
"917",0.232323232323232,0.171717171717172,1,-1.26846569994807,-1.40647638322982,1,0,0,0,0
"918",0.242424242424242,0.171717171717172,1,-1.75762708852498,-2.15471850814898,2,1,0,0,1
"919",0.252525252525253,0.171717171717172,1,-1.23161173451676,-1.11305617133276,1,0,0,0,0
"920",0.262626262626263,0.171717171717172,1,-1.44782806574218,-1.37257379582812,3,0,0,0,0
"921",0.272727272727273,0.171717171717172,1,-1.51281880447029,-1.35802663726021,2,0,0,0,0
"922",0.282828282828283,0.171717171717172,1,-0.360043727168932,-0.100483794274022,2,0,0,0,0
"923",0.292929292929293,0.171717171717172,1,-0.150899458474851,-0.282831813491218,4,0,0,0,0
"924",0.303030303030303,0.171717171717172,1,0.12097223410962,-0.0193988122471924,4,1,0,1,0
"925",0.313131313131313,0.171717171717172,1,-0.736082269522646,-1.21823851018124,2,0,0,0,0
"926",0.323232323232323,0.171717171717172,1,-0.302991601978379,-0.289069181073099,3,1,0,1,0
"927",0.333333333333333,0.171717171717172,1,-0.662436570128934,-0.701202721501884,2,0,0,0,0
"928",0.343434343434343,0.171717171717172,1,-0.937214039900359,-1.1152098718098,2,1,0,1,0
"929",0.353535353535354,0.171717171717172,1,-1.18454140222835,-1.36157077826099,2,0,0,0,0
"930",0.363636363636364,0.171717171717172,1,-0.759079356384992,-0.87689613642563,1,0,0,0,0
"931",0.373737373737374,0.171717171717172,1,0.478322471526004,0.780838708449987,4,1,0,1,0
"932",0.383838383838384,0.171717171717172,1,0.824951545135363,1.06422964919629,3,0,0,0,0
"933",0.0303030303030303,0.181818181818182,1,0.573280553207229,0.809284017782996,4,0,0,0,0
"934",0.0404040404040404,0.181818181818182,1,1.08957979117992,1.22403814400432,5,0,0,0,0
"935",0.0505050505050505,0.181818181818182,1,1.2788585662205,1.24697978945437,5,0,0,0,0
"936",0.0606060606060606,0.181818181818182,1,0.624865148377421,0.257866128278712,5,1,0,0,1
"937",0.0707070707070707,0.181818181818182,1,0.607293816585245,0.609365929383615,5,0,0,0,0
"938",0.0808080808080808,0.181818181818182,1,0.847372129667632,1.01228620394646,5,0,0,0,0
"939",0.0909090909090909,0.181818181818182,1,0.107854759147792,-0.160743384104921,2,1,0,0,1
"940",0.101010101010101,0.181818181818182,1,1.28295858293972,1.51293261240045,4,0,0,0,0
"941",0.111111111111111,0.181818181818182,1,0.0882948464223785,-0.49072668485772,5,0,0,0,0
"942",0.121212121212121,0.181818181818182,1,0.641859459287283,0.580787275766324,5,0,0,0,0
"943",0.131313131313131,0.181818181818182,1,1.36042294180252,1.55522687811085,4,0,0,0,0
"944",0.141414141414141,0.181818181818182,1,-0.178262565873868,-0.62458211597399,4,0,0,0,0
"945",0.151515151515152,0.181818181818182,1,-1.05802932815255,-1.27330041960136,2,0,0,0,0
"946",0.161616161616162,0.181818181818182,1,-1.24383027661609,-1.21755133347965,1,0,0,0,0
"947",0.171717171717172,0.181818181818182,1,-1.6160379679524,-1.82349166381777,1,1,0,0,1
"948",0.181818181818182,0.181818181818182,1,-1.55872756259128,-1.60907471829911,1,0,0,0,0
"949",0.191919191919192,0.181818181818182,1,-0.59103161000763,-0.209480910319942,4,0,0,0,0
"950",0.202020202020202,0.181818181818182,1,-0.0639163025501278,0.307674082695621,5,0,0,0,0
"951",0.212121212121212,0.181818181818182,1,-0.701790200423338,-0.72349362559666,2,1,0,1,1
"952",0.222222222222222,0.181818181818182,1,-0.782323644310142,-0.595919736767982,2,0,0,0,0
"953",0.232323232323232,0.181818181818182,1,-0.991606669912496,-0.893622735347534,3,0,0,0,0
"954",0.242424242424242,0.181818181818182,1,-1.5395595940901,-1.58727939529502,3,1,0,0,1
"955",0.252525252525253,0.181818181818182,1,-0.657474212281568,-0.33933294228395,2,0,0,0,0
"956",0.262626262626263,0.181818181818182,1,0.115251094249243,0.568401887848496,5,1,0,1,1
"957",0.272727272727273,0.181818181818182,1,0.744370816265367,1.27203326273059,3,0,0,0,0
"958",0.282828282828283,0.181818181818182,1,0.812829223988494,1.07060411357099,4,0,0,0,0
"959",0.292929292929293,0.181818181818182,1,-0.303572436412877,-0.544160591433202,3,0,0,0,0
"960",0.303030303030303,0.181818181818182,1,-0.172459411589793,-0.11930030442807,4,0,0,0,0
"961",0.313131313131313,0.181818181818182,1,-0.466600662789036,-0.452931092898957,3,0,0,0,0
"962",0.323232323232323,0.181818181818182,1,-0.380845802704345,-0.325267931336972,4,1,0,0,1
"963",0.333333333333333,0.181818181818182,1,-1.09847435471317,-1.30382379991139,2,1,0,0,0
"964",0.343434343434343,0.181818181818182,1,-0.674741143664159,-0.489980689690169,2,0,0,0,0
"965",0.353535353535354,0.181818181818182,1,-0.481424687126893,-0.280284796765032,4,0,0,0,0
"966",0.363636363636364,0.181818181818182,1,-1.15514909422755,-1.38812864495653,3,0,0,0,0
"967",0.373737373737374,0.181818181818182,1,0.328039838666559,0.547118201862886,5,0,0,0,0
"968",0.383838383838384,0.181818181818182,1,0.822792794066471,0.861169093643112,3,1,0,1,1
"969",0.0303030303030303,0.191919191919192,1,0.707358423607225,0.776482300552542,5,0,0,0,0
"970",0.0404040404040404,0.191919191919192,1,0.192651947767251,-0.101896394998124,2,0,0,0,0
"971",0.0505050505050505,0.191919191919192,1,0.884277945075843,0.968713557683243,4,0,0,0,0
"972",0.0606060606060606,0.191919191919192,1,1.47405987400034,1.77095338173498,5,0,0,0,0
"973",0.0707070707070707,0.191919191919192,1,0.936612326354132,0.914999961923621,4,0,0,0,0
"974",0.0808080808080808,0.191919191919192,1,0.881034020043463,0.940850248833601,5,0,0,0,0
"975",0.0909090909090909,0.191919191919192,1,0.965635206322053,1.12691824544657,5,1,0,0,1
"976",0.101010101010101,0.191919191919192,1,0.626951386568209,0.53356304005265,4,0,0,0,0
"977",0.111111111111111,0.191919191919192,1,0.941966131494458,1.1880829636055,2,1,0,1,0
"978",0.121212121212121,0.191919191919192,1,0.64259394374836,0.593734269166087,3,1,0,0,0
"979",0.131313131313131,0.191919191919192,1,1.31432133175074,1.49820045334791,5,1,0,1,1
"980",0.141414141414141,0.191919191919192,1,-0.0582164856451982,-0.257159755752534,4,0,0,0,0
"981",0.151515151515152,0.191919191919192,1,-0.926698449634062,-0.992076803809268,3,0,0,0,0
"982",0.161616161616162,0.191919191919192,1,-0.784778622335778,-0.595896440052856,2,0,0,0,0
"983",0.171717171717172,0.191919191919192,1,-1.0103311674687,-0.891552431734628,2,0,0,0,0
"984",0.181818181818182,0.191919191919192,1,-0.892789215492663,-0.747348743104172,2,0,0,0,0
"985",0.191919191919192,0.191919191919192,1,0.491704359701902,0.929076056113751,4,0,0,0,0
"986",0.202020202020202,0.191919191919192,1,0.0962665394344916,0.0169637324657678,5,0,0,0,0
"987",0.212121212121212,0.191919191919192,1,-0.525380492497997,-0.637472445456719,3,0,0,0,0
"988",0.222222222222222,0.191919191919192,1,-2.11529011625994,-2.68893759413345,1,0,0,0,0
"989",0.232323232323232,0.191919191919192,1,-1.31935364239458,-1.21270793656714,2,0,0,0,0
"990",0.242424242424242,0.191919191919192,1,-0.759608790184455,-0.556043777395321,2,0,0,0,0
"991",0.252525252525253,0.191919191919192,1,-0.530584926542882,-0.524082297491473,2,0,0,0,0
"992",0.262626262626263,0.191919191919192,1,-0.0596032774176153,-0.115670517174915,4,1,0,1,0
"993",0.272727272727273,0.191919191919192,1,0.719691098208993,0.754468557274657,3,0,0,0,0
"994",0.282828282828283,0.191919191919192,1,0.343651872284574,0.151724328083032,2,1,0,1,0
"995",0.292929292929293,0.191919191919192,1,-0.132365165579766,-0.207218428525541,4,0,0,0,0
"996",0.303030303030303,0.191919191919192,1,-0.0149261266213175,0.0752661993957149,4,1,0,0,1
"997",0.313131313131313,0.191919191919192,1,-0.985159592187004,-1.28281541967153,2,1,0,1,1
"998",0.323232323232323,0.191919191919192,1,-0.922578063084117,-0.974327181925494,2,0,0,0,0
"999",0.333333333333333,0.191919191919192,1,-1.27885399478241,-1.40495231931099,3,0,0,0,0
"1000",0.343434343434343,0.191919191919192,1,-0.88535857442705,-0.861668976589639,2,0,0,0,0
"1001",0.353535353535354,0.191919191919192,1,-0.55422147598944,-0.490623019432278,4,0,0,0,0
"1002",0.363636363636364,0.191919191919192,1,-0.498934150437882,-0.416678982094986,2,0,0,0,0
"1003",0.373737373737374,0.191919191919192,1,0.414668974129179,0.597141412538563,5,0,0,0,0
"1004",0.383838383838384,0.191919191919192,1,1.09801295913035,1.24847359977728,3,0,0,0,0
"1005",0.0303030303030303,0.202020202020202,1,0.690062028444002,0.7571409438418,4,0,0,0,0
"1006",0.0404040404040404,0.202020202020202,1,-0.132952288458712,-0.359878003411812,2,0,0,0,0
"1007",0.0505050505050505,0.202020202020202,1,0.448167857902866,0.466891696262378,5,0,0,0,0
"1008",0.0606060606060606,0.202020202020202,1,0.440106884761063,0.216572064176132,5,0,0,0,0
"1009",0.0707070707070707,0.202020202020202,1,0.259325377417942,0.0574143767011993,4,0,0,0,0
"1010",0.0808080808080808,0.202020202020202,1,0.782123578082247,0.846543894195628,3,0,0,0,0
"1011",0.0909090909090909,0.202020202020202,1,0.867914824594737,0.86262705695242,5,0,0,0,0
"1012",0.101010101010101,0.202020202020202,1,0.86648410508139,0.895425694164969,4,0,0,0,0
"1013",0.111111111111111,0.202020202020202,1,0.988935503792806,1.03646398004587,5,0,0,0,0
"1014",0.121212121212121,0.202020202020202,1,0.203600170216141,-0.0831802707131185,3,0,0,0,0
"1015",0.131313131313131,0.202020202020202,1,0.681126931036066,0.69489419801291,2,0,0,0,0
"1016",0.141414141414141,0.202020202020202,1,-0.0230451740402543,-0.139560981679051,2,0,0,0,0
"1017",0.151515151515152,0.202020202020202,1,-0.488925797876693,-0.474901391697328,2,0,0,0,0
"1018",0.161616161616162,0.202020202020202,1,-1.30025187253071,-1.54045490832112,2,0,0,0,0
"1019",0.171717171717172,0.202020202020202,1,-0.945283892684147,-0.878432070297009,3,0,0,0,0
"1020",0.181818181818182,0.202020202020202,1,-1.2549746780125,-1.48164115009825,2,0,0,0,0
"1021",0.191919191919192,0.202020202020202,1,0.45368831446387,0.737585384328617,3,0,0,0,0
"1022",0.202020202020202,0.202020202020202,1,-0.182229619805513,-0.411088979009971,3,0,0,0,0
"1023",0.212121212121212,0.202020202020202,1,-1.87069851682681,-2.37858915445258,1,0,0,0,0
"1024",0.222222222222222,0.202020202020202,1,-2.58272422019681,-2.79466091531779,1,0,0,0,0
"1025",0.232323232323232,0.202020202020202,1,-1.81038770876851,-1.75071196533728,2,0,0,0,0
"1026",0.242424242424242,0.202020202020202,1,-0.657755415289026,-0.46266497590942,4,0,0,0,0
"1027",0.252525252525253,0.202020202020202,1,-0.0314688884903451,0.138738732237696,5,0,0,0,0
"1028",0.262626262626263,0.202020202020202,1,0.638516371562009,0.859982716453529,4,0,0,0,0
"1029",0.272727272727273,0.202020202020202,1,0.247628454151227,0.0780471040592223,4,0,0,0,0
"1030",0.282828282828283,0.202020202020202,1,0.317904247781469,0.337179928603947,5,1,0,0,0
"1031",0.292929292929293,0.202020202020202,1,-0.443720204949454,-0.660211189714879,2,0,0,0,0
"1032",0.303030303030303,0.202020202020202,1,-0.734374650948728,-0.880813832893039,1,0,0,0,0
"1033",0.313131313131313,0.202020202020202,1,-0.758067407052803,-0.711370304516411,2,0,0,0,0
"1034",0.323232323232323,0.202020202020202,1,-1.04039952647814,-1.06955211553357,1,1,0,1,1
"1035",0.333333333333333,0.202020202020202,1,-0.894949666227369,-0.787615975210668,3,1,0,0,0
"1036",0.343434343434343,0.202020202020202,1,-1.02093880770436,-1.07438536144228,2,0,0,0,0
"1037",0.353535353535354,0.202020202020202,1,-0.316688355264891,-0.13983661106134,3,0,0,0,0
"1038",0.363636363636364,0.202020202020202,1,0.888070272994659,1.34144367571348,4,1,0,1,0
"1039",0.373737373737374,0.202020202020202,1,0.597985955192587,0.531547656686669,3,0,0,0,0
"1040",0.383838383838384,0.202020202020202,1,1.58736246841627,1.85665285486434,5,0,0,0,0
"1041",0.0303030303030303,0.212121212121212,1,0.395411912836379,0.351634331916793,4,0,0,0,0
"1042",0.0404040404040404,0.212121212121212,1,1.60301822083582,2.17252282998298,5,0,0,0,0
"1043",0.0505050505050505,0.212121212121212,1,0.763078654145155,0.706776800989384,3,1,0,0,0
"1044",0.0606060606060606,0.212121212121212,1,0.51928175262029,0.545977219776389,5,0,0,0,0
"1045",0.0707070707070707,0.212121212121212,1,0.127687024679768,0.0418183647826164,5,0,0,0,0
"1046",0.0808080808080808,0.212121212121212,1,1.23475079118149,1.55385587167073,5,0,0,0,0
"1047",0.0909090909090909,0.212121212121212,1,0.697046357477856,0.54513919914431,2,0,0,0,0
"1048",0.101010101010101,0.212121212121212,1,0.647097199332512,0.587195712148269,4,1,0,1,1
"1049",0.111111111111111,0.212121212121212,1,0.316653667526626,0.155413542815123,5,1,0,1,1
"1050",0.121212121212121,0.212121212121212,1,0.767911792031217,0.954828991133102,5,0,0,0,0
"1051",0.131313131313131,0.212121212121212,1,1.00028297991976,1.15255892340853,5,0,0,0,0
"1052",0.141414141414141,0.212121212121212,1,0.210130700008171,0.117870686895512,4,0,0,0,0
"1053",0.151515151515152,0.212121212121212,1,-0.340899942199698,-0.356451892296429,3,1,0,1,1
"1054",0.161616161616162,0.212121212121212,1,-0.168702618200593,0.105574401408974,4,0,0,0,0
"1055",0.171717171717172,0.212121212121212,1,-0.853211271071785,-0.911359927564151,5,0,0,0,0
"1056",0.181818181818182,0.212121212121212,1,-1.07870541010262,-1.14610088804507,3,0,0,0,0
"1057",0.191919191919192,0.212121212121212,1,-1.02116234755734,-1.28914291030143,3,0,0,0,0
"1058",0.202020202020202,0.212121212121212,1,-1.0856227016775,-1.24192417658967,2,1,0,1,1
"1059",0.212121212121212,0.212121212121212,1,-0.373281388415022,0.135206010068767,2,0,0,0,0
"1060",0.222222222222222,0.212121212121212,1,-0.465004595253697,-0.0130716230464225,2,0,0,0,0
"1061",0.232323232323232,0.212121212121212,1,-1.60934418323868,-1.77562473309231,2,0,0,0,0
"1062",0.242424242424242,0.212121212121212,1,-1.7814073216014,-2.05850948611735,1,0,0,0,0
"1063",0.252525252525253,0.212121212121212,1,-0.682649854278755,-0.680587443640143,3,0,0,0,0
"1064",0.262626262626263,0.212121212121212,1,-0.674696177292661,-0.977658459733203,1,0,0,0,0
"1065",0.272727272727273,0.212121212121212,1,0.171717095050763,0.279905398698038,2,0,0,0,0
"1066",0.282828282828283,0.212121212121212,1,0.435949239641077,0.533056385468403,5,0,0,0,0
"1067",0.292929292929293,0.212121212121212,1,-0.0836990276168494,-0.0887926772585748,4,0,0,0,0
"1068",0.303030303030303,0.212121212121212,1,-0.351269808382553,-0.290476221611761,4,0,0,0,0
"1069",0.313131313131313,0.212121212121212,1,-1.42490151655052,-1.73575635622782,2,0,0,0,0
"1070",0.323232323232323,0.212121212121212,1,-0.11600370907752,0.322132397689037,4,0,0,0,0
"1071",0.333333333333333,0.212121212121212,1,-0.678905728455421,-0.741489029139696,2,1,0,0,1
"1072",0.343434343434343,0.212121212121212,1,-0.515115543537707,-0.399061600403452,4,1,0,1,0
"1073",0.353535353535354,0.212121212121212,1,0.795975436141999,1.20517846191434,5,0,0,0,0
"1074",0.363636363636364,0.212121212121212,1,0.349481610815751,0.122149747299063,2,0,0,0,0
"1075",0.373737373737374,0.212121212121212,1,0.32685457924856,0.183140079626609,5,0,0,0,0
"1076",0.383838383838384,0.212121212121212,1,1.67789449436967,1.93654486329506,5,0,0,0,0
"1077",0.0303030303030303,0.222222222222222,1,0.543145136015858,0.547086516420807,2,0,0,0,0
"1078",0.0404040404040404,0.222222222222222,1,0.694736559217759,0.533737744011508,5,0,0,0,0
"1079",0.0505050505050505,0.222222222222222,1,1.19549392394864,1.33967648212308,5,0,0,0,0
"1080",0.0606060606060606,0.222222222222222,1,1.37539851565444,1.61070513032912,4,0,0,0,0
"1081",0.0707070707070707,0.222222222222222,1,0.766348864467026,0.745631584244632,3,0,0,0,0
"1082",0.0808080808080808,0.222222222222222,1,0.495517885015743,0.333745916335795,4,0,0,0,0
"1083",0.0909090909090909,0.222222222222222,1,-0.224764004119421,-0.558455699389148,3,1,0,0,0
"1084",0.101010101010101,0.222222222222222,1,-0.532221131116495,-0.793450903125625,2,0,0,0,0
"1085",0.111111111111111,0.222222222222222,1,-0.0221881033022523,-0.0101223431392624,4,0,0,0,0
"1086",0.121212121212121,0.222222222222222,1,0.292149751552679,0.221860851853156,2,0,0,0,0
"1087",0.131313131313131,0.222222222222222,1,0.814269495587873,0.870075653265755,4,0,0,0,0
"1088",0.141414141414141,0.222222222222222,1,0.36804200759546,0.309031360107787,3,0,0,0,0
"1089",0.151515151515152,0.222222222222222,1,-0.48937345208942,-0.695439335438774,4,1,0,1,0
"1090",0.161616161616162,0.222222222222222,1,0.294214140412405,0.556776992327841,3,0,0,0,0
"1091",0.171717171717172,0.222222222222222,1,-0.109613184065429,-0.0426451100653287,3,0,0,0,0
"1092",0.181818181818182,0.222222222222222,1,-1.44775141240948,-1.74160668816832,1,1,0,1,0
"1093",0.191919191919192,0.222222222222222,1,-1.453161840969,-1.48636523875831,2,1,0,1,0
"1094",0.202020202020202,0.222222222222222,1,-0.376512145454406,-0.0620162408527513,1,1,0,1,0
"1095",0.212121212121212,0.222222222222222,1,-0.108097632079814,-0.0626404081120296,2,0,0,0,0
"1096",0.222222222222222,0.222222222222222,1,-0.300763038392372,-0.320222797898134,2,0,0,0,0
"1097",0.232323232323232,0.222222222222222,1,-1.00615716668458,-1.0052634788453,2,0,0,0,0
"1098",0.242424242424242,0.222222222222222,1,-1.03482936393547,-0.870870695297407,3,0,0,0,0
"1099",0.252525252525253,0.222222222222222,1,-0.937429829573349,-0.917229778182479,2,0,0,0,0
"1100",0.262626262626263,0.222222222222222,1,-0.765701422003477,-0.771434438479294,1,0,0,0,0
"1101",0.272727272727273,0.222222222222222,1,0.338889039434978,0.570193430833717,4,0,0,0,0
"1102",0.282828282828283,0.222222222222222,1,-0.462284301985703,-0.814941730170837,4,0,0,0,0
"1103",0.292929292929293,0.222222222222222,1,-0.0265283811724129,0.058110774903893,3,0,0,0,0
"1104",0.303030303030303,0.222222222222222,1,-1.4207378786683,-1.85663186417573,1,0,0,0,0
"1105",0.313131313131313,0.222222222222222,1,-0.828631158211262,-0.640700880227574,1,0,0,0,0
"1106",0.323232323232323,0.222222222222222,1,-1.10742417411089,-1.34469469249324,2,0,0,0,0
"1107",0.333333333333333,0.222222222222222,1,-0.019273727526837,0.279409319761885,4,0,0,0,0
"1108",0.343434343434343,0.222222222222222,1,-0.216085148350461,-0.276623003234275,3,0,0,0,0
"1109",0.353535353535354,0.222222222222222,1,0.520497361705663,0.604472954930618,5,0,0,0,0
"1110",0.363636363636364,0.222222222222222,1,1.57178748127954,1.99901511772996,5,0,0,0,0
"1111",0.373737373737374,0.222222222222222,1,1.53983343440337,1.73076307850084,4,0,0,0,0
"1112",0.383838383838384,0.222222222222222,1,2.32652518952371,2.61557636594381,5,1,0,0,0
"1113",0.0303030303030303,0.232323232323232,1,0.0373563663584182,-0.0774202303347649,4,0,0,0,0
"1114",0.0404040404040404,0.232323232323232,1,0.282670856365681,0.224484545122641,4,0,0,0,0
"1115",0.0505050505050505,0.232323232323232,1,0.848350541745749,0.849120433988734,4,0,0,0,0
"1116",0.0606060606060606,0.232323232323232,1,1.02754814458902,0.969761291773198,3,1,0,1,1
"1117",0.0707070707070707,0.232323232323232,1,1.53148267130125,1.7709519681113,4,0,0,0,0
"1118",0.0808080808080808,0.232323232323232,1,1.68488072157268,2.01367158108233,5,0,0,0,0
"1119",0.0909090909090909,0.232323232323232,1,1.01987148787713,1.22214723153016,5,0,0,0,0
"1120",0.101010101010101,0.232323232323232,1,0.105369874522429,0.124351573550744,3,1,0,0,0
"1121",0.111111111111111,0.232323232323232,1,0.834971836063259,1.19553472978165,5,1,0,1,1
"1122",0.121212121212121,0.232323232323232,1,0.394950482617906,0.316754007252385,4,0,0,0,0
"1123",0.131313131313131,0.232323232323232,1,1.06234324716711,1.25997620774322,3,0,0,0,0
"1124",0.141414141414141,0.232323232323232,1,0.153289931464928,-0.0369796592099174,4,0,0,0,0
"1125",0.151515151515152,0.232323232323232,1,0.120652632020022,0.213718012813621,4,0,0,0,0
"1126",0.161616161616162,0.232323232323232,1,0.586789894237043,0.739818477977855,4,0,0,0,0
"1127",0.171717171717172,0.232323232323232,1,0.519990754427975,0.662912489130481,4,0,0,0,0
"1128",0.181818181818182,0.232323232323232,1,-0.668345089639969,-0.707749460420916,2,1,0,1,0
"1129",0.191919191919192,0.232323232323232,1,-0.378287779190863,-0.0970428463818475,2,0,0,0,0
"1130",0.202020202020202,0.232323232323232,1,-0.277201751895565,-0.25679764359101,4,0,0,0,0
"1131",0.212121212121212,0.232323232323232,1,0.143516277717424,0.240312440883537,4,0,0,0,0
"1132",0.222222222222222,0.232323232323232,1,-0.370478009646014,-0.484681120555136,5,0,0,0,0
"1133",0.232323232323232,0.232323232323232,1,-0.498026842883385,-0.428294910371392,4,0,0,0,0
"1134",0.242424242424242,0.232323232323232,1,-0.615217434463195,-0.550781813654734,2,1,0,0,1
"1135",0.252525252525253,0.232323232323232,1,-1.30757838829079,-1.50801148535965,2,0,0,0,0
"1136",0.262626262626263,0.232323232323232,1,-1.57758752986144,-1.83475562178836,2,0,0,0,0
"1137",0.272727272727273,0.232323232323232,1,-1.10059756302961,-1.27408376882698,2,0,0,0,0
"1138",0.282828282828283,0.232323232323232,1,-0.556846443004909,-0.525198554574618,2,0,0,0,0
"1139",0.292929292929293,0.232323232323232,1,-0.525880175469912,-0.550920692623907,3,0,0,0,0
"1140",0.303030303030303,0.232323232323232,1,-1.63441914153955,-1.90534690601949,1,1,0,1,0
"1141",0.313131313131313,0.232323232323232,1,-2.71974111848422,-3.25123848346767,3,1,0,0,0
"1142",0.323232323232323,0.232323232323232,1,-1.54308831201293,-1.45835363409887,3,0,0,0,0
"1143",0.333333333333333,0.232323232323232,1,-0.34650447072453,-0.202822372233893,2,0,0,0,0
"1144",0.343434343434343,0.232323232323232,1,0.516436594020811,0.758020442061763,4,0,0,0,0
"1145",0.353535353535354,0.232323232323232,1,1.34211862038741,1.59966339621652,4,1,0,1,1
"1146",0.363636363636364,0.232323232323232,1,0.776061044239509,0.460980136159038,5,0,0,0,0
"1147",0.373737373737374,0.232323232323232,1,1.87063600098428,2.05224289706692,5,0,0,0,0
"1148",0.383838383838384,0.232323232323232,1,2.12924515449541,2.10564416405272,5,0,0,0,0
"1149",0.0303030303030303,0.242424242424242,1,0.0967548487730292,0.142163787737063,4,0,0,0,0
"1150",0.0404040404040404,0.242424242424242,1,0.524576936811013,0.660500897861838,4,0,0,0,0
"1151",0.0505050505050505,0.242424242424242,1,0.108515689738135,-0.115419922383317,3,0,0,0,0
"1152",0.0606060606060606,0.242424242424242,1,-0.259716747482138,-0.622370721942152,2,0,0,0,0
"1153",0.0707070707070707,0.242424242424242,1,0.155664473211803,-0.0988039239056767,4,1,0,1,1
"1154",0.0808080808080808,0.242424242424242,1,1.13966405700743,1.16073809110163,5,0,0,0,0
"1155",0.0909090909090909,0.242424242424242,1,-0.475941364539575,-1.11240462083585,2,0,0,0,0
"1156",0.101010101010101,0.242424242424242,1,0.24748220515109,0.367354610883852,5,0,0,0,0
"1157",0.111111111111111,0.242424242424242,1,-0.335170252088624,-0.684829676394939,2,0,0,0,0
"1158",0.121212121212121,0.242424242424242,1,0.372291910271523,0.441743636110329,5,0,0,0,0
"1159",0.131313131313131,0.242424242424242,1,0.808179342402249,0.859958955299266,2,0,0,0,0
"1160",0.141414141414141,0.242424242424242,1,-0.607447162244204,-1.0493067381457,1,1,0,1,0
"1161",0.151515151515152,0.242424242424242,1,0.386989909387637,0.618083045180606,5,0,0,0,0
"1162",0.161616161616162,0.242424242424242,1,0.604383867699493,0.606312903460519,5,0,0,0,0
"1163",0.171717171717172,0.242424242424242,1,0.0603279478130624,-0.128408350957315,4,0,0,0,0
"1164",0.181818181818182,0.242424242424242,1,-0.0821967762075671,-0.0269060261324022,4,0,0,0,0
"1165",0.191919191919192,0.242424242424242,1,-0.434533779205867,-0.520248518936623,3,0,0,0,0
"1166",0.202020202020202,0.242424242424242,1,-1.19559300386625,-1.56520216116448,1,0,0,0,0
"1167",0.212121212121212,0.242424242424242,1,-1.28762677733464,-1.59169690849896,2,0,0,0,0
"1168",0.222222222222222,0.242424242424242,1,-0.635064528825801,-0.595640837247641,3,1,0,1,1
"1169",0.232323232323232,0.242424242424242,1,-0.813884614815736,-0.93862807454317,2,1,0,1,0
"1170",0.242424242424242,0.242424242424242,1,-0.195873389953273,0.0239660245677294,3,1,0,0,1
"1171",0.252525252525253,0.242424242424242,1,-2.02441915799546,-2.48898346775453,2,0,0,0,0
"1172",0.262626262626263,0.242424242424242,1,-1.23061656246795,-0.960676123813418,2,0,0,0,0
"1173",0.272727272727273,0.242424242424242,1,-0.655463092287232,-0.449181186393867,2,0,0,0,0
"1174",0.282828282828283,0.242424242424242,1,-0.947275682060078,-1.08628088321512,2,0,0,0,0
"1175",0.292929292929293,0.242424242424242,1,-1.21246557435122,-1.35492158969989,2,1,0,0,0
"1176",0.303030303030303,0.242424242424242,1,-0.884127101742506,-0.585297841747644,4,0,0,0,0
"1177",0.313131313131313,0.242424242424242,1,-1.66721047617864,-1.57129169628133,1,0,0,0,0
"1178",0.323232323232323,0.242424242424242,1,-1.57529663564625,-1.53746343515724,2,0,0,0,0
"1179",0.333333333333333,0.242424242424242,1,-0.751443388149705,-0.721065670242961,1,0,0,0,0
"1180",0.343434343434343,0.242424242424242,1,0.367256516425022,0.460577870940215,4,0,0,0,0
"1181",0.353535353535354,0.242424242424242,1,0.325147331970279,0.0936397888868414,4,0,0,0,0
"1182",0.363636363636364,0.242424242424242,1,-0.639097737746769,-1.17347037705734,2,1,0,1,1
"1183",0.373737373737374,0.242424242424242,1,0.0301293856776486,-0.230860974095315,2,0,0,0,0
"1184",0.383838383838384,0.242424242424242,1,0.980377528128711,0.89281578324167,4,0,0,0,0
"1185",0.393939393939394,0.242424242424242,1,1.96405260244365,2.12816833210984,5,0,0,0,0
"1186",0.404040404040404,0.242424242424242,1,1.41308517018854,1.23100136352556,3,0,0,0,0
"1187",0.414141414141414,0.242424242424242,1,1.45275075307734,1.47942663105313,4,1,0,1,1
"1188",0.424242424242424,0.242424242424242,1,0.736350891632595,0.544205031158951,4,0,0,0,0
"1189",0.434343434343434,0.242424242424242,1,1.2066649039005,1.37210185330114,5,0,0,0,0
"1190",0.444444444444444,0.242424242424242,1,0.797388599006024,0.704706409167721,3,0,0,0,0
"1191",0.454545454545455,0.242424242424242,1,1.16873472741652,1.30961998566261,5,0,0,0,0
"1192",0.464646464646465,0.242424242424242,1,0.57166629372049,0.420842885608633,5,0,0,0,0
"1193",0.474747474747475,0.242424242424242,1,0.76261019374016,0.840731550402198,5,0,0,0,0
"1194",0.484848484848485,0.242424242424242,1,-0.318034837972595,-0.632631897695443,3,0,0,0,0
"1195",0.494949494949495,0.242424242424242,1,-0.960723679199351,-1.17093629828997,1,0,0,0,0
"1196",0.505050505050505,0.242424242424242,1,-0.140530936466335,0.0880619994924983,4,1,0,1,0
"1197",0.515151515151515,0.242424242424242,1,0.339064680512183,0.4856737258604,4,0,0,0,0
"1198",0.525252525252525,0.242424242424242,1,-0.297857920923405,-0.486672007123745,5,0,0,0,0
"1199",0.535353535353535,0.242424242424242,1,-1.44513878929374,-1.8132452974329,1,0,0,0,0
"1200",0.545454545454546,0.242424242424242,1,-0.824627538084011,-0.673608503969869,2,0,0,0,0
"1201",0.0303030303030303,0.252525252525253,1,1.15464959905379,1.49249375086348,4,0,0,0,0
"1202",0.0404040404040404,0.252525252525253,1,0.251976282426746,0.0641001778996264,3,1,0,0,1
"1203",0.0505050505050505,0.252525252525253,1,-0.509111051261723,-0.715713754259356,2,0,0,0,0
"1204",0.0606060606060606,0.252525252525253,1,-0.128677949103966,0.0230836988919925,4,1,0,1,1
"1205",0.0707070707070707,0.252525252525253,1,0.574135677054606,0.792587780835037,2,0,0,0,0
"1206",0.0808080808080808,0.252525252525253,1,0.0330043956308869,-0.198429639411376,4,0,0,0,0
"1207",0.0909090909090909,0.252525252525253,1,-0.0754474958885386,-0.0222883586545899,3,0,0,0,0
"1208",0.101010101010101,0.252525252525253,1,-0.463166409982082,-0.598191360785618,2,0,0,0,0
"1209",0.111111111111111,0.252525252525253,1,0.422788343683393,0.734613642471582,4,0,0,0,0
"1210",0.121212121212121,0.252525252525253,1,0.371948329726874,0.352443894162515,5,0,0,0,0
"1211",0.131313131313131,0.252525252525253,1,0.382260472221227,0.367687323607955,4,0,0,0,0
"1212",0.141414141414141,0.252525252525253,1,-0.257000963883706,-0.338249072347261,2,0,0,0,0
"1213",0.151515151515152,0.252525252525253,1,1.15217506140037,1.59609407008543,5,0,0,0,0
"1214",0.161616161616162,0.252525252525253,1,0.977581968614393,1.01413792131948,5,0,0,0,0
"1215",0.171717171717172,0.252525252525253,1,0.0868775655962263,-0.0724674409328773,2,0,0,0,0
"1216",0.181818181818182,0.252525252525253,1,-0.00864194867956905,0.0140429607951848,3,0,0,0,0
"1217",0.191919191919192,0.252525252525253,1,-1.44299527793837,-1.87323992746428,1,0,0,0,0
"1218",0.202020202020202,0.252525252525253,1,-1.35084347925435,-1.3069301004463,2,1,0,0,0
"1219",0.212121212121212,0.252525252525253,1,-2.23148455205544,-2.57240631388396,1,0,0,0,0
"1220",0.222222222222222,0.252525252525253,1,-1.39697792689071,-1.3631580341394,1,0,0,0,0
"1221",0.232323232323232,0.252525252525253,1,-0.362134950750971,-0.138987335659484,3,1,0,1,1
"1222",0.242424242424242,0.252525252525253,1,-0.377487286766983,-0.352149046355238,2,0,0,0,0
"1223",0.252525252525253,0.252525252525253,1,-2.10960660343645,-2.48622784365759,1,0,0,0,0
"1224",0.262626262626263,0.252525252525253,1,-1.79280226961617,-1.82888960602933,1,0,0,0,0
"1225",0.272727272727273,0.252525252525253,1,-1.67504639265742,-1.87710673227855,1,0,0,0,0
"1226",0.282828282828283,0.252525252525253,1,-1.64612362274992,-1.79081689055885,2,0,0,0,0
"1227",0.292929292929293,0.252525252525253,1,-1.25136236039509,-1.21161982194977,2,0,0,0,0
"1228",0.303030303030303,0.252525252525253,1,-1.53587713123264,-1.71460490925186,2,0,0,0,0
"1229",0.313131313131313,0.252525252525253,1,-1.70769535158599,-1.77155982749329,1,1,0,0,1
"1230",0.323232323232323,0.252525252525253,1,-0.315752651575612,0.187721744435255,3,0,0,0,0
"1231",0.333333333333333,0.252525252525253,1,-1.19464204877145,-1.49808643550279,2,0,0,0,0
"1232",0.343434343434343,0.252525252525253,1,-1.12434381902473,-1.40358080943442,1,0,0,0,0
"1233",0.353535353535354,0.252525252525253,1,-0.273940598817483,-0.179196152628562,4,1,0,1,1
"1234",0.363636363636364,0.252525252525253,1,-0.744231147136839,-0.826708665059501,2,1,0,1,1
"1235",0.373737373737374,0.252525252525253,1,-0.396532966144313,-0.363903498791629,2,0,0,0,0
"1236",0.383838383838384,0.252525252525253,1,0.533585756407865,0.602738997608282,4,0,0,0,0
"1237",0.393939393939394,0.252525252525253,1,1.36143564437488,1.39761973492945,5,0,0,0,0
"1238",0.404040404040404,0.252525252525253,1,2.53208339344259,2.93166661898698,5,1,0,1,0
"1239",0.414141414141414,0.252525252525253,1,1.45277407583908,1.25915411936256,5,0,0,0,0
"1240",0.424242424242424,0.252525252525253,1,-0.12515835605117,-0.607907351112757,3,0,0,0,0
"1241",0.434343434343434,0.252525252525253,1,0.603814545860494,0.666444377146974,3,0,0,0,0
"1242",0.444444444444444,0.252525252525253,1,0.254247331584135,0.0382310750513839,2,0,0,0,0
"1243",0.454545454545455,0.252525252525253,1,0.497483434592888,0.42382821230712,2,0,0,0,0
"1244",0.464646464646465,0.252525252525253,1,0.427505953985802,0.328594228702812,4,0,0,0,0
"1245",0.474747474747475,0.252525252525253,1,0.480378977400738,0.441829645240711,5,1,0,1,1
"1246",0.484848484848485,0.252525252525253,1,1.01070964770608,1.38103220174998,4,0,0,0,0
"1247",0.494949494949495,0.252525252525253,1,-0.708386103614318,-0.996462609847198,1,0,0,0,0
"1248",0.505050505050505,0.252525252525253,1,0.647871289997892,1.06706343523115,4,0,0,0,0
"1249",0.515151515151515,0.252525252525253,1,-0.0995068892396126,-0.373039476234277,4,0,0,0,0
"1250",0.525252525252525,0.252525252525253,1,-0.356470589555712,-0.40389500741354,4,0,0,0,0
"1251",0.535353535353535,0.252525252525253,1,-0.829855853970925,-0.81070388363616,5,0,0,0,0
"1252",0.545454545454546,0.252525252525253,1,-1.29078785554618,-1.43501059720109,1,1,0,1,1
"1253",0.0303030303030303,0.262626262626263,1,-0.179390418785097,-0.54598913288509,2,0,0,0,0
"1254",0.0404040404040404,0.262626262626263,1,0.64916919979111,0.899373622532106,1,1,0,1,0
"1255",0.0505050505050505,0.262626262626263,1,-0.721852430994957,-1.01920717951214,1,0,0,0,0
"1256",0.0606060606060606,0.262626262626263,1,0.027782190963702,0.205061977621695,4,0,0,0,0
"1257",0.0707070707070707,0.262626262626263,1,-0.263891514173308,-0.4785305368381,2,0,0,0,0
"1258",0.0808080808080808,0.262626262626263,1,-0.309049668643754,-0.383710413808624,4,0,0,0,0
"1259",0.0909090909090909,0.262626262626263,1,0.552282675998644,0.88011931493942,3,1,0,1,1
"1260",0.101010101010101,0.262626262626263,1,-0.0401931515071816,-0.100024670915709,2,0,0,0,0
"1261",0.111111111111111,0.262626262626263,1,-0.615212061407826,-0.921406957722571,1,0,0,0,0
"1262",0.121212121212121,0.262626262626263,1,-0.257187273088447,-0.335088387116436,2,0,0,0,0
"1263",0.131313131313131,0.262626262626263,1,-1.24524917621707,-1.73986290554398,1,1,0,1,1
"1264",0.141414141414141,0.262626262626263,1,-0.103804075716003,0.0716708214417591,3,0,0,0,0
"1265",0.151515151515152,0.262626262626263,1,-0.019917512815092,-0.277013676701461,3,0,0,0,0
"1266",0.161616161616162,0.262626262626263,1,0.685677868689987,0.739084141888308,2,0,0,0,0
"1267",0.171717171717172,0.262626262626263,1,-0.336679978827701,-0.642701909437297,4,0,0,0,0
"1268",0.181818181818182,0.262626262626263,1,-1.12291177296578,-1.41366784687484,2,0,0,0,0
"1269",0.191919191919192,0.262626262626263,1,-1.43940758384071,-1.48207892254163,1,0,0,0,0
"1270",0.202020202020202,0.262626262626263,1,-1.68482778816516,-1.7064222851341,2,0,0,0,0
"1271",0.212121212121212,0.262626262626263,1,-1.4675782589672,-1.265484857307,2,0,0,0,0
"1272",0.222222222222222,0.262626262626263,1,-1.67547868406375,-1.78455467760664,2,0,0,0,0
"1273",0.232323232323232,0.262626262626263,1,-1.70923159941207,-2.01797665721232,1,0,0,0,0
"1274",0.242424242424242,0.262626262626263,1,-1.40856933439729,-1.52223801737914,2,0,0,0,0
"1275",0.252525252525253,0.262626262626263,1,-1.68136592082402,-1.66254081223333,1,0,0,0,0
"1276",0.262626262626263,0.262626262626263,1,-1.50411353068158,-1.36346492615957,1,0,0,0,0
"1277",0.272727272727273,0.262626262626263,1,-1.35910356122235,-1.24075750311974,4,1,0,0,1
"1278",0.282828282828283,0.262626262626263,1,-1.16951899458079,-1.03265879018594,2,0,0,0,0
"1279",0.292929292929293,0.262626262626263,1,-0.460721016868714,-0.139180757004499,1,0,0,0,0
"1280",0.303030303030303,0.262626262626263,1,-1.19378568823009,-1.24724254520182,1,0,0,0,0
"1281",0.313131313131313,0.262626262626263,1,-1.09053372874504,-0.996636822849033,2,0,0,0,0
"1282",0.323232323232323,0.262626262626263,1,-1.22205239287539,-1.4018493904427,2,0,0,0,0
"1283",0.333333333333333,0.262626262626263,1,-1.52232057797114,-1.65302530401512,2,0,0,0,0
"1284",0.343434343434343,0.262626262626263,1,-0.968896575834185,-0.823348192301702,4,0,0,0,0
"1285",0.353535353535354,0.262626262626263,1,-0.891086999231788,-0.958300606847663,2,0,0,0,0
"1286",0.363636363636364,0.262626262626263,1,-0.501789843465991,-0.379042682588905,5,0,0,0,0
"1287",0.373737373737374,0.262626262626263,1,-0.722424948419192,-0.832805387272634,3,0,0,0,0
"1288",0.383838383838384,0.262626262626263,1,0.546193167668162,0.777340993706983,4,0,0,0,0
"1289",0.393939393939394,0.262626262626263,1,1.91180232476009,2.19209537732146,5,1,0,0,0
"1290",0.404040404040404,0.262626262626263,1,2.43099991942938,2.49082118802049,4,0,0,0,0
"1291",0.414141414141414,0.262626262626263,1,1.52008341174769,1.40128714635812,5,0,0,0,0
"1292",0.424242424242424,0.262626262626263,1,-0.806249247997565,-1.36200429152074,2,0,0,0,0
"1293",0.434343434343434,0.262626262626263,1,-0.321605426466888,-0.319414784204309,4,1,0,1,1
"1294",0.444444444444444,0.262626262626263,1,1.21577340545408,1.69918405257088,3,0,0,0,0
"1295",0.454545454545455,0.262626262626263,1,2.13190290188898,2.6522374286401,5,1,0,1,0
"1296",0.464646464646465,0.262626262626263,1,1.0439124565464,0.963253817602293,4,0,0,0,0
"1297",0.474747474747475,0.262626262626263,1,0.768814013682346,0.741527684601899,4,0,0,0,0
"1298",0.484848484848485,0.262626262626263,1,0.573099717410492,0.485608585870017,3,0,0,0,0
"1299",0.494949494949495,0.262626262626263,1,0.872444025751335,1.14697062072808,5,0,0,0,0
"1300",0.505050505050505,0.262626262626263,1,0.596536595005276,0.562289912997676,4,1,0,1,0
"1301",0.515151515151515,0.262626262626263,1,0.995309804330632,1.26393852450689,4,0,0,0,0
"1302",0.525252525252525,0.262626262626263,1,-0.307202361821985,-0.537325979099128,4,0,0,0,0
"1303",0.535353535353535,0.262626262626263,1,-1.51574861732995,-1.85384236103327,2,0,0,0,0
"1304",0.545454545454546,0.262626262626263,1,-1.64271272618351,-1.72698012594284,1,1,0,1,0
"1305",0.0303030303030303,0.272727272727273,1,0.199682922065766,0.290926520627654,2,0,0,0,0
"1306",0.0404040404040404,0.272727272727273,1,1.60598173934032,2.14367702432815,5,1,0,1,1
"1307",0.0505050505050505,0.272727272727273,1,-0.510315649204873,-0.910598000235059,2,0,0,0,0
"1308",0.0606060606060606,0.272727272727273,1,-0.717872313883569,-0.83309674869737,2,0,0,0,0
"1309",0.0707070707070707,0.272727272727273,1,-0.901065101000227,-1.0519462973944,2,0,0,0,0
"1310",0.0808080808080808,0.272727272727273,1,0.144612692763366,0.400099545704819,4,0,0,0,0
"1311",0.0909090909090909,0.272727272727273,1,0.933218466259294,1.15890783018001,5,0,0,0,0
"1312",0.101010101010101,0.272727272727273,1,-0.0132898296956316,-0.18022457189771,2,0,0,0,0
"1313",0.111111111111111,0.272727272727273,1,-1.18222598814622,-1.48918772544381,2,1,0,0,0
"1314",0.121212121212121,0.272727272727273,1,-0.471588528803414,-0.272081760781188,2,1,0,0,0
"1315",0.131313131313131,0.272727272727273,1,-1.53468837729272,-1.81121228766038,1,0,0,0,0
"1316",0.141414141414141,0.272727272727273,1,-0.444141775730424,-0.253890652281299,4,0,0,0,0
"1317",0.151515151515152,0.272727272727273,1,-0.191785722648865,-0.226512578368051,4,0,0,0,0
"1318",0.161616161616162,0.272727272727273,1,0.0685910999354552,0.0352196016278569,2,1,0,1,1
"1319",0.171717171717172,0.272727272727273,1,-0.14674719707973,-0.117034849199547,5,0,0,0,0
"1320",0.181818181818182,0.272727272727273,1,0.176027184704781,0.555577115438737,5,0,0,0,0
"1321",0.191919191919192,0.272727272727273,1,-1.20925290426074,-1.38041903823555,2,0,0,0,0
"1322",0.202020202020202,0.272727272727273,1,-0.293206966238342,0.183404579638941,4,0,0,0,0
"1323",0.212121212121212,0.272727272727273,1,-0.588791395624351,-0.455073137206294,2,0,0,0,0
"1324",0.222222222222222,0.272727272727273,1,-1.39051126430474,-1.45322839044445,3,0,0,0,0
"1325",0.232323232323232,0.272727272727273,1,-2.28264492519994,-2.53142856086781,1,0,0,0,0
"1326",0.242424242424242,0.272727272727273,1,-0.975695785699914,-0.59811730492203,4,0,0,0,0
"1327",0.252525252525253,0.272727272727273,1,-1.88065442093444,-2.11955689600927,1,0,0,0,0
"1328",0.262626262626263,0.272727272727273,1,-1.62816752020322,-1.61022627606085,2,0,0,0,0
"1329",0.272727272727273,0.272727272727273,1,-1.4985226238789,-1.53375018908159,3,1,0,0,1
"1330",0.282828282828283,0.272727272727273,1,-0.67223339121507,-0.482081083354685,4,0,0,0,0
"1331",0.292929292929293,0.272727272727273,1,-0.899619570871516,-1.04515270533966,2,1,0,0,0
"1332",0.303030303030303,0.272727272727273,1,-1.75926549802481,-2.07545917134537,2,1,0,0,0
"1333",0.313131313131313,0.272727272727273,1,-1.84307872419983,-2.00122076814512,1,1,0,1,0
"1334",0.323232323232323,0.272727272727273,1,-1.44380496955861,-1.39611035849038,3,0,0,0,0
"1335",0.333333333333333,0.272727272727273,1,-1.98249431633798,-2.19436742255033,3,0,0,0,0
"1336",0.343434343434343,0.272727272727273,1,-2.52377229532643,-2.92922376067104,1,0,0,0,0
"1337",0.353535353535354,0.272727272727273,1,-1.51937030875172,-1.48002988425952,2,0,0,0,0
"1338",0.363636363636364,0.272727272727273,1,-0.523440020523904,-0.337130591869741,2,0,0,0,0
"1339",0.373737373737374,0.272727272727273,1,-0.904382057379468,-1.06660379985588,1,0,0,0,0
"1340",0.383838383838384,0.272727272727273,1,0.0507356960905473,0.0816677211138999,5,0,0,0,0
"1341",0.393939393939394,0.272727272727273,1,0.415446842804198,0.0970701140809178,4,0,0,0,0
"1342",0.404040404040404,0.272727272727273,1,1.52464761553311,1.51524308810058,4,0,0,0,0
"1343",0.414141414141414,0.272727272727273,1,1.01457236107411,0.885042765570981,5,0,0,0,0
"1344",0.424242424242424,0.272727272727273,1,-0.523093169881683,-0.720068800939613,2,0,0,0,0
"1345",0.434343434343434,0.272727272727273,1,0.372406534519238,0.699779395360316,5,0,0,0,0
"1346",0.444444444444444,0.272727272727273,1,0.71499482019011,0.595597474527963,4,0,0,0,0
"1347",0.454545454545455,0.272727272727273,1,1.99717655289675,2.17391707871791,5,0,0,0,0
"1348",0.464646464646465,0.272727272727273,1,1.20672855495136,1.03131360156913,4,0,0,0,0
"1349",0.474747474747475,0.272727272727273,1,1.44627896976547,1.642316914918,5,0,0,0,0
"1350",0.484848484848485,0.272727272727273,1,1.83514582119925,2.13479890333223,5,0,0,0,0
"1351",0.494949494949495,0.272727272727273,1,0.948116289288705,0.777246904376512,4,0,0,0,0
"1352",0.505050505050505,0.272727272727273,1,1.35326370791477,1.5272431759721,5,0,0,0,0
"1353",0.515151515151515,0.272727272727273,1,-0.142950344250696,-0.648776466210287,2,0,0,0,0
"1354",0.525252525252525,0.272727272727273,1,-1.64965472877368,-2.17029773829139,1,0,0,0,0
"1355",0.535353535353535,0.272727272727273,1,-0.916096177594101,-0.613739506841573,2,0,0,0,0
"1356",0.545454545454546,0.272727272727273,1,-1.77461148367684,-1.95185804116112,3,0,0,0,0
"1357",0.101010101010101,0.282828282828283,1,0.206566195799756,0.249173177771861,4,0,0,0,0
"1358",0.111111111111111,0.282828282828283,1,-0.253065846592736,-0.153746374982718,2,0,0,0,0
"1359",0.121212121212121,0.282828282828283,1,-1.11814263955218,-1.31400957899745,2,0,0,0,0
"1360",0.131313131313131,0.282828282828283,1,-0.685153781938286,-0.453569730176589,2,0,0,0,0
"1361",0.141414141414141,0.282828282828283,1,-0.866458290792575,-0.965622599601454,3,1,0,1,1
"1362",0.151515151515152,0.282828282828283,1,0.256795847052777,0.545194108634816,5,1,0,0,0
"1363",0.161616161616162,0.282828282828283,1,-0.872939555856527,-1.28230987316244,2,0,0,0,0
"1364",0.171717171717172,0.282828282828283,1,-0.028412980192922,0.120777571289124,2,0,0,0,0
"1365",0.181818181818182,0.282828282828283,1,-0.0749763372317444,-0.11660345941799,4,0,0,0,0
"1366",0.191919191919192,0.282828282828283,1,-0.353784611720194,-0.31534396370958,4,0,0,0,0
"1367",0.202020202020202,0.282828282828283,1,1.06075155934847,1.59233830117069,4,0,0,0,0
"1368",0.212121212121212,0.282828282828283,1,0.747852695654634,0.934244155118462,4,0,0,0,0
"1369",0.222222222222222,0.282828282828283,1,-0.453055610575732,-0.434077318106925,2,0,0,0,0
"1370",0.232323232323232,0.282828282828283,1,-1.27593439812352,-1.2410118728293,2,0,0,0,0
"1371",0.242424242424242,0.282828282828283,1,-1.10753251444771,-1.03145137835609,2,0,0,0,0
"1372",0.252525252525253,0.282828282828283,1,-0.465584510439148,-0.0819890392783862,3,0,0,0,0
"1373",0.262626262626263,0.282828282828283,1,-1.28587555269619,-1.35453161096002,4,0,0,0,0
"1374",0.272727272727273,0.282828282828283,1,-1.79347982749688,-1.97600187722465,2,0,0,0,0
"1375",0.282828282828283,0.282828282828283,1,-1.02759075123113,-0.957744354725654,2,0,0,0,0
"1376",0.292929292929293,0.282828282828283,1,-1.57894119746435,-1.80905372248513,2,0,0,0,0
"1377",0.303030303030303,0.282828282828283,1,-1.307689968059,-1.13754150609202,1,0,0,0,0
"1378",0.313131313131313,0.282828282828283,1,-1.29063132349875,-1.16392731620341,2,0,0,0,0
"1379",0.323232323232323,0.282828282828283,1,-1.01135041269131,-0.825801532405158,2,0,0,0,0
"1380",0.333333333333333,0.282828282828283,1,-1.68756343893592,-1.69701400126285,2,0,0,0,0
"1381",0.343434343434343,0.282828282828283,1,-1.82031006700965,-1.67209904707269,3,1,0,1,0
"1382",0.353535353535354,0.282828282828283,1,-1.12873267819971,-0.914926788569295,3,0,0,0,0
"1383",0.363636363636364,0.282828282828283,1,-0.458373236735945,-0.30118196625648,2,0,0,0,0
"1384",0.373737373737374,0.282828282828283,1,-0.159172237229956,0.012006809047337,2,0,0,0,0
"1385",0.383838383838384,0.282828282828283,1,0.242054566401944,0.389932022126657,5,1,0,0,1
"1386",0.393939393939394,0.282828282828283,1,0.510778195470911,0.557176827582051,3,1,0,0,0
"1387",0.404040404040404,0.282828282828283,1,0.0776645812533243,-0.267296000467331,5,0,0,0,0
"1388",0.414141414141414,0.282828282828283,1,0.727891403616125,0.853637082049395,5,1,0,0,1
"1389",0.424242424242424,0.282828282828283,1,0.418162990295859,0.517870117048493,4,1,0,0,1
"1390",0.434343434343434,0.282828282828283,1,-0.0347386335716908,-0.175556971500082,2,0,0,0,0
"1391",0.444444444444444,0.282828282828283,1,1.78559393118935,2.28808700602633,5,0,0,0,0
"1392",0.454545454545455,0.282828282828283,1,1.24192398792641,0.99428384290484,2,0,0,0,0
"1393",0.464646464646465,0.282828282828283,1,1.07751223680005,0.980977434221436,5,0,0,0,0
"1394",0.474747474747475,0.282828282828283,1,1.02098516736501,0.879372943257596,2,1,0,0,1
"1395",0.484848484848485,0.282828282828283,1,1.8170564399866,1.9512575086404,4,0,0,0,0
"1396",0.494949494949495,0.282828282828283,1,0.928053679535834,0.678316677233868,3,1,0,0,1
"1397",0.505050505050505,0.282828282828283,1,0.397662341609647,0.16195747290047,5,1,0,1,1
"1398",0.95959595959596,0.282828282828283,1,-1.71917452282014,-1.96647157340622,2,0,0,0,0
"1399",0.96969696969697,0.282828282828283,1,-1.37811954217954,-1.30767406859255,2,0,0,0,0
"1400",0.97979797979798,0.282828282828283,1,-0.816146405076072,-0.671699828413973,2,0,0,0,0
"1401",0.98989898989899,0.282828282828283,1,-0.413034809932875,-0.304680054123437,4,1,0,1,1
"1402",1,0.282828282828283,1,-0.246272005365634,-0.202007241813265,3,1,0,1,0
"1403",0.101010101010101,0.292929292929293,1,-0.361252682909144,-0.554204955076197,4,0,0,0,0
"1404",0.111111111111111,0.292929292929293,1,-0.378764568582317,-0.38678763307791,4,0,0,0,0
"1405",0.121212121212121,0.292929292929293,1,-1.26374486149156,-1.47823302428563,2,0,0,0,0
"1406",0.131313131313131,0.292929292929293,1,-1.49445488015933,-1.67297395022859,2,0,0,0,0
"1407",0.141414141414141,0.292929292929293,1,-1.70516508442339,-1.97959162883053,1,0,0,0,0
"1408",0.151515151515152,0.292929292929293,1,0.0418002394081592,0.375766892043313,4,0,0,0,0
"1409",0.161616161616162,0.292929292929293,1,-0.314993629054408,-0.334451991774772,3,0,0,0,0
"1410",0.171717171717172,0.292929292929293,1,0.353988756118477,0.586594423989641,2,0,0,0,0
"1411",0.181818181818182,0.292929292929293,1,0.275093112797473,0.32596873470619,4,0,0,0,0
"1412",0.191919191919192,0.292929292929293,1,0.598136438638435,0.76205981251617,3,0,0,0,0
"1413",0.202020202020202,0.292929292929293,1,0.132121192663743,-0.194322184937908,4,0,0,0,0
"1414",0.212121212121212,0.292929292929293,1,-0.165578852409713,-0.447935543962413,4,0,0,0,0
"1415",0.222222222222222,0.292929292929293,1,-0.538911101656703,-0.640274550520641,3,0,0,0,0
"1416",0.232323232323232,0.292929292929293,1,0.0482497488232944,0.412171053225036,2,1,0,0,0
"1417",0.242424242424242,0.292929292929293,1,-0.194055186428672,-0.100994145162353,2,0,0,0,0
"1418",0.252525252525253,0.292929292929293,1,1.00222211753158,1.53445089666866,5,1,0,1,0
"1419",0.262626262626263,0.292929292929293,1,0.27494325502468,0.45478077705317,4,0,0,0,0
"1420",0.272727272727273,0.292929292929293,1,-0.480956731348783,-0.347603372126017,2,1,0,1,0
"1421",0.282828282828283,0.292929292929293,1,-0.991986700358713,-1.01221464317533,3,0,0,0,0
"1422",0.292929292929293,0.292929292929293,1,-1.16527146462816,-1.11688044149187,2,1,0,1,0
"1423",0.303030303030303,0.292929292929293,1,-1.66463031865116,-1.82902271192439,2,0,0,0,0
"1424",0.313131313131313,0.292929292929293,1,-1.8758115058824,-2.07426166624332,1,0,0,0,0
"1425",0.323232323232323,0.292929292929293,1,-2.07858996339561,-2.33707742117081,1,1,0,0,0
"1426",0.333333333333333,0.292929292929293,1,-1.60395386505358,-1.51965749182955,1,1,0,1,1
"1427",0.343434343434343,0.292929292929293,1,-1.60650501421373,-1.6047110384235,3,0,0,0,0
"1428",0.353535353535354,0.292929292929293,1,-1.29820762031215,-1.31406533541011,2,0,0,0,0
"1429",0.363636363636364,0.292929292929293,1,-0.780217704303805,-0.79054856681403,2,1,0,0,0
"1430",0.373737373737374,0.292929292929293,1,-0.0224737105102754,0.0949766376298838,4,0,0,0,0
"1431",0.383838383838384,0.292929292929293,1,-0.0240653488415455,-0.113600877773429,4,0,0,0,0
"1432",0.393939393939394,0.292929292929293,1,-0.947993626094917,-1.39384631937057,2,0,0,0,0
"1433",0.404040404040404,0.292929292929293,1,-0.792751884533767,-0.948461705190168,3,0,0,0,0
"1434",0.414141414141414,0.292929292929293,1,-0.963618490915888,-1.32710166002668,2,0,0,0,0
"1435",0.424242424242424,0.292929292929293,1,0.54640169675034,0.857966854390229,5,1,0,0,1
"1436",0.434343434343434,0.292929292929293,1,0.0712251149984259,-0.100238969676461,2,0,0,0,0
"1437",0.444444444444444,0.292929292929293,1,0.933522248227304,0.946310813082916,5,0,0,0,0
"1438",0.454545454545455,0.292929292929293,1,1.58039399567599,1.7418679961145,3,1,0,0,1
"1439",0.464646464646465,0.292929292929293,1,-0.0541993488516679,-0.575469766352068,1,0,0,0,0
"1440",0.474747474747475,0.292929292929293,1,0.507187056647291,0.492867791690553,3,0,0,0,0
"1441",0.484848484848485,0.292929292929293,1,0.468668081151882,0.203177534795437,2,0,0,0,0
"1442",0.494949494949495,0.292929292929293,1,0.159648239702144,-0.0608732757057689,5,0,0,0,0
"1443",0.505050505050505,0.292929292929293,1,-0.710601880488964,-1.05645506277972,3,0,0,0,0
"1444",0.95959595959596,0.292929292929293,1,-2.74406743698615,-3.09959056039458,2,0,0,0,0
"1445",0.96969696969697,0.292929292929293,1,-1.84782973592922,-1.72338390781707,1,0,0,0,0
"1446",0.97979797979798,0.292929292929293,1,-0.791774714151786,-0.565199733747538,4,1,0,1,0
"1447",0.98989898989899,0.292929292929293,1,0.303448148838797,0.666239268229717,4,0,0,0,0
"1448",1,0.292929292929293,1,-0.105193880559067,-0.146589313471329,4,1,0,1,1
"1449",0.101010101010101,0.303030303030303,1,-0.353223373842125,-0.367747648525838,4,0,0,0,0
"1450",0.111111111111111,0.303030303030303,1,0.488199755058514,0.874584010708619,5,0,0,0,0
"1451",0.121212121212121,0.303030303030303,1,-0.519909237643651,-0.532625659348469,2,1,0,1,1
"1452",0.131313131313131,0.303030303030303,1,-0.898722511869251,-0.762570754724836,4,0,0,0,0
"1453",0.141414141414141,0.303030303030303,1,-0.0923425925185499,0.36111699058521,5,0,0,0,0
"1454",0.151515151515152,0.303030303030303,1,0.789606153924662,1.13951395594245,5,1,0,1,0
"1455",0.161616161616162,0.303030303030303,1,0.324149893059417,0.300904968340959,4,1,0,0,1
"1456",0.171717171717172,0.303030303030303,1,-0.0567274123241424,-0.209525366976103,2,1,0,0,1
"1457",0.181818181818182,0.303030303030303,1,-0.278167662697613,-0.475682269978957,2,0,0,0,0
"1458",0.191919191919192,0.303030303030303,1,-0.362640758578349,-0.571509771316464,3,1,0,1,0
"1459",0.202020202020202,0.303030303030303,1,-0.287805828314251,-0.34999154592822,2,0,0,0,0
"1460",0.212121212121212,0.303030303030303,1,-0.70147717539433,-0.854839795917521,1,0,0,0,0
"1461",0.222222222222222,0.303030303030303,1,0.181558582355054,0.468065355819503,4,1,0,0,0
"1462",0.232323232323232,0.303030303030303,1,0.396291754892584,0.484517245185215,4,0,0,0,0
"1463",0.242424242424242,0.303030303030303,1,0.933758847870213,1.14798876619038,4,0,0,0,0
"1464",0.252525252525253,0.303030303030303,1,0.299128015853069,-0.00506408780388978,5,0,0,0,0
"1465",0.262626262626263,0.303030303030303,1,0.46205664163865,0.479535868623602,2,0,0,0,0
"1466",0.272727272727273,0.303030303030303,1,-0.310645851990979,-0.441396275994355,3,1,0,1,1
"1467",0.282828282828283,0.303030303030303,1,-0.402985071141364,-0.29650238072607,2,1,0,0,1
"1468",0.292929292929293,0.303030303030303,1,-1.26950722649051,-1.42878809939684,1,0,0,0,0
"1469",0.303030303030303,0.303030303030303,1,-1.12188647241314,-0.95085264571701,2,0,0,0,0
"1470",0.313131313131313,0.303030303030303,1,-1.68884620725086,-1.71443332731064,2,0,0,0,0
"1471",0.323232323232323,0.303030303030303,1,-1.96938118331713,-1.98457770211495,2,0,0,0,0
"1472",0.333333333333333,0.303030303030303,1,-1.26518313215263,-1.04706024271981,2,0,0,0,0
"1473",0.343434343434343,0.303030303030303,1,-1.50914141302634,-1.55758649963246,2,0,0,0,0
"1474",0.353535353535354,0.303030303030303,1,-1.05471341657163,-0.928444793366916,2,0,0,0,0
"1475",0.363636363636364,0.303030303030303,1,0.263372559555017,0.688203387191884,5,0,0,0,0
"1476",0.373737373737374,0.303030303030303,1,0.242763274024349,0.273813300836537,4,0,0,0,0
"1477",0.383838383838384,0.303030303030303,1,-0.101493004017063,-0.129526135457617,2,0,0,0,0
"1478",0.393939393939394,0.303030303030303,1,-0.927126287262023,-1.03154567518035,2,0,0,0,0
"1479",0.404040404040404,0.303030303030303,1,-0.793104066605076,-0.670942345004578,3,0,0,0,0
"1480",0.414141414141414,0.303030303030303,1,-0.447254356916381,-0.297873859856339,4,0,0,0,0
"1481",0.424242424242424,0.303030303030303,1,-0.102325143528524,-0.123618602553848,5,0,0,0,0
"1482",0.434343434343434,0.303030303030303,1,-0.357081937504352,-0.544060818235864,2,0,0,0,0
"1483",0.444444444444444,0.303030303030303,1,0.135519493946841,0.0444300516387858,4,1,0,1,0
"1484",0.454545454545455,0.303030303030303,1,-0.602932040984999,-1.13106646028851,2,0,0,0,0
"1485",0.464646464646465,0.303030303030303,1,-0.505382590653029,-0.590700899252011,2,1,0,1,0
"1486",0.474747474747475,0.303030303030303,1,0.0116359937683976,0.0552155366940135,3,0,0,0,0
"1487",0.484848484848485,0.303030303030303,1,-0.0720849506725847,-0.173318975174752,2,0,0,0,0
"1488",0.494949494949495,0.303030303030303,1,-0.913011658509912,-1.22388352546184,1,0,0,0,0
"1489",0.505050505050505,0.303030303030303,1,-0.88992497743662,-0.885402212213848,2,0,0,0,0
"1490",0.95959595959596,0.303030303030303,1,-2.85291339196824,-2.94858421815149,1,0,0,0,0
"1491",0.96969696969697,0.303030303030303,1,-3.04253273409895,-3.27636899889028,1,0,0,0,0
"1492",0.97979797979798,0.303030303030303,1,-1.1922187761978,-0.959470574609566,3,0,0,0,0
"1493",0.98989898989899,0.303030303030303,1,-0.396725157041385,-0.409510616778503,4,0,0,0,0
"1494",1,0.303030303030303,1,-0.679293097763603,-0.868359264838753,4,0,0,0,0
"1495",0.101010101010101,0.313131313131313,1,0.258905455274456,0.408289232636514,4,0,0,0,0
"1496",0.111111111111111,0.313131313131313,1,0.604396142143286,0.718080301977857,5,0,0,0,0
"1497",0.121212121212121,0.313131313131313,1,0.754354220059138,1.02239141945153,3,1,0,1,0
"1498",0.131313131313131,0.313131313131313,1,0.620653784230772,0.868172769573641,4,0,0,0,0
"1499",0.141414141414141,0.313131313131313,1,0.406894950723023,0.408135509213397,5,0,0,0,0
"1500",0.151515151515152,0.313131313131313,1,0.84102854379463,0.909685219724323,4,0,0,0,0
"1501",0.161616161616162,0.313131313131313,1,0.522751958086567,0.48271147716701,3,0,0,0,0
"1502",0.171717171717172,0.313131313131313,1,0.839281489499703,1.11204817681361,5,0,0,0,0
"1503",0.181818181818182,0.313131313131313,1,-0.694058659487942,-1.02955127090868,5,1,0,1,1
"1504",0.191919191919192,0.313131313131313,1,-0.317167876598744,-0.188133746236803,4,0,0,0,0
"1505",0.202020202020202,0.313131313131313,1,-0.825874735098576,-0.988294249554699,2,1,0,1,0
"1506",0.212121212121212,0.313131313131313,1,-0.510011725725412,-0.434463669387702,3,0,0,0,0
"1507",0.222222222222222,0.313131313131313,1,-0.108984072339942,-0.111816775763618,5,1,0,1,1
"1508",0.232323232323232,0.313131313131313,1,-0.247381021839225,-0.478232139462828,2,1,0,0,0
"1509",0.242424242424242,0.313131313131313,1,0.486644875134403,0.526943832170562,4,1,0,1,0
"1510",0.252525252525253,0.313131313131313,1,0.492860314515297,0.489653068978298,4,0,0,0,0
"1511",0.262626262626263,0.313131313131313,1,0.695540666866863,0.809219132255811,5,0,0,0,0
"1512",0.272727272727273,0.313131313131313,1,0.540851708025598,0.666431400331737,4,0,0,0,0
"1513",0.282828282828283,0.313131313131313,1,0.545345943893779,0.778599527637472,5,1,0,1,0
"1514",0.292929292929293,0.313131313131313,1,-0.255138854913589,-0.210747497329306,3,0,0,0,0
"1515",0.303030303030303,0.313131313131313,1,-0.775038355449508,-0.761246339231487,2,0,0,0,0
"1516",0.313131313131313,0.313131313131313,1,-1.18729053448331,-1.14615733418963,2,0,0,0,0
"1517",0.323232323232323,0.313131313131313,1,-2.5468069197162,-2.94089543035439,1,0,0,0,0
"1518",0.333333333333333,0.313131313131313,1,-2.21532883081842,-2.32513736294137,2,0,0,0,0
"1519",0.343434343434343,0.313131313131313,1,-1.97643278247911,-2.0721098697999,1,0,0,0,0
"1520",0.353535353535354,0.313131313131313,1,-0.275040101480388,0.122534451759316,4,0,0,0,0
"1521",0.363636363636364,0.313131313131313,1,0.720089553183731,0.942064878000786,4,0,0,0,0
"1522",0.373737373737374,0.313131313131313,1,-0.32507191430573,-0.679632742725731,5,0,0,0,0
"1523",0.383838383838384,0.313131313131313,1,0.577928567262909,0.926007877620347,4,0,0,0,0
"1524",0.393939393939394,0.313131313131313,1,0.227086278444839,0.394476233302537,3,0,0,0,0
"1525",0.404040404040404,0.313131313131313,1,-0.78108587475273,-0.951589051138759,2,0,0,0,0
"1526",0.414141414141414,0.313131313131313,1,-0.204325279144933,-0.042828508184853,2,0,0,0,0
"1527",0.424242424242424,0.313131313131313,1,-0.185130230119795,-0.180319402778405,2,0,0,0,0
"1528",0.434343434343434,0.313131313131313,1,-0.103346153817563,-0.0366149460395124,4,0,0,0,0
"1529",0.444444444444444,0.313131313131313,1,-0.0192369950953645,0.0470611668318578,4,0,0,0,0
"1530",0.454545454545455,0.313131313131313,1,0.0770271350309747,0.282088593306386,2,1,0,0,1
"1531",0.464646464646465,0.313131313131313,1,0.0145558672404999,0.14204065778124,5,0,0,0,0
"1532",0.474747474747475,0.313131313131313,1,-0.0747908240489478,-0.0792279741004194,4,0,0,0,0
"1533",0.484848484848485,0.313131313131313,1,0.225481115133889,0.397899180832763,5,0,0,0,0
"1534",0.494949494949495,0.313131313131313,1,-1.51787722173169,-1.94324599105712,1,0,0,0,0
"1535",0.505050505050505,0.313131313131313,1,-1.17787538703896,-1.12682416949941,5,1,0,1,0
"1536",0.95959595959596,0.313131313131313,1,-1.25599563179324,-0.785148446653249,2,0,0,0,0
"1537",0.96969696969697,0.313131313131313,1,-1.59816629267812,-1.32907086163226,2,1,0,1,1
"1538",0.97979797979798,0.313131313131313,1,-1.27188399327717,-1.17778278476462,1,0,0,0,0
"1539",0.98989898989899,0.313131313131313,1,-0.308075112857033,-0.0756747844901795,2,0,0,0,0
"1540",1,0.313131313131313,1,-0.521541993518627,-0.52463190070672,2,0,0,0,0
"1541",0.101010101010101,0.323232323232323,1,0.34686708412091,0.389536503931218,2,0,0,0,0
"1542",0.111111111111111,0.323232323232323,1,0.639794907123783,0.671558984947375,4,0,0,0,0
"1543",0.121212121212121,0.323232323232323,1,1.36581497151938,1.58287382975357,4,0,0,0,0
"1544",0.131313131313131,0.323232323232323,1,0.590880768154337,0.39994041612452,5,0,0,0,0
"1545",0.141414141414141,0.323232323232323,1,0.21990853516712,0.0786468118268843,4,0,0,0,0
"1546",0.151515151515152,0.323232323232323,1,0.91332317583964,1.06241552204374,2,0,0,0,0
"1547",0.161616161616162,0.323232323232323,1,1.19431732817517,1.32934137043093,5,0,0,0,0
"1548",0.171717171717172,0.323232323232323,1,0.47979502298195,0.326261364253896,3,1,0,1,1
"1549",0.181818181818182,0.323232323232323,1,0.270942352120907,0.417484829790686,4,0,0,0,0
"1550",0.191919191919192,0.323232323232323,1,-0.302951385826121,-0.342562647163799,1,1,0,1,0
"1551",0.202020202020202,0.323232323232323,1,-0.185370280240525,-0.0237892726390945,3,0,0,0,0
"1552",0.212121212121212,0.323232323232323,1,-0.161703004098863,-0.081223467327213,5,1,0,1,0
"1553",0.222222222222222,0.323232323232323,1,-0.0194668498119714,0.0501056551008102,5,0,0,0,0
"1554",0.232323232323232,0.323232323232323,1,1.15852056239317,1.65086147579398,4,0,0,0,0
"1555",0.242424242424242,0.323232323232323,1,0.980756189808278,1.05712031558696,2,1,0,1,1
"1556",0.252525252525253,0.323232323232323,1,0.948874447178276,1.02109236581481,5,0,0,0,0
"1557",0.262626262626263,0.323232323232323,1,0.330042607292712,0.129046244146969,4,1,0,0,1
"1558",0.272727272727273,0.323232323232323,1,0.530130953675434,0.52635380106458,3,0,0,0,0
"1559",0.282828282828283,0.323232323232323,1,0.273122061669176,0.15127562414303,2,1,0,0,0
"1560",0.292929292929293,0.323232323232323,1,-0.659704757449991,-0.941332733954809,2,0,0,0,0
"1561",0.303030303030303,0.323232323232323,1,-1.18117281475709,-1.36231755694917,1,1,0,1,0
"1562",0.313131313131313,0.323232323232323,1,-2.2725856169027,-2.64023650672883,2,0,0,0,0
"1563",0.323232323232323,0.323232323232323,1,-2.55020479636338,-2.58347232115387,2,0,0,0,0
"1564",0.333333333333333,0.323232323232323,1,-1.81241445113848,-1.54063820668153,2,0,0,0,0
"1565",0.343434343434343,0.323232323232323,1,-1.53311648758877,-1.4553022521038,1,0,0,0,0
"1566",0.434343434343434,0.323232323232323,1,-0.426322242151788,-0.533892768453419,2,0,0,0,0
"1567",0.444444444444444,0.323232323232323,1,-0.273640056755349,-0.309963396321662,2,0,0,0,0
"1568",0.454545454545455,0.323232323232323,1,0.349668549645139,0.503428847694781,3,0,0,0,0
"1569",0.464646464646465,0.323232323232323,1,-0.553126847697526,-0.860028301025135,2,0,0,0,0
"1570",0.474747474747475,0.323232323232323,1,-1.64446999615767,-2.19641040252973,1,0,0,0,0
"1571",0.484848484848485,0.323232323232323,1,-0.363368770318132,-0.168964304979799,5,0,0,0,0
"1572",0.494949494949495,0.323232323232323,1,-0.875817518024598,-0.870646821159584,2,1,0,1,0
"1573",0.505050505050505,0.323232323232323,1,-0.881938058709289,-0.789301622976323,2,0,0,0,0
"1574",0.515151515151515,0.323232323232323,1,-0.357312611969299,-0.1857712170096,5,0,0,0,0
"1575",1,0.323232323232323,1,-1.29671732522327,-1.55066980884396,2,0,0,0,0
"1576",0.101010101010101,0.333333333333333,1,0.582848445909994,0.689385001880291,4,0,0,0,0
"1577",0.111111111111111,0.333333333333333,1,0.752795816992924,0.771335591245238,4,0,0,0,0
"1578",0.121212121212121,0.333333333333333,1,1.40729373409286,1.55608615557555,5,0,0,0,0
"1579",0.131313131313131,0.333333333333333,1,1.47201584798354,1.66641806831272,5,0,0,0,0
"1580",0.141414141414141,0.333333333333333,1,0.686793724582323,0.628988689298168,3,0,0,0,0
"1581",0.151515151515152,0.333333333333333,1,1.22106879102728,1.38555967575357,5,0,0,0,0
"1582",0.161616161616162,0.333333333333333,1,1.12259800966133,1.08973967342744,2,1,0,1,1
"1583",0.171717171717172,0.333333333333333,1,0.564142673856841,0.465375042406402,5,1,0,1,1
"1584",0.181818181818182,0.333333333333333,1,-0.465895617172899,-0.784599849650114,2,0,0,0,0
"1585",0.191919191919192,0.333333333333333,1,0.197014841742154,0.41729668258066,4,0,0,0,0
"1586",0.202020202020202,0.333333333333333,1,-0.11601666259001,-0.172765201067655,2,1,0,1,1
"1587",0.212121212121212,0.333333333333333,1,0.0178115412379855,0.0707849799911171,2,0,0,0,0
"1588",0.222222222222222,0.333333333333333,1,0.602293919786405,0.768206170836779,4,0,0,0,0
"1589",0.232323232323232,0.333333333333333,1,1.16551791515155,1.23929612893532,5,0,0,0,0
"1590",0.242424242424242,0.333333333333333,1,0.911582106125517,0.795208511019024,5,0,0,0,0
"1591",0.252525252525253,0.333333333333333,1,0.484699679550128,0.32748381143853,5,0,0,0,0
"1592",0.262626262626263,0.333333333333333,1,0.580269197238327,0.642488339669266,2,0,0,0,0
"1593",0.272727272727273,0.333333333333333,1,1.20243578411603,1.47182903708103,4,0,0,0,0
"1594",0.282828282828283,0.333333333333333,1,0.119642738904172,-0.0827418482281719,2,0,0,0,0
"1595",0.292929292929293,0.333333333333333,1,-0.805945697185439,-0.96575770919672,2,0,0,0,0
"1596",0.303030303030303,0.333333333333333,1,-2.406905026093,-2.87047185868647,2,0,0,0,0
"1597",0.313131313131313,0.333333333333333,1,-1.7682897691299,-1.48591057111462,2,0,0,0,0
"1598",0.323232323232323,0.333333333333333,1,-1.37040308472648,-1.06463784749678,2,0,0,0,0
"1599",0.333333333333333,0.333333333333333,1,-0.919055757868774,-0.653460490838099,3,0,0,0,0
"1600",0.343434343434343,0.333333333333333,1,-1.2212677551141,-1.26055260901737,4,0,0,0,0
"1601",0.434343434343434,0.333333333333333,1,-0.761010999861551,-0.872352328291849,2,0,0,0,0
"1602",0.444444444444444,0.333333333333333,1,-0.829602527561137,-0.980412584619464,2,0,0,0,0
"1603",0.454545454545455,0.333333333333333,1,-0.166659671059915,-0.11745320078818,4,1,0,1,1
"1604",0.464646464646465,0.333333333333333,1,-0.459572317234279,-0.439668441609944,2,0,0,0,0
"1605",0.474747474747475,0.333333333333333,1,-0.89958922062133,-0.830755464316037,2,1,0,0,0
"1606",0.484848484848485,0.333333333333333,1,-0.554919016099693,-0.46299936980293,2,1,0,1,1
"1607",0.494949494949495,0.333333333333333,1,-1.45591720676108,-1.76915300644482,2,0,0,0,0
"1608",0.505050505050505,0.333333333333333,1,-1.31067770169229,-1.39329828792253,2,0,0,0,0
"1609",0.515151515151515,0.333333333333333,1,-1.03400941654299,-1.14187211493515,2,0,0,0,0
"1610",1,0.333333333333333,1,-0.58134619388458,-0.372515308734542,2,0,0,0,0
"1611",0.101010101010101,0.343434343434343,1,0.44901648851233,0.446699613302048,5,0,0,0,0
"1612",0.111111111111111,0.343434343434343,1,1.13405407029172,1.30877281205475,5,1,0,0,0
"1613",0.121212121212121,0.343434343434343,1,1.54881823417404,1.62960277762974,4,0,0,0,0
"1614",0.131313131313131,0.343434343434343,1,2.38177449066333,2.72818490304203,5,0,0,0,0
"1615",0.141414141414141,0.343434343434343,1,0.160121999653261,-0.408028827576552,2,0,0,0,0
"1616",0.151515151515152,0.343434343434343,1,0.92945733468616,1.04293644299928,5,0,0,0,0
"1617",0.161616161616162,0.343434343434343,1,0.716550979684902,0.587334845180027,3,0,0,0,0
"1618",0.171717171717172,0.343434343434343,1,-0.207273214752819,-0.487835345307966,4,0,0,0,0
"1619",0.181818181818182,0.343434343434343,1,-0.0783623182792182,0.0197540305182917,2,0,0,0,0
"1620",0.191919191919192,0.343434343434343,1,0.05110458605008,0.0727277579380641,2,0,0,0,0
"1621",0.202020202020202,0.343434343434343,1,0.754001049309067,1.04600077238518,4,0,0,0,0
"1622",0.212121212121212,0.343434343434343,1,0.734727096469268,0.849764930126598,2,1,0,1,0
"1623",0.222222222222222,0.343434343434343,1,1.29989260269573,1.51763947606211,3,0,0,0,0
"1624",0.232323232323232,0.343434343434343,1,1.96251521234857,2.24298764631957,5,0,0,0,0
"1625",0.242424242424242,0.343434343434343,1,0.751058676901227,0.503527482838706,3,0,0,0,0
"1626",0.252525252525253,0.343434343434343,1,0.706933552476763,0.770146618882307,4,1,0,0,0
"1627",0.262626262626263,0.343434343434343,1,0.914688237393033,0.990212805172302,3,0,0,0,0
"1628",0.272727272727273,0.343434343434343,1,0.163929519023379,-0.172499882677183,2,1,0,0,1
"1629",0.282828282828283,0.343434343434343,1,0.772390451298929,1.03709081461967,5,0,0,0,0
"1630",0.292929292929293,0.343434343434343,1,-0.844078335085336,-1.06244325417787,4,0,0,0,0
"1631",0.303030303030303,0.343434343434343,1,-0.572670295858446,-0.114544693675842,4,0,0,0,0
"1632",0.313131313131313,0.343434343434343,1,-1.28113219577861,-1.30445801443025,2,0,0,0,0
"1633",0.323232323232323,0.343434343434343,1,-1.13157058966972,-1.10144798976848,2,1,0,1,0
"1634",0.333333333333333,0.343434343434343,1,-0.19687121663931,0.105003718208486,3,0,0,0,0
"1635",0.343434343434343,0.343434343434343,1,-1.65249784587046,-2.05022790246434,2,0,0,0,0
"1636",0.434343434343434,0.343434343434343,1,-0.378486557647542,-0.261591154821318,2,0,0,0,0
"1637",0.444444444444444,0.343434343434343,1,-0.739222190817331,-0.785728021736764,2,0,0,0,0
"1638",0.454545454545455,0.343434343434343,1,-0.875851796613425,-1.01958912635406,3,0,0,0,0
"1639",0.464646464646465,0.343434343434343,1,-1.02610138789828,-1.16842570521354,1,0,0,0,0
"1640",0.474747474747475,0.343434343434343,1,-1.06664365993287,-1.13791842150105,2,0,0,0,0
"1641",0.484848484848485,0.343434343434343,1,-0.899133436886543,-0.894197686639625,2,0,0,0,0
"1642",0.494949494949495,0.343434343434343,1,-0.575054445613149,-0.329781440919847,4,0,0,0,0
"1643",0.505050505050505,0.343434343434343,1,-1.20645341834553,-1.27566730621943,1,0,0,0,0
"1644",0.515151515151515,0.343434343434343,1,-0.173463247391883,0.198989143716701,5,0,0,0,0
"1645",1,0.343434343434343,1,-0.504005329333211,-0.481243774639399,2,1,0,1,1
"1646",0.101010101010101,0.353535353535354,1,-0.248016469787646,-0.445419560134167,5,0,0,0,0
"1647",0.111111111111111,0.353535353535354,1,1.38187347218343,1.71567977553462,3,0,0,0,0
"1648",0.121212121212121,0.353535353535354,1,1.14413460580453,0.924987726958699,2,0,0,0,0
"1649",0.131313131313131,0.353535353535354,1,1.40723320027387,1.33475517056002,2,0,0,0,0
"1650",0.141414141414141,0.353535353535354,1,0.68753151148711,0.613505499893809,3,0,0,0,0
"1651",0.151515151515152,0.353535353535354,1,0.877828687184821,0.966861330803117,4,0,0,0,0
"1652",0.161616161616162,0.353535353535354,1,0.0827086354253051,-0.149199962740878,3,0,0,0,0
"1653",0.171717171717172,0.353535353535354,1,-0.822440929106658,-1.09461621572323,3,0,0,0,0
"1654",0.181818181818182,0.353535353535354,1,0.0459850737381117,0.25940031929262,5,0,0,0,0
"1655",0.191919191919192,0.353535353535354,1,-0.0268329567774856,-0.106916202336681,5,1,0,0,0
"1656",0.202020202020202,0.353535353535354,1,-0.0703188791818249,-0.268411850615516,2,0,0,0,0
"1657",0.212121212121212,0.353535353535354,1,1.11523034136053,1.34990793408444,5,0,0,0,0
"1658",0.222222222222222,0.353535353535354,1,0.892715944961963,0.685148356016992,4,0,0,0,0
"1659",0.232323232323232,0.353535353535354,1,0.677839961466248,0.390358261136931,4,0,0,0,0
"1660",0.242424242424242,0.353535353535354,1,-0.0604138223800173,-0.389091141634733,2,0,0,0,0
"1661",0.252525252525253,0.353535353535354,1,0.582909647449101,0.680690622012237,4,0,0,0,0
"1662",0.262626262626263,0.353535353535354,1,0.0451341826365169,-0.211159995957401,4,1,0,1,1
"1663",0.272727272727273,0.353535353535354,1,0.269022915271337,0.296981924983429,4,0,0,0,0
"1664",0.282828282828283,0.353535353535354,1,0.645530522531825,0.749767569686605,5,0,0,0,0
"1665",0.292929292929293,0.353535353535354,1,-0.569961615076752,-0.799936391735144,4,0,0,0,0
"1666",0.303030303030303,0.353535353535354,1,-1.21611545020667,-1.43795808979305,2,0,0,0,0
"1667",0.313131313131313,0.353535353535354,1,-1.01079504437649,-0.948428147010627,1,0,0,0,0
"1668",0.323232323232323,0.353535353535354,1,-0.663869129356668,-0.566258250217081,2,0,0,0,0
"1669",0.333333333333333,0.353535353535354,1,-0.596466840193826,-0.61964260703408,1,0,0,0,0
"1670",0.343434343434343,0.353535353535354,1,-0.815351521076285,-0.715971692977296,3,0,0,0,0
"1671",0.434343434343434,0.353535353535354,1,-0.0783741232276046,0.00500164181234382,3,0,0,0,0
"1672",0.444444444444444,0.353535353535354,1,-0.554013422972708,-0.590490237753291,4,0,0,0,0
"1673",0.454545454545455,0.353535353535354,1,-1.1028921565652,-1.21382599007493,3,0,0,0,0
"1674",0.464646464646465,0.353535353535354,1,-0.409837045948449,-0.122078118866741,2,1,0,1,0
"1675",0.474747474747475,0.353535353535354,1,-0.79749142740418,-0.813416404882281,4,0,0,0,0
"1676",0.484848484848485,0.353535353535354,1,-0.717933719493747,-0.67675399027721,2,1,0,0,1
"1677",0.494949494949495,0.353535353535354,1,-0.493269639384055,-0.419862189267079,2,1,0,0,0
"1678",0.505050505050505,0.353535353535354,1,-1.08503464711922,-1.24114649485855,2,0,0,0,0
"1679",0.515151515151515,0.353535353535354,1,-1.30005434070646,-1.56836923434872,1,0,0,0,0
"1680",1,0.353535353535354,1,-0.533957402506564,-0.549155508615248,4,0,0,0,0
"1681",0.101010101010101,0.363636363636364,1,0.219510062775668,0.361951504729842,1,0,0,0,0
"1682",0.111111111111111,0.363636363636364,1,1.41453608770764,1.68990028529355,5,1,0,1,1
"1683",0.121212121212121,0.363636363636364,1,1.65940044420563,1.78175421042709,5,0,0,0,0
"1684",0.131313131313131,0.363636363636364,1,1.30188869808122,1.26568686438372,4,0,0,0,0
"1685",0.141414141414141,0.363636363636364,1,0.868728602345592,0.821128861466288,5,0,0,0,0
"1686",0.151515151515152,0.363636363636364,1,0.442506919073866,0.328837706641921,4,0,0,0,0
"1687",0.161616161616162,0.363636363636364,1,0.646937596631129,0.866482153167534,4,0,0,0,0
"1688",0.171717171717172,0.363636363636364,1,0.257455966389636,0.405602710664506,4,0,0,0,0
"1689",0.181818181818182,0.363636363636364,1,0.960052943047935,1.32548334552748,5,1,0,1,1
"1690",0.191919191919192,0.363636363636364,1,1.8728577193158,2.44612266441732,5,0,0,0,0
"1691",0.202020202020202,0.363636363636364,1,1.63117776190987,1.90605833830136,5,1,0,1,1
"1692",0.212121212121212,0.363636363636364,1,0.58018023831931,0.312472968544578,4,0,0,0,0
"1693",0.222222222222222,0.363636363636364,1,1.01301399996181,1.14424472295006,3,0,0,0,0
"1694",0.232323232323232,0.363636363636364,1,1.14807417707778,1.33846847259546,5,0,0,0,0
"1695",0.242424242424242,0.363636363636364,1,-0.017997169945449,-0.216817955064714,4,0,0,0,0
"1696",0.252525252525253,0.363636363636364,1,-0.035886467024087,-0.0889847236824319,2,1,0,0,1
"1697",0.262626262626263,0.363636363636364,1,0.762218084039049,1.05786062845984,5,0,0,0,0
"1698",0.272727272727273,0.363636363636364,1,0.713417776505054,0.776812458021564,3,0,0,0,0
"1699",0.282828282828283,0.363636363636364,1,0.180384840698636,0.0294347960126229,5,0,0,0,0
"1700",0.292929292929293,0.363636363636364,1,-0.18726176148173,-0.14986384143068,5,0,0,0,0
"1701",0.303030303030303,0.363636363636364,1,-0.69230489429441,-0.656056639300318,4,0,0,0,0
"1702",0.313131313131313,0.363636363636364,1,-0.979745770118586,-1.02357917699695,2,0,0,0,0
"1703",0.323232323232323,0.363636363636364,1,-1.32307804063012,-1.53469928446374,2,0,0,0,0
"1704",0.333333333333333,0.363636363636364,1,-0.580026057470162,-0.443951247936116,3,0,0,0,0
"1705",0.343434343434343,0.363636363636364,1,-0.780699569760466,-0.834479146271083,4,1,0,1,0
"1706",0.434343434343434,0.363636363636364,1,-0.950717533329081,-1.23768720630095,1,0,0,0,0
"1707",0.444444444444444,0.363636363636364,1,-0.430409634224466,-0.297598457069007,4,0,0,0,0
"1708",0.454545454545455,0.363636363636364,1,-0.156922878773836,0.0493002038289597,2,0,0,0,0
"1709",0.464646464646465,0.363636363636364,1,-0.0360518805844849,0.0770010702198513,3,0,0,0,0
"1710",0.474747474747475,0.363636363636364,1,0.176287146591223,0.393208634246697,3,0,0,0,0
"1711",0.484848484848485,0.363636363636364,1,-0.46836727491024,-0.551662938954396,3,1,0,0,1
"1712",0.494949494949495,0.363636363636364,1,-0.936244139162045,-1.084159827729,2,0,0,0,0
"1713",0.505050505050505,0.363636363636364,1,-1.69698106702178,-1.94302108471296,1,0,0,0,0
"1714",0.515151515151515,0.363636363636364,1,-1.83980163881559,-1.95927102823586,2,1,0,0,0
"1715",0.525252525252525,0.363636363636364,1,-0.826678058512943,-0.636494792381962,5,1,0,1,1
"1716",0.535353535353535,0.363636363636364,1,-0.824264362041794,-0.906896429712261,4,0,0,0,0
"1717",0.545454545454546,0.363636363636364,1,-0.723086938789053,-0.752902721006794,3,0,0,0,0
"1718",0.555555555555556,0.363636363636364,1,-1.21347064224535,-1.41179706222579,1,0,0,0,0
"1719",0.565656565656566,0.363636363636364,1,-1.07937142480091,-1.08848573563214,4,1,0,1,1
"1720",0.575757575757576,0.363636363636364,1,-0.324515590144359,-0.129869395095665,3,0,0,0,0
"1721",0.585858585858586,0.363636363636364,1,0.14077448175247,0.270797304526254,4,1,0,0,0
"1722",0.595959595959596,0.363636363636364,1,-0.203494445870769,-0.311009287490711,2,0,0,0,0
"1723",0.606060606060606,0.363636363636364,1,1.15837008432985,1.5763417508429,4,0,0,0,0
"1724",0.616161616161616,0.363636363636364,1,-1.0476441019319,-1.70557181415728,2,1,0,0,0
"1725",0.626262626262626,0.363636363636364,1,-0.942475106515168,-0.942479683445773,1,0,0,0,0
"1726",0.636363636363636,0.363636363636364,1,-1.22970012403291,-1.34910535876557,2,0,0,0,0
"1727",0.646464646464647,0.363636363636364,1,-0.7179603594235,-0.595458112933911,2,0,0,0,0
"1728",0.656565656565657,0.363636363636364,1,-0.711839300177426,-0.73209198884026,3,0,0,0,0
"1729",0.666666666666667,0.363636363636364,1,-0.461537330791236,-0.404966131603515,3,1,0,1,1
"1730",0.676767676767677,0.363636363636364,1,0.607968393278026,0.928910661718066,3,0,0,0,0
"1731",0.686868686868687,0.363636363636364,1,0.669485689548637,0.707041891750268,2,0,0,0,0
"1732",0.696969696969697,0.363636363636364,1,0.487174806168122,0.450237121972674,2,0,0,0,0
"1733",0.707070707070707,0.363636363636364,1,1.6628461254644,2.04594522087481,4,1,0,1,0
"1734",0.717171717171717,0.363636363636364,1,0.808433205476826,0.59105155562704,3,0,0,0,0
"1735",0.727272727272727,0.363636363636364,1,0.707672490275431,0.700584211378892,5,0,0,0,0
"1736",0.737373737373737,0.363636363636364,1,1.08389676945464,1.22324235891273,5,0,0,0,0
"1737",0.747474747474748,0.363636363636364,1,0.683180551268106,0.590495126768983,4,0,0,0,0
"1738",0.101010101010101,0.373737373737374,1,1.30377739438848,1.67804366495003,4,0,0,0,0
"1739",0.111111111111111,0.373737373737374,1,2.71702751553024,3.25564899290198,5,0,0,0,0
"1740",0.121212121212121,0.373737373737374,1,2.39096014984609,2.47184847993629,5,0,0,0,0
"1741",0.131313131313131,0.373737373737374,1,0.910868939559823,0.582872568934468,3,1,0,1,1
"1742",0.141414141414141,0.373737373737374,1,0.518207823319825,0.423770590909094,2,0,0,0,0
"1743",0.151515151515152,0.373737373737374,1,0.697537431089372,0.785760519369645,5,0,0,0,0
"1744",0.161616161616162,0.373737373737374,1,-0.756290251286335,-1.30564689895885,1,0,0,0,0
"1745",0.171717171717172,0.373737373737374,1,0.36534603210953,0.548127062388893,3,0,0,0,0
"1746",0.181818181818182,0.373737373737374,1,0.105182163049957,-0.22411861392127,4,1,0,0,1
"1747",0.191919191919192,0.373737373737374,1,1.82536367412397,2.06272210346298,5,0,0,0,0
"1748",0.202020202020202,0.373737373737374,1,0.747172142550881,0.324318442563275,3,0,0,0,0
"1749",0.212121212121212,0.373737373737374,1,0.952348988297121,1.04714661365776,5,0,0,0,0
"1750",0.222222222222222,0.373737373737374,1,0.394996992215933,0.159100470118387,4,0,0,0,0
"1751",0.232323232323232,0.373737373737374,1,0.306114057262066,0.157508330156315,4,0,0,0,0
"1752",0.242424242424242,0.373737373737374,1,-0.187623943270803,-0.313068147368927,4,0,0,0,0
"1753",0.252525252525253,0.373737373737374,1,0.156844441806991,0.25196268497918,4,0,0,0,0
"1754",0.262626262626263,0.373737373737374,1,1.00726803051602,1.20131416486488,3,0,0,0,0
"1755",0.272727272727273,0.373737373737374,1,1.12934652308128,1.22213590017787,5,0,0,0,0
"1756",0.282828282828283,0.373737373737374,1,0.261164190435327,0.120731428764335,4,0,0,0,0
"1757",0.292929292929293,0.373737373737374,1,-0.278619441739315,-0.370006102377412,4,0,0,0,0
"1758",0.303030303030303,0.373737373737374,1,-1.16511058727221,-1.41520361530195,1,0,0,0,0
"1759",0.313131313131313,0.373737373737374,1,-2.08303192633992,-2.44541226722679,1,0,0,0,0
"1760",0.323232323232323,0.373737373737374,1,-1.58372484839567,-1.55739971449435,1,0,0,0,0
"1761",0.333333333333333,0.373737373737374,1,-1.08639070579955,-1.09103548166608,2,1,0,1,0
"1762",0.343434343434343,0.373737373737374,1,-0.816999219477847,-0.80045192515394,1,0,0,0,0
"1763",0.434343434343434,0.373737373737374,1,-0.499106623683969,-0.401270626626883,2,1,0,1,1
"1764",0.444444444444444,0.373737373737374,1,-0.0676133104536291,0.0849619054406018,5,0,0,0,0
"1765",0.454545454545455,0.373737373737374,1,0.420728624969546,0.592233750566669,4,0,0,0,0
"1766",0.464646464646465,0.373737373737374,1,0.06142630570039,-0.0375471819031026,5,0,0,0,0
"1767",0.474747474747475,0.373737373737374,1,0.116077685150275,0.111046977973454,5,0,0,0,0
"1768",0.484848484848485,0.373737373737374,1,-0.0763039869190461,-0.0341849224430736,3,1,0,0,0
"1769",0.494949494949495,0.373737373737374,1,-1.39831603567883,-1.68584158278077,2,1,0,1,0
"1770",0.505050505050505,0.373737373737374,1,-1.60736346290893,-1.57116514463576,1,0,0,0,0
"1771",0.515151515151515,0.373737373737374,1,-1.32511509662311,-1.17900359123599,1,0,0,0,0
"1772",0.525252525252525,0.373737373737374,1,-0.651537277719839,-0.496683375462581,3,0,0,0,0
"1773",0.535353535353535,0.373737373737374,1,-0.157321461069709,0.012474180185202,2,0,0,0,0
"1774",0.545454545454546,0.373737373737374,1,-0.775364251179329,-0.913181976068975,2,0,0,0,0
"1775",0.555555555555556,0.373737373737374,1,-0.70499856160456,-0.585129973253465,4,0,0,0,0
"1776",0.565656565656566,0.373737373737374,1,-0.0348865576354281,0.301292396721843,4,0,0,0,0
"1777",0.575757575757576,0.373737373737374,1,-0.192900031225647,-0.204497630157289,3,0,0,0,0
"1778",0.585858585858586,0.373737373737374,1,0.566506054759089,0.808176994678017,5,0,0,0,0
"1779",0.595959595959596,0.373737373737374,1,-0.339903999729663,-0.647332900674702,2,0,0,0,0
"1780",0.606060606060606,0.373737373737374,1,-1.53471310168325,-2.24892543551078,1,1,0,1,0
"1781",0.616161616161616,0.373737373737374,1,-0.337077754026696,-0.0247416315047196,2,1,0,1,1
"1782",0.626262626262626,0.373737373737374,1,0.231616289225435,0.597202949992306,2,0,0,0,0
"1783",0.636363636363636,0.373737373737374,1,0.10072157194924,0.330503290382162,4,0,0,0,0
"1784",0.646464646464647,0.373737373737374,1,1.12610764547474,1.72143498014472,3,0,0,0,0
"1785",0.656565656565657,0.373737373737374,1,-0.832497140230085,-1.21391254282489,2,1,0,0,1
"1786",0.666666666666667,0.373737373737374,1,-0.649723635338014,-0.629199199392262,4,0,0,0,0
"1787",0.676767676767677,0.373737373737374,1,-0.160337028826177,-0.196588353100563,2,0,0,0,0
"1788",0.686868686868687,0.373737373737374,1,-0.872557129813254,-1.29650035369562,2,0,0,0,0
"1789",0.696969696969697,0.373737373737374,1,-0.148692677523804,-0.159670123714156,4,0,0,0,0
"1790",0.707070707070707,0.373737373737374,1,1.80422586861824,2.23417051371383,3,1,0,0,0
"1791",0.717171717171717,0.373737373737374,1,1.3079860398431,1.27441059728544,5,0,0,0,0
"1792",0.727272727272727,0.373737373737374,1,1.17341073696803,1.23738694501812,4,1,0,0,1
"1793",0.737373737373737,0.373737373737374,1,1.25192059291101,1.30389353755027,5,0,0,0,0
"1794",0.747474747474748,0.373737373737374,1,0.148509982175685,-0.182986356838166,3,0,0,0,0
"1795",0.101010101010101,0.383838383838384,1,0.325319767026648,0.0603221119771504,3,0,0,0,0
"1796",0.111111111111111,0.383838383838384,1,1.67397398586205,1.67266256570975,5,0,0,0,0
"1797",0.121212121212121,0.383838383838384,1,2.50383285188607,2.68004599082609,5,0,0,0,0
"1798",0.131313131313131,0.383838383838384,1,1.9452593374167,2.06980600186166,5,1,0,1,0
"1799",0.141414141414141,0.383838383838384,1,1.44466775526938,1.58186643423131,5,0,0,0,0
"1800",0.151515151515152,0.383838383838384,1,1.33973701286992,1.5660010538322,4,1,0,0,1
"1801",0.161616161616162,0.383838383838384,1,0.920512462649755,1.18294004435998,5,0,0,0,0
"1802",0.171717171717172,0.383838383838384,1,0.675972971885305,0.785744262617782,4,1,0,1,0
"1803",0.181818181818182,0.383838383838384,1,0.522767257698049,0.52194031954599,3,0,0,0,0
"1804",0.191919191919192,0.383838383838384,1,1.00750741678724,1.00010433093565,5,0,0,0,0
"1805",0.202020202020202,0.383838383838384,1,0.837695551411893,0.790854794766832,4,0,0,0,0
"1806",0.212121212121212,0.383838383838384,1,1.97182696447328,2.44441857712619,5,0,0,0,0
"1807",0.222222222222222,0.383838383838384,1,1.17125805025404,1.19300653776444,4,0,0,0,0
"1808",0.232323232323232,0.383838383838384,1,1.05032047368904,1.2559438600466,3,0,0,0,0
"1809",0.242424242424242,0.383838383838384,1,1.16768718026618,1.48828444194686,3,0,0,0,0
"1810",0.252525252525253,0.383838383838384,1,0.170634023455715,-0.0295615637752114,3,1,0,0,1
"1811",0.262626262626263,0.383838383838384,1,-0.147088846404922,-0.455573499350287,4,0,0,0,0
"1812",0.272727272727273,0.383838383838384,1,1.21703877774461,1.48925636865327,5,0,0,0,0
"1813",0.282828282828283,0.383838383838384,1,0.456256957025816,0.33727151595105,5,0,0,0,0
"1814",0.292929292929293,0.383838383838384,1,-0.804215412240139,-1.0892232037637,1,0,0,0,0
"1815",0.303030303030303,0.383838383838384,1,-0.757242950078647,-0.578045809879525,4,0,0,0,0
"1816",0.313131313131313,0.383838383838384,1,-1.98656644701052,-2.16620433249885,1,1,0,1,0
"1817",0.323232323232323,0.383838383838384,1,-1.97349254676783,-2.01242417193162,2,0,0,0,0
"1818",0.333333333333333,0.383838383838384,1,-2.21142265593356,-2.49212728793387,1,0,0,0,0
"1819",0.343434343434343,0.383838383838384,1,-0.699742548059517,-0.411652634674458,4,0,0,0,0
"1820",0.434343434343434,0.383838383838384,1,-1.29492236888509,-1.57190929894594,2,0,0,0,0
"1821",0.444444444444444,0.383838383838384,1,-0.945889334326225,-1.10175805101099,4,1,0,1,0
"1822",0.454545454545455,0.383838383838384,1,-0.0222479012630263,0.036926033584049,4,1,0,0,0
"1823",0.464646464646465,0.383838383838384,1,0.506847101201221,0.653193695367001,4,0,0,0,0
"1824",0.474747474747475,0.383838383838384,1,0.270752289501975,0.245216390049292,5,0,0,0,0
"1825",0.484848484848485,0.383838383838384,1,0.215568438928387,0.315107167023577,5,0,0,0,0
"1826",0.494949494949495,0.383838383838384,1,-1.4899428322233,-1.80973467582628,1,0,0,0,0
"1827",0.505050505050505,0.383838383838384,1,-0.782660604066779,-0.448103694848759,3,0,0,0,0
"1828",0.515151515151515,0.383838383838384,1,0.413781666450173,0.953061429804216,5,0,0,0,0
"1829",0.525252525252525,0.383838383838384,1,0.0364499059082865,0.0447243986493298,5,0,0,0,0
"1830",0.535353535353535,0.383838383838384,1,-0.389047244817667,-0.525761389564826,1,1,0,1,0
"1831",0.545454545454546,0.383838383838384,1,-0.780258788313245,-0.890954149625797,4,0,0,0,0
"1832",0.555555555555556,0.383838383838384,1,0.391887811653445,0.787763565357694,4,0,0,0,0
"1833",0.565656565656566,0.383838383838384,1,-0.276182406509036,-0.480083644280886,3,1,0,1,1
"1834",0.575757575757576,0.383838383838384,1,-0.619369980630193,-0.82977898330504,2,0,0,0,0
"1835",0.585858585858586,0.383838383838384,1,-0.545681462892253,-0.733318397759156,2,0,0,0,0
"1836",0.595959595959596,0.383838383838384,1,-0.104619676946162,0.0781856562476016,4,0,0,0,0
"1837",0.606060606060606,0.383838383838384,1,-0.515957365109899,-0.40318729968552,2,0,0,0,0
"1838",0.616161616161616,0.383838383838384,1,-0.276349098470539,-0.237372461347051,4,1,0,1,0
"1839",0.626262626262626,0.383838383838384,1,-0.792241613278048,-1.17165810019706,1,1,0,1,0
"1840",0.636363636363636,0.383838383838384,1,-1.01986221033224,-1.43365739635869,2,0,0,0,0
"1841",0.646464646464647,0.383838383838384,1,-0.0553008054989877,-0.100187505549633,3,1,0,0,0
"1842",0.656565656565657,0.383838383838384,1,0.18192245330783,0.381756328774231,3,0,0,0,0
"1843",0.666666666666667,0.383838383838384,1,0.563984911465659,0.926442293737935,2,0,0,0,0
"1844",0.676767676767677,0.383838383838384,1,0.672283134015254,0.973995701593448,5,0,0,0,0
"1845",0.686868686868687,0.383838383838384,1,-0.414559503318561,-0.454778469854223,2,0,0,0,0
"1846",0.696969696969697,0.383838383838384,1,0.248902498633069,0.467236959725166,5,0,0,0,0
"1847",0.707070707070707,0.383838383838384,1,0.685785031262608,0.56558896400764,3,0,0,0,0
"1848",0.717171717171717,0.383838383838384,1,1.66005106210198,1.87223383227993,5,0,0,0,0
"1849",0.727272727272727,0.383838383838384,1,0.633144324519738,0.299252090621122,4,0,0,0,0
"1850",0.737373737373737,0.383838383838384,1,0.737082729051143,0.700849830988645,2,1,0,1,0
"1851",0.747474747474748,0.383838383838384,1,1.02619788304963,1.24880555989732,5,0,0,0,0
"1852",0.101010101010101,0.393939393939394,1,0.258976443729611,0.317401841591572,4,1,0,1,0
"1853",0.111111111111111,0.393939393939394,1,1.40963205631113,1.58184752886501,5,0,0,0,0
"1854",0.121212121212121,0.393939393939394,1,1.22871899215233,0.924995377465004,4,0,0,0,0
"1855",0.131313131313131,0.393939393939394,1,1.7720866650687,1.81736256130205,5,0,0,0,0
"1856",0.141414141414141,0.393939393939394,1,0.899168292963723,0.589290455462449,5,1,0,1,0
"1857",0.151515151515152,0.393939393939394,1,0.739053306732471,0.578589779877783,4,0,0,0,0
"1858",0.161616161616162,0.393939393939394,1,0.555628994431213,0.418116348808936,2,0,0,0,0
"1859",0.171717171717172,0.393939393939394,1,0.0705761348389727,-0.149026049489105,4,0,0,0,0
"1860",0.181818181818182,0.393939393939394,1,0.899082354163808,1.11816960669856,5,0,0,0,0
"1861",0.191919191919192,0.393939393939394,1,-0.0331879928347509,-0.405537509479453,2,0,0,0,0
"1862",0.202020202020202,0.393939393939394,1,0.251212570055811,0.124344969539453,4,0,0,0,0
"1863",0.212121212121212,0.393939393939394,1,0.813214801877976,0.675388199408329,5,0,0,0,0
"1864",0.222222222222222,0.393939393939394,1,2.21931833012592,2.63105283212002,5,0,0,0,0
"1865",0.232323232323232,0.393939393939394,1,1.82969355248529,1.86366325364369,5,0,0,0,0
"1866",0.242424242424242,0.393939393939394,1,1.48088993833171,1.50764730741336,4,0,0,0,0
"1867",0.252525252525253,0.393939393939394,1,0.433997101234133,0.324392145885485,4,0,0,0,0
"1868",0.262626262626263,0.393939393939394,1,0.415061895805209,0.515315569777554,4,0,0,0,0
"1869",0.272727272727273,0.393939393939394,1,0.169837739858399,-0.053510231566756,2,0,0,0,0
"1870",0.282828282828283,0.393939393939394,1,0.221366559617945,0.20731515835866,4,1,0,0,0
"1871",0.292929292929293,0.393939393939394,1,-0.328691395708866,-0.340046093275965,4,1,0,0,1
"1872",0.303030303030303,0.393939393939394,1,-1.97814372432977,-2.46363710791034,2,0,0,0,0
"1873",0.313131313131313,0.393939393939394,1,-1.71519367783963,-1.59014090281725,2,0,0,0,0
"1874",0.323232323232323,0.393939393939394,1,-1.9886006264371,-1.98763799683004,1,1,0,1,1
"1875",0.333333333333333,0.393939393939394,1,-2.06534415971523,-2.08243536275447,1,0,0,0,0
"1876",0.343434343434343,0.393939393939394,1,-0.765923994286522,-0.534490962089802,4,0,0,0,0
"1877",0.434343434343434,0.393939393939394,1,-1.88635023193667,-2.08565110670341,2,0,0,0,0
"1878",0.444444444444444,0.393939393939394,1,-1.02367309187136,-0.868593684503999,2,0,0,0,0
"1879",0.454545454545455,0.393939393939394,1,-0.241070403671671,-0.166514977992143,2,0,0,0,0
"1880",0.464646464646465,0.393939393939394,1,0.637468811674817,0.801867233948417,5,0,0,0,0
"1881",0.474747474747475,0.393939393939394,1,0.901521716391728,1.03740255681255,5,0,0,0,0
"1882",0.484848484848485,0.393939393939394,1,0.458464537740246,0.492385405528486,5,0,0,0,0
"1883",0.494949494949495,0.393939393939394,1,-0.457874324944566,-0.442681289135849,2,0,0,0,0
"1884",0.505050505050505,0.393939393939394,1,-1.14790879412435,-1.39568155834339,2,0,0,0,0
"1885",0.515151515151515,0.393939393939394,1,-0.220677547059119,-0.221053318386465,4,0,0,0,0
"1886",0.525252525252525,0.393939393939394,1,0.817316600600428,1.10921993223448,4,0,0,0,0
"1887",0.535353535353535,0.393939393939394,1,-0.668299780927646,-1.01193842996515,2,0,0,0,0
"1888",0.545454545454546,0.393939393939394,1,-0.615123989794002,-0.622973662574003,2,0,0,0,0
"1889",0.555555555555556,0.393939393939394,1,0.559913987358137,0.817831868833337,3,0,0,0,0
"1890",0.565656565656566,0.393939393939394,1,-0.264382230535013,-0.439850047720085,2,0,0,0,0
"1891",0.575757575757576,0.393939393939394,1,-0.46685138074294,-0.438767879220594,2,0,0,0,0
"1892",0.585858585858586,0.393939393939394,1,-0.837515708972803,-0.964729962858701,2,0,0,0,0
"1893",0.595959595959596,0.393939393939394,1,-0.428315271588453,-0.411231941625578,3,0,0,0,0
"1894",0.606060606060606,0.393939393939394,1,-0.442709214702596,-0.486298812413192,2,0,0,0,0
"1895",0.616161616161616,0.393939393939394,1,-0.298628457737044,-0.262390399085092,3,0,0,0,0
"1896",0.626262626262626,0.393939393939394,1,-0.0498589454115168,0.177335891569412,4,1,0,0,0
"1897",0.636363636363636,0.393939393939394,1,-0.967726844885029,-1.12787455640084,2,0,0,0,0
"1898",0.646464646464647,0.393939393939394,1,-0.728161735938427,-0.798586822211768,1,1,0,1,0
"1899",0.656565656565657,0.393939393939394,1,-0.315843905028614,-0.398040224978797,4,0,0,0,0
"1900",0.666666666666667,0.393939393939394,1,-0.0604784407304773,-0.19712266852492,2,1,0,0,0
"1901",0.676767676767677,0.393939393939394,1,0.569297693715131,0.684974120401055,3,0,0,0,0
"1902",0.686868686868687,0.393939393939394,1,0.711571918566924,0.944759667749161,5,1,0,1,0
"1903",0.696969696969697,0.393939393939394,1,0.300106636033859,0.270808911737951,2,0,0,0,0
"1904",0.707070707070707,0.393939393939394,1,0.784316037487335,0.88112481864231,5,0,0,0,0
"1905",0.717171717171717,0.393939393939394,1,1.56665093772397,1.74635530733042,4,1,0,1,0
"1906",0.727272727272727,0.393939393939394,1,0.987622774812933,0.940446532088054,5,0,0,0,0
"1907",0.737373737373737,0.393939393939394,1,1.48225359584832,1.74143580268847,4,0,0,0,0
"1908",0.747474747474748,0.393939393939394,1,0.602230865499262,0.355949661259521,4,0,0,0,0
"1909",0,0.404040404040404,1,0.484411545376886,0.562550573323687,5,0,0,0,0
"1910",0.0101010101010101,0.404040404040404,1,0.0943511450397203,-0.00803490785382336,5,0,0,0,0
"1911",0.0202020202020202,0.404040404040404,1,1.29689687658315,1.68944277150156,5,0,0,0,0
"1912",0.0303030303030303,0.404040404040404,1,0.731865346307432,0.616292479280535,2,0,0,0,0
"1913",0.0404040404040404,0.404040404040404,1,0.332771121524797,0.26320447791355,5,0,0,0,0
"1914",0.0505050505050505,0.404040404040404,1,0.0217022881157954,-0.0187816580561405,3,0,0,0,0
"1915",0.0606060606060606,0.404040404040404,1,-0.137778454554697,-0.12439838520538,2,1,0,1,0
"1916",0.0707070707070707,0.404040404040404,1,-0.308625857683012,-0.288509208689693,3,0,0,0,0
"1917",0.0808080808080808,0.404040404040404,1,-0.505891325726206,-0.497350038109913,2,0,0,0,0
"1918",0.0909090909090909,0.404040404040404,1,0.0962831174390646,0.337642955920939,5,0,0,0,0
"1919",0.101010101010101,0.404040404040404,1,0.920388566377464,1.22648265772791,4,0,0,0,0
"1920",0.111111111111111,0.404040404040404,1,2.76783311919958,3.44785681912768,5,1,0,0,0
"1921",0.121212121212121,0.404040404040404,1,1.36512569834744,1.11997866969075,5,1,0,1,1
"1922",0.131313131313131,0.404040404040404,1,0.806438167289883,0.598502026245576,5,1,0,1,0
"1923",0.141414141414141,0.404040404040404,1,1.54467825596296,1.84641298216251,5,0,0,0,0
"1924",0.151515151515152,0.404040404040404,1,0.300604355697476,0.0164910992853108,3,0,0,0,0
"1925",0.161616161616162,0.404040404040404,1,0.356014415628349,0.391797685080652,2,0,0,0,0
"1926",0.171717171717172,0.404040404040404,1,-1.40988041347433,-2.06466516433676,1,0,0,0,0
"1927",0.181818181818182,0.404040404040404,1,-0.136611006944986,-0.0324557307833862,2,0,0,0,0
"1928",0.191919191919192,0.404040404040404,1,-0.0487584707725518,-0.047701059850655,3,0,0,0,0
"1929",0.202020202020202,0.404040404040404,1,0.424246418944987,0.579025569127882,5,0,0,0,0
"1930",0.212121212121212,0.404040404040404,1,0.428701504900539,0.29763148150504,3,0,0,0,0
"1931",0.222222222222222,0.404040404040404,1,0.656580301492899,0.360082207851261,5,0,0,0,0
"1932",0.232323232323232,0.404040404040404,1,0.944430003741019,0.756595838664114,4,0,0,0,0
"1933",0.242424242424242,0.404040404040404,1,1.20254899200256,1.20352498419555,5,0,0,0,0
"1934",0.252525252525253,0.404040404040404,1,0.68628594735822,0.627376425457183,4,0,0,0,0
"1935",0.262626262626263,0.404040404040404,1,1.18853415888101,1.47650406052797,5,0,0,0,0
"1936",0.272727272727273,0.404040404040404,1,0.690228245261996,0.708656376186059,2,0,0,0,0
"1937",0.282828282828283,0.404040404040404,1,0.564653684986097,0.645659806844752,4,0,0,0,0
"1938",0.292929292929293,0.404040404040404,1,-0.276349125081436,-0.343660306957053,4,1,0,0,1
"1939",0.303030303030303,0.404040404040404,1,-1.70851065302088,-1.89922194480779,4,0,0,0,0
"1940",0.313131313131313,0.404040404040404,1,-1.98141449714681,-2.02256306054374,2,0,0,0,0
"1941",0.323232323232323,0.404040404040404,1,-1.59266817340904,-1.42481216385006,3,0,0,0,0
"1942",0.333333333333333,0.404040404040404,1,-2.11995609134784,-2.28125739994057,2,1,0,0,1
"1943",0.343434343434343,0.404040404040404,1,-0.985142547461202,-0.825038258815202,4,0,0,0,0
"1944",0.595959595959596,0.404040404040404,1,-0.33792937513409,-0.282170095126055,2,0,0,0,0
"1945",0.606060606060606,0.404040404040404,1,0.218898609643157,0.437613803795658,5,0,0,0,0
"1946",0.616161616161616,0.404040404040404,1,-1.10181191031795,-1.5536857649854,2,1,0,0,0
"1947",0.626262626262626,0.404040404040404,1,-1.86967684159941,-2.35827059330374,1,0,0,0,0
"1948",0.636363636363636,0.404040404040404,1,-1.41885722380011,-1.44413161653047,2,0,0,0,0
"1949",0.646464646464647,0.404040404040404,1,-0.632096084134092,-0.463163418324114,2,0,0,0,0
"1950",0.656565656565657,0.404040404040404,1,-1.12450047174852,-1.3795347132217,2,1,0,1,0
"1951",0.666666666666667,0.404040404040404,1,-0.596365732142093,-0.617650552968384,2,0,0,0,0
"1952",0.676767676767677,0.404040404040404,1,0.130567278964937,0.15800275358743,4,0,0,0,0
"1953",0.686868686868687,0.404040404040404,1,1.01390544015609,1.23540062363832,5,0,0,0,0
"1954",0.696969696969697,0.404040404040404,1,0.323042134517829,0.176453588340036,5,0,0,0,0
"1955",0.707070707070707,0.404040404040404,1,0.231540090790501,0.0922701452521369,2,1,0,0,0
"1956",0.717171717171717,0.404040404040404,1,0.181112667663723,-0.092587380463793,3,0,0,0,0
"1957",0.727272727272727,0.404040404040404,1,-0.410411828423377,-0.865017028974407,2,0,0,0,0
"1958",0.737373737373737,0.404040404040404,1,0.822242335351802,0.943638890837604,4,0,0,0,0
"1959",0.747474747474748,0.404040404040404,1,0.665241627917127,0.620536936847777,5,0,0,0,0
"1960",0,0.414141414141414,1,-0.22533945784825,-0.393425237049683,3,1,0,1,1
"1961",0.0101010101010101,0.414141414141414,1,-0.304239499331854,-0.435448217209212,2,1,0,0,1
"1962",0.0202020202020202,0.414141414141414,1,0.49666022775888,0.517930034073097,2,0,0,0,0
"1963",0.0303030303030303,0.414141414141414,1,0.179956970959607,-0.0139953718173517,3,0,0,0,0
"1964",0.0404040404040404,0.414141414141414,1,-0.0926491064075313,-0.209152437251546,2,0,0,0,0
"1965",0.0505050505050505,0.414141414141414,1,-1.10015221691127,-1.48569838894383,3,0,0,0,0
"1966",0.0606060606060606,0.414141414141414,1,-0.459889940380505,-0.348697097586285,2,0,0,0,0
"1967",0.0707070707070707,0.414141414141414,1,-0.616910757482114,-0.64936158681054,3,0,0,0,0
"1968",0.0808080808080808,0.414141414141414,1,1.003978890405,1.66607274574299,4,0,0,0,0
"1969",0.0909090909090909,0.414141414141414,1,0.85408581910487,0.995543124139417,4,0,0,0,0
"1970",0.101010101010101,0.414141414141414,1,0.512352320791504,0.293142662508301,2,0,0,0,0
"1971",0.111111111111111,0.414141414141414,1,1.20379782052644,1.05209842351553,4,0,0,0,0
"1972",0.121212121212121,0.414141414141414,1,2.00138598401558,2.26841156731497,5,0,0,0,0
"1973",0.131313131313131,0.414141414141414,1,0.983509042612736,0.819587954329211,5,1,0,0,0
"1974",0.141414141414141,0.414141414141414,1,0.567712121898171,0.373560240123276,4,0,0,0,0
"1975",0.151515151515152,0.414141414141414,1,0.159301398526142,0.0470833252183783,4,0,0,0,0
"1976",0.161616161616162,0.414141414141414,1,-0.552192694733564,-0.737906706960169,2,0,0,0,0
"1977",0.171717171717172,0.414141414141414,1,-1.31986022977321,-1.44325975581661,2,0,0,0,0
"1978",0.181818181818182,0.414141414141414,1,-0.749610514756015,-0.695275356291949,3,0,0,0,0
"1979",0.191919191919192,0.414141414141414,1,-0.0661851435495913,0.027310936355601,5,0,0,0,0
"1980",0.202020202020202,0.414141414141414,1,-0.936500463106583,-1.37694884977259,1,0,0,0,0
"1981",0.212121212121212,0.414141414141414,1,0.00139040554236063,0.106880238216184,3,1,0,0,0
"1982",0.222222222222222,0.414141414141414,1,0.99656122670448,1.26723934523956,5,0,0,0,0
"1983",0.232323232323232,0.414141414141414,1,-0.0383996494602096,-0.430459586321111,5,0,0,0,0
"1984",0.242424242424242,0.414141414141414,1,0.465625796006078,0.446961013378031,5,0,0,0,0
"1985",0.252525252525253,0.414141414141414,1,-0.321410173336435,-0.727806806648595,2,0,0,0,0
"1986",0.262626262626263,0.414141414141414,1,1.56402781030849,1.99683677155698,5,0,0,0,0
"1987",0.272727272727273,0.414141414141414,1,0.75018173568872,0.549657960871904,4,0,0,0,0
"1988",0.282828282828283,0.414141414141414,1,-0.306750258246129,-0.662531672468427,2,0,0,0,0
"1989",0.292929292929293,0.414141414141414,1,-0.319940174025318,-0.275758838713159,2,0,0,0,0
"1990",0.303030303030303,0.414141414141414,1,-1.59566051068573,-1.79244787461536,2,0,0,0,0
"1991",0.313131313131313,0.414141414141414,1,-1.3709415450788,-1.18454517554772,2,0,0,0,0
"1992",0.323232323232323,0.414141414141414,1,-0.253127702357157,0.264311714613841,4,0,0,0,0
"1993",0.333333333333333,0.414141414141414,1,-1.22652719683032,-1.27713871721682,1,0,0,0,0
"1994",0.343434343434343,0.414141414141414,1,-1.03716413549595,-0.994845011303173,2,0,0,0,0
"1995",0.595959595959596,0.414141414141414,1,-0.48049045858159,-0.570923866555885,3,0,0,0,0
"1996",0.606060606060606,0.414141414141414,1,-0.698133443041856,-0.889998827894504,2,0,0,0,0
"1997",0.616161616161616,0.414141414141414,1,-1.76832242222732,-2.0613463935922,1,0,0,0,0
"1998",0.626262626262626,0.414141414141414,1,-2.64389660761991,-2.91498984894799,2,0,0,0,0
"1999",0.636363636363636,0.414141414141414,1,-1.43110361559817,-1.19878288499541,2,0,0,0,0
"2000",0.646464646464647,0.414141414141414,1,-1.14707352854834,-1.1840650681479,1,1,0,0,1
"2001",0.656565656565657,0.414141414141414,1,-1.09775973072194,-1.09325728947995,1,0,0,0,0
"2002",0.666666666666667,0.414141414141414,1,-1.22628777829635,-1.3705276194495,2,0,0,0,0
"2003",0.676767676767677,0.414141414141414,1,-0.148526073199175,-0.0371087356891741,2,0,0,0,0
"2004",0.686868686868687,0.414141414141414,1,0.517942927280994,0.546925278307291,4,0,0,0,0
"2005",0.696969696969697,0.414141414141414,1,-0.0986278374383002,-0.307535084906354,2,0,0,0,0
"2006",0.707070707070707,0.414141414141414,1,-0.251938208335329,-0.326753599443628,3,0,0,0,0
"2007",0.717171717171717,0.414141414141414,1,-0.797549304679935,-1.0107120090247,2,0,0,0,0
"2008",0.727272727272727,0.414141414141414,1,-0.888456005209937,-1.00083251909052,2,0,0,0,0
"2009",0.737373737373737,0.414141414141414,1,1.44939861934031,2.05559475403224,5,1,0,0,1
"2010",0.747474747474748,0.414141414141414,1,0.395032032615637,0.117431622550361,3,0,0,0,0
"2011",0,0.424242424242424,1,0.118960573024865,0.253944656159917,4,0,0,0,0
"2012",0.0101010101010101,0.424242424242424,1,0.268009834756703,0.43229592545142,3,0,0,0,0
"2013",0.0202020202020202,0.424242424242424,1,1.36328627161411,1.80753835081122,5,0,0,0,0
"2014",0.0303030303030303,0.424242424242424,1,0.556237072610135,0.510221841593154,4,0,0,0,0
"2015",0.0404040404040404,0.424242424242424,1,0.0305501097550458,0.0680943012333839,4,0,0,0,0
"2016",0.0505050505050505,0.424242424242424,1,0.824740021542971,1.41343685054846,4,0,0,0,0
"2017",0.0606060606060606,0.424242424242424,1,0.128059587757026,0.203643079049182,5,0,0,0,0
"2018",0.0707070707070707,0.424242424242424,1,-0.37762980649836,-0.451786216880348,2,0,0,0,0
"2019",0.0808080808080808,0.424242424242424,1,0.13105724652858,0.0717519837165091,4,0,0,0,0
"2020",0.0909090909090909,0.424242424242424,1,-0.325317996128752,-0.652152533540791,3,1,0,1,0
"2021",0.101010101010101,0.424242424242424,1,-0.305282479596801,-0.455993648283731,4,0,0,0,0
"2022",0.111111111111111,0.424242424242424,1,0.769717931833449,0.878062035689322,2,0,0,0,0
"2023",0.121212121212121,0.424242424242424,1,1.31812919797339,1.30434985841096,5,0,0,0,0
"2024",0.131313131313131,0.424242424242424,1,1.11605688041499,1.10614811100774,4,0,0,0,0
"2025",0.141414141414141,0.424242424242424,1,1.09712105907111,1.2535263285675,5,1,0,0,1
"2026",0.151515151515152,0.424242424242424,1,-1.24685691887681,-1.9138983872695,2,1,0,1,1
"2027",0.161616161616162,0.424242424242424,1,-0.985282680794075,-0.9328248265532,3,0,0,0,0
"2028",0.171717171717172,0.424242424242424,1,-0.842762987564284,-0.712698362057463,2,0,0,0,0
"2029",0.181818181818182,0.424242424242424,1,-0.398196735201485,-0.242427191794616,5,0,0,0,0
"2030",0.191919191919192,0.424242424242424,1,-0.784234996758591,-0.946436478340488,2,1,0,1,1
"2031",0.202020202020202,0.424242424242424,1,-1.76264414627418,-2.12359040850515,1,0,0,0,0
"2032",0.212121212121212,0.424242424242424,1,-0.468340357551553,-0.32783954860737,3,0,0,0,0
"2033",0.222222222222222,0.424242424242424,1,-0.490495170391801,-0.776172575436635,2,1,0,1,1
"2034",0.232323232323232,0.424242424242424,1,1.03339198088461,1.5169947477129,5,0,0,0,0
"2035",0.242424242424242,0.424242424242424,1,0.946234482476123,1.1066517454264,4,0,0,0,0
"2036",0.252525252525253,0.424242424242424,1,0.408015629254566,0.398605040988644,4,0,0,0,0
"2037",0.262626262626263,0.424242424242424,1,-0.0676682726793449,-0.437439167402828,2,0,0,0,0
"2038",0.272727272727273,0.424242424242424,1,0.086222178839386,-0.00813241470745023,3,1,0,0,1
"2039",0.282828282828283,0.424242424242424,1,-0.256880004482056,-0.308663839253132,5,0,0,0,0
"2040",0.292929292929293,0.424242424242424,1,-0.863680425882347,-1.01308450395084,1,0,0,0,0
"2041",0.303030303030303,0.424242424242424,1,-2.0471048781609,-2.37012378182652,2,0,0,0,0
"2042",0.313131313131313,0.424242424242424,1,-0.126019766753287,0.436234861370591,5,0,0,0,0
"2043",0.323232323232323,0.424242424242424,1,-0.240494547387881,-0.283894140884945,3,0,0,0,0
"2044",0.333333333333333,0.424242424242424,1,-0.56211628422893,-0.535570864191719,2,1,0,0,1
"2045",0.343434343434343,0.424242424242424,1,-1.56862053063138,-1.85826165451575,2,0,0,0,0
"2046",0.595959595959596,0.424242424242424,1,-0.0998078448512254,0.00810156286377273,3,0,0,0,0
"2047",0.606060606060606,0.424242424242424,1,-0.572273828648102,-0.571202658826412,2,0,0,0,0
"2048",0.616161616161616,0.424242424242424,1,-1.43178023304442,-1.44034638219665,1,0,0,0,0
"2049",0.626262626262626,0.424242424242424,1,-0.956935872794708,-0.512153098340032,4,0,0,0,0
"2050",0.636363636363636,0.424242424242424,1,-1.07742206220994,-1.00485565027947,1,0,0,0,0
"2051",0.646464646464647,0.424242424242424,1,-0.696488666136506,-0.532734491733892,3,0,0,0,0
"2052",0.656565656565657,0.424242424242424,1,-0.301285921824569,-0.0396297036629767,5,0,0,0,0
"2053",0.666666666666667,0.424242424242424,1,-0.533159073558596,-0.449446358220519,3,0,0,0,0
"2054",0.676767676767677,0.424242424242424,1,0.154771370849261,0.349342502558755,4,0,0,0,0
"2055",0.686868686868687,0.424242424242424,1,-0.361107965367389,-0.613774928675627,3,1,0,0,1
"2056",0.696969696969697,0.424242424242424,1,-0.955510869519192,-1.22284863330058,2,0,0,0,0
"2057",0.707070707070707,0.424242424242424,1,-1.36382313809135,-1.60040066193158,1,0,0,0,0
"2058",0.717171717171717,0.424242424242424,1,-0.435426200350554,-0.13193378199304,2,1,0,0,0
"2059",0.727272727272727,0.424242424242424,1,-0.0990203840993508,0.0413904591094226,3,0,0,0,0
"2060",0.737373737373737,0.424242424242424,1,0.324011522822549,0.217758112683007,3,0,0,0,0
"2061",0.747474747474748,0.424242424242424,1,0.324716224259314,0.272831844608967,3,0,0,0,0
"2062",0,0.434343434343434,1,0.982401531694069,1.26204130549448,3,0,0,0,0
"2063",0.0101010101010101,0.434343434343434,1,0.965291894647462,1.05214340954961,5,0,0,0,0
"2064",0.0202020202020202,0.434343434343434,1,2.31783613313777,2.79157594431957,5,0,0,0,0
"2065",0.0303030303030303,0.434343434343434,1,1.21075436610155,1.12989604706447,3,0,0,0,0
"2066",0.0404040404040404,0.434343434343434,1,0.899370450031599,1.00105158936444,4,1,0,1,1
"2067",0.0505050505050505,0.434343434343434,1,0.810411171816828,0.812703327884746,4,1,0,0,1
"2068",0.0606060606060606,0.434343434343434,1,0.718677031202017,0.832270717767507,4,0,0,0,0
"2069",0.0707070707070707,0.434343434343434,1,0.721717132196027,0.965161716364418,5,0,0,0,0
"2070",0.0808080808080808,0.434343434343434,1,0.255654148087563,0.284273976632884,3,0,0,0,0
"2071",0.0909090909090909,0.434343434343434,1,0.0352940073200102,0.144627883828398,3,0,0,0,0
"2072",0.101010101010101,0.434343434343434,1,0.215045424042638,0.389513783027406,5,0,0,0,0
"2073",0.111111111111111,0.434343434343434,1,0.683019455212888,0.77425378252057,4,0,0,0,0
"2074",0.121212121212121,0.434343434343434,1,0.854807976687256,0.798317029470855,4,0,0,0,0
"2075",0.131313131313131,0.434343434343434,1,0.962851933351279,0.928409758264104,5,0,0,0,0
"2076",0.141414141414141,0.434343434343434,1,0.39965076229832,0.257625059263414,4,0,0,0,0
"2077",0.151515151515152,0.434343434343434,1,0.185683396114006,0.463046633213208,4,0,0,0,0
"2078",0.161616161616162,0.434343434343434,1,-0.0141623149211991,0.211333676387527,3,0,0,0,0
"2079",0.171717171717172,0.434343434343434,1,-0.45452675388287,-0.468012338052704,2,0,0,0,0
"2080",0.181818181818182,0.434343434343434,1,-0.975176867495219,-1.17040188770106,2,1,0,0,1
"2081",0.191919191919192,0.434343434343434,1,-0.2414721122913,0.0762492452310275,4,1,0,0,1
"2082",0.202020202020202,0.434343434343434,1,-0.636028492571824,-0.492553815061459,2,0,0,0,0
"2083",0.212121212121212,0.434343434343434,1,-0.308425592716449,-0.136876893555008,5,1,0,1,1
"2084",0.222222222222222,0.434343434343434,1,0.182096531065136,0.3520231664254,5,0,0,0,0
"2085",0.232323232323232,0.434343434343434,1,0.531288104066755,0.479047418105077,2,1,0,1,0
"2086",0.242424242424242,0.434343434343434,1,0.482016431750047,0.348064649832954,2,0,0,0,0
"2087",0.252525252525253,0.434343434343434,1,-0.7715350359074,-1.23067354024374,2,1,0,0,0
"2088",0.262626262626263,0.434343434343434,1,0.842238663519385,1.36545094498594,3,0,0,0,0
"2089",0.272727272727273,0.434343434343434,1,0.84700585625112,1.02663774179921,4,0,0,0,0
"2090",0.282828282828283,0.434343434343434,1,0.0173859531231811,-0.0437506656175609,2,0,0,0,0
"2091",0.292929292929293,0.434343434343434,1,-1.0344796149534,-1.17151134268873,3,0,0,0,0
"2092",0.303030303030303,0.434343434343434,1,-0.739186690059299,-0.468710987384687,2,0,0,0,0
"2093",0.313131313131313,0.434343434343434,1,0.251364264925492,0.516037647042843,2,0,0,0,0
"2094",0.323232323232323,0.434343434343434,1,-0.00156479524391013,-0.0535040614954553,2,1,0,0,0
"2095",0.333333333333333,0.434343434343434,1,-0.0385030094303393,0.10285302639238,2,0,0,0,0
"2096",0.343434343434343,0.434343434343434,1,-0.934239368774964,-0.969837552401571,2,0,0,0,0
"2097",0.595959595959596,0.434343434343434,1,-0.12178998684276,-0.145602176618931,2,0,0,0,0
"2098",0.606060606060606,0.434343434343434,1,-0.428816684033553,-0.44143653064347,3,0,0,0,0
"2099",0.616161616161616,0.434343434343434,1,-0.00134788125832044,0.333920303780272,2,0,0,0,0
"2100",0.626262626262626,0.434343434343434,1,-0.406559617579901,-0.384623558764572,4,1,0,1,1
"2101",0.636363636363636,0.434343434343434,1,0.0520014188209093,0.329837762251907,3,0,0,0,0
"2102",0.646464646464647,0.434343434343434,1,0.27721655203223,0.479429738530384,2,0,0,0,0
"2103",0.656565656565657,0.434343434343434,1,0.229253072421925,0.315825251437674,5,0,0,0,0
"2104",0.666666666666667,0.434343434343434,1,-0.718679417793833,-0.985367558422156,2,0,0,0,0
"2105",0.676767676767677,0.434343434343434,1,-0.617809941326291,-0.725163918658286,2,0,0,0,0
"2106",0.686868686868687,0.434343434343434,1,-0.848030694335349,-0.959043227745281,3,0,0,0,0
"2107",0.696969696969697,0.434343434343434,1,-1.55830688346091,-1.74675037702353,2,1,0,1,1
"2108",0.707070707070707,0.434343434343434,1,-0.704317356228666,-0.398659360312351,2,0,0,0,0
"2109",0.717171717171717,0.434343434343434,1,-0.579669607099994,-0.590419623872338,2,0,0,0,0
"2110",0.727272727272727,0.434343434343434,1,-0.0530355065176726,0.0246370448527947,3,0,0,0,0
"2111",0.737373737373737,0.434343434343434,1,0.936734125432724,1.24952317883719,4,0,0,0,0
"2112",0.747474747474748,0.434343434343434,1,1.7636359080362,2.20342680394286,5,0,0,0,0
"2113",0,0.444444444444444,1,0.663432438422442,0.598380535274283,4,1,0,1,0
"2114",0.0101010101010101,0.444444444444444,1,0.58226574852528,0.3855126999916,5,0,0,0,0
"2115",0.0202020202020202,0.444444444444444,1,1.74481905483754,1.85553199960295,5,0,0,0,0
"2116",0.0303030303030303,0.444444444444444,1,1.34099313064943,1.24090934733401,4,0,0,0,0
"2117",0.0404040404040404,0.444444444444444,1,0.362117125892555,0.077965625951539,2,0,0,0,0
"2118",0.0505050505050505,0.444444444444444,1,-0.0269787786343465,-0.261170357880048,4,0,0,0,0
"2119",0.0606060606060606,0.444444444444444,1,0.234394364652497,0.167887245421416,2,1,0,1,0
"2120",0.0707070707070707,0.444444444444444,1,0.437878328828541,0.414403416234711,3,0,0,0,0
"2121",0.0808080808080808,0.444444444444444,1,-0.855008406833929,-1.32397395282329,2,0,0,0,0
"2122",0.0909090909090909,0.444444444444444,1,0.794475763341102,1.27461316065665,4,0,0,0,0
"2123",0.101010101010101,0.444444444444444,1,0.91943105409697,1.06106960025819,2,1,0,0,1
"2124",0.111111111111111,0.444444444444444,1,1.07439756276474,1.19244496443337,2,0,0,0,0
"2125",0.121212121212121,0.444444444444444,1,1.29548695752293,1.43434595714673,5,0,0,0,0
"2126",0.131313131313131,0.444444444444444,1,1.6379316230242,1.87507272248243,5,0,0,0,0
"2127",0.141414141414141,0.444444444444444,1,1.14651851545742,1.2130933008718,4,0,0,0,0
"2128",0.151515151515152,0.444444444444444,1,-0.0778897433526426,-0.361828874655348,2,0,0,0,0
"2129",0.161616161616162,0.444444444444444,1,0.0208496241661059,0.0528085792465743,3,0,0,0,0
"2130",0.171717171717172,0.444444444444444,1,-0.258636384772619,-0.256614144650864,4,0,0,0,0
"2131",0.181818181818182,0.444444444444444,1,-0.552763675731842,-0.546205819648251,2,0,0,0,0
"2132",0.191919191919192,0.444444444444444,1,-0.20119603155452,-0.109785939663373,2,0,0,0,0
"2133",0.202020202020202,0.444444444444444,1,-0.474324544571279,-0.540118169030812,2,1,0,0,1
"2134",0.212121212121212,0.444444444444444,1,-0.315507583958197,-0.31193194689521,2,0,0,0,0
"2135",0.222222222222222,0.444444444444444,1,-1.11548446731685,-1.56216501422458,2,0,0,0,0
"2136",0.232323232323232,0.444444444444444,1,-0.00141716160356397,0.0959125934413458,3,0,0,0,0
"2137",0.242424242424242,0.444444444444444,1,0.672536341252106,0.893672642339981,4,0,0,0,0
"2138",0.252525252525253,0.444444444444444,1,0.00200310023586954,-0.0244242196330817,3,0,0,0,0
"2139",0.262626262626263,0.444444444444444,1,-0.0607269447373015,-0.246255754563814,4,0,0,0,0
"2140",0.272727272727273,0.444444444444444,1,-0.209692411298693,-0.481250207272777,4,0,0,0,0
"2141",0.282828282828283,0.444444444444444,1,-0.552065570324467,-0.714973621495997,1,1,0,0,1
"2142",0.292929292929293,0.444444444444444,1,-0.759817196741407,-0.752719439180043,3,1,0,0,0
"2143",0.303030303030303,0.444444444444444,1,-1.12040392356128,-1.315414667479,1,0,0,0,0
"2144",0.313131313131313,0.444444444444444,1,0.828943957416013,1.29226854794087,3,0,0,0,0
"2145",0.323232323232323,0.444444444444444,1,1.20391013246793,1.45402424521586,4,0,0,0,0
"2146",0.333333333333333,0.444444444444444,1,0.0645076963078447,-0.105693825221516,5,0,0,0,0
"2147",0.343434343434343,0.444444444444444,1,-0.0866441187747671,0.0607878505445487,5,0,0,0,0
"2148",0.676767676767677,0.444444444444444,1,-1.16705192037188,-1.34299231951842,2,0,0,0,0
"2149",0.686868686868687,0.444444444444444,1,-1.53431880937967,-1.68016932045998,2,0,0,0,0
"2150",0.696969696969697,0.444444444444444,1,-0.79869816659308,-0.518401135680402,2,0,0,0,0
"2151",0.707070707070707,0.444444444444444,1,-1.16351294778593,-1.319283236086,1,1,0,1,1
"2152",0.717171717171717,0.444444444444444,1,0.00276068288806771,0.318007697349776,2,0,0,0,0
"2153",0.727272727272727,0.444444444444444,1,-0.336536586686229,-0.517514012135646,3,0,0,0,0
"2154",0.737373737373737,0.444444444444444,1,0.482724121370604,0.470424358826088,4,1,0,1,1
"2155",0.747474747474748,0.444444444444444,1,1.05509965543466,0.975299749041578,5,0,0,0,0
"2156",0,0.454545454545455,1,-0.0152511625410245,-0.180577149195451,2,0,0,0,0
"2157",0.0101010101010101,0.454545454545455,1,0.337136273647932,0.309762357976945,5,0,0,0,0
"2158",0.0202020202020202,0.454545454545455,1,0.491799622540534,0.281717222844181,4,0,0,0,0
"2159",0.0303030303030303,0.454545454545455,1,0.892700060873085,0.901421354589461,5,0,0,0,0
"2160",0.0404040404040404,0.454545454545455,1,-0.179641009265501,-0.449912102908102,3,1,0,1,0
"2161",0.0505050505050505,0.454545454545455,1,-0.455689501662705,-0.544189195368019,5,0,0,0,0
"2162",0.0606060606060606,0.454545454545455,1,-0.396139177752245,-0.488473442055095,2,0,0,0,0
"2163",0.0707070707070707,0.454545454545455,1,0.124000600928181,0.243777596072927,2,0,0,0,0
"2164",0.0808080808080808,0.454545454545455,1,-0.216912104909381,-0.202861680131453,3,0,0,0,0
"2165",0.0909090909090909,0.454545454545455,1,0.489206511920446,0.582339744255615,4,0,0,0,0
"2166",0.101010101010101,0.454545454545455,1,0.705317304157833,0.649825205340454,4,0,0,0,0
"2167",0.111111111111111,0.454545454545455,1,0.695577590895454,0.585547117569093,5,0,0,0,0
"2168",0.121212121212121,0.454545454545455,1,1.50570155600022,1.65796576317498,5,1,0,0,0
"2169",0.131313131313131,0.454545454545455,1,0.586259460492823,0.172203531025188,5,1,0,0,0
"2170",0.141414141414141,0.454545454545455,1,1.24359333672495,1.41937230377556,2,0,0,0,0
"2171",0.676767676767677,0.454545454545455,1,-1.64747449107941,-1.83773872103658,1,0,0,0,0
"2172",0.686868686868687,0.454545454545455,1,-1.3371082538744,-1.24035943810501,3,0,0,0,0
"2173",0.696969696969697,0.454545454545455,1,-0.962331983299246,-0.89920393686347,3,0,0,0,0
"2174",0.707070707070707,0.454545454545455,1,-0.118425192271738,0.189343676289894,4,0,0,0,0
"2175",0.717171717171717,0.454545454545455,1,0.030863356853531,0.0856859223152053,4,0,0,0,0
"2176",0.727272727272727,0.454545454545455,1,-0.402087749428378,-0.530630930211922,4,0,0,0,0
"2177",0.737373737373737,0.454545454545455,1,0.529454358271974,0.7179567128528,5,0,0,0,0
"2178",0.747474747474748,0.454545454545455,1,1.6126411391056,1.91518434132511,5,0,0,0,0
"2179",0,0.464646464646465,1,0.496700266394964,0.668881563718196,5,1,0,1,0
"2180",0.0101010101010101,0.464646464646465,1,0.358513189440531,0.369091665209886,5,1,0,1,1
"2181",0.0202020202020202,0.464646464646465,1,0.352492544357269,0.333283809974665,5,0,0,0,0
"2182",0.0303030303030303,0.464646464646465,1,1.53956420187309,1.96560727465505,5,1,0,0,1
"2183",0.0404040404040404,0.464646464646465,1,0.185548138366212,0.034064265728626,2,0,0,0,0
"2184",0.0505050505050505,0.464646464646465,1,-0.519160166734992,-0.591798881293911,4,0,0,0,0
"2185",0.0606060606060606,0.464646464646465,1,0.0296156823762916,0.242339882361591,2,0,0,0,0
"2186",0.0707070707070707,0.464646464646465,1,-0.743987254115907,-1.03636004329231,4,0,0,0,0
"2187",0.0808080808080808,0.464646464646465,1,-0.0543882670119341,0.0867298050113059,5,0,0,0,0
"2188",0.0909090909090909,0.464646464646465,1,0.922723178967812,1.19406730113686,4,0,0,0,0
"2189",0.101010101010101,0.464646464646465,1,1.88206605577772,2.30386112119264,3,0,0,0,0
"2190",0.111111111111111,0.464646464646465,1,2.14044654643666,2.4571679046518,5,0,0,0,0
"2191",0.121212121212121,0.464646464646465,1,0.910670560160687,0.625343284210113,4,1,0,0,0
"2192",0.131313131313131,0.464646464646465,1,0.207327701257596,-0.0124367379700338,5,0,0,0,0
"2193",0.141414141414141,0.464646464646465,1,1.27541994048671,1.52564733968101,4,0,0,0,0
"2194",0.676767676767677,0.464646464646465,1,-1.51157116670674,-1.54181936418143,2,0,0,0,0
"2195",0.686868686868687,0.464646464646465,1,-0.953407094987182,-0.749420687847497,2,0,0,0,0
"2196",0.696969696969697,0.464646464646465,1,-1.17388205961916,-1.30521458985423,3,0,0,0,0
"2197",0.707070707070707,0.464646464646465,1,0.0466765745538577,0.281904369034022,2,0,0,0,0
"2198",0.717171717171717,0.464646464646465,1,-0.228153009708461,-0.343088262069736,5,0,0,0,0
"2199",0.727272727272727,0.464646464646465,1,-0.934665881232401,-1.20733788446219,1,0,0,0,0
"2200",0.737373737373737,0.464646464646465,1,0.483135664890923,0.698851872762354,5,0,0,0,0
"2201",0.747474747474748,0.464646464646465,1,0.719728775147479,0.549183015428207,4,0,0,0,0
"2202",0,0.474747474747475,1,-0.527010307231319,-0.829316833651656,2,0,0,0,0
"2203",0.0101010101010101,0.474747474747475,1,0.136777386289003,0.206436857411044,2,0,0,0,0
"2204",0.0202020202020202,0.474747474747475,1,1.26261117321059,1.58500700175123,5,0,0,0,0
"2205",0.0303030303030303,0.474747474747475,1,0.787751469072135,0.570791176999102,2,0,0,0,0
"2206",0.0404040404040404,0.474747474747475,1,-0.51108960308539,-0.889582079819516,2,0,0,0,0
"2207",0.0505050505050505,0.474747474747475,1,-0.135691865313139,0.0199513581507085,3,0,0,0,0
"2208",0.0606060606060606,0.474747474747475,1,-1.05569218162759,-1.39597335905896,2,0,0,0,0
"2209",0.0707070707070707,0.474747474747475,1,-1.90291559643072,-2.30401470879227,2,0,0,0,0
"2210",0.0808080808080808,0.474747474747475,1,-0.545166301513332,-0.407220436977676,3,0,0,0,0
"2211",0.0909090909090909,0.474747474747475,1,0.933971582873143,1.1194972676121,3,0,0,0,0
"2212",0.101010101010101,0.474747474747475,1,2.48215639390263,2.79882109870669,5,0,0,0,0
"2213",0.111111111111111,0.474747474747475,1,1.83985860660677,1.64235827128408,2,0,0,0,0
"2214",0.121212121212121,0.474747474747475,1,0.0379901007363964,-0.436743309379978,4,0,0,0,0
"2215",0.131313131313131,0.474747474747475,1,1.09598394347282,1.48075053877908,4,0,0,0,0
"2216",0.141414141414141,0.474747474747475,1,0.361992338629881,0.0616623503471512,5,0,0,0,0
"2217",0.676767676767677,0.474747474747475,1,-1.19035619552734,-1.1590230080329,4,0,0,0,0
"2218",0.686868686868687,0.474747474747475,1,-1.21494064878323,-1.23266590773701,1,0,0,0,0
"2219",0.696969696969697,0.474747474747475,1,-0.950102332729827,-0.909103067250827,2,0,0,0,0
"2220",0.707070707070707,0.474747474747475,1,-0.633371720597186,-0.701258621957424,2,0,0,0,0
"2221",0.717171717171717,0.474747474747475,1,-0.544938132708063,-0.569002188925024,1,0,0,0,0
"2222",0.727272727272727,0.474747474747475,1,-0.878890275765745,-0.966991680773905,1,0,0,0,0
"2223",0.737373737373737,0.474747474747475,1,-0.535601074741174,-0.656596027769192,3,0,0,0,0
"2224",0.747474747474748,0.474747474747475,1,-0.177814725508,-0.308457827996993,1,0,0,0,0
"2225",0,0.484848484848485,1,-1.17151975733968,-1.38454316961796,3,0,0,0,0
"2226",0.0101010101010101,0.484848484848485,1,0.398444094486997,0.70800432225089,4,1,0,0,1
"2227",0.0202020202020202,0.484848484848485,1,0.189046033058937,-0.0933984532893387,2,0,0,0,0
"2228",0.0303030303030303,0.484848484848485,1,1.07146114954051,1.33709192895071,5,0,0,0,0
"2229",0.0404040404040404,0.484848484848485,1,0.278985960385791,0.28341309238839,2,1,0,1,0
"2230",0.0505050505050505,0.484848484848485,1,-0.42056839610056,-0.519275231690424,3,0,0,0,0
"2231",0.0606060606060606,0.484848484848485,1,-1.47669296634264,-1.66909981501631,2,0,0,0,0
"2232",0.0707070707070707,0.484848484848485,1,-1.44565948735574,-1.31382207758384,4,0,0,0,0
"2233",0.0808080808080808,0.484848484848485,1,-1.4307062296149,-1.6128222139985,3,0,0,0,0
"2234",0.0909090909090909,0.484848484848485,1,0.232300613767272,0.308197111205201,2,0,0,0,0
"2235",0.101010101010101,0.484848484848485,1,0.345076804338126,-0.120097290222912,2,1,0,0,0
"2236",0.111111111111111,0.484848484848485,1,0.831728791930804,0.755498135754931,5,0,0,0,0
"2237",0.121212121212121,0.484848484848485,1,0.0684192958212969,-0.112560589207928,4,0,0,0,0
"2238",0.131313131313131,0.484848484848485,1,-0.0461255108428842,-0.229934853244861,3,0,0,0,0
"2239",0.141414141414141,0.484848484848485,1,0.972236426169678,1.27116990939657,5,1,0,1,1
"2240",0,0.494949494949495,1,-0.29173274646965,-0.0584947458438335,4,0,0,0,0
"2241",0.0101010101010101,0.494949494949495,1,0.0544287751709031,0.107925907616343,5,0,0,0,0
"2242",0.0202020202020202,0.494949494949495,1,0.243347849069571,0.237808697558686,3,0,0,0,0
"2243",0.0303030303030303,0.494949494949495,1,-0.65600539673399,-1.15764563725941,2,1,0,0,0
"2244",0.0404040404040404,0.494949494949495,1,-0.58728746099672,-0.755093834179576,1,1,0,1,0
"2245",0.0505050505050505,0.494949494949495,1,-0.673366586418947,-0.696944484302133,2,0,0,0,0
"2246",0.0606060606060606,0.494949494949495,1,-0.480291890959007,-0.21855047198463,4,0,0,0,0
"2247",0.0707070707070707,0.494949494949495,1,0.111399835678877,0.593415421733348,3,0,0,0,0
"2248",0.0808080808080808,0.494949494949495,1,-0.831396003338874,-0.907497767957883,4,0,0,0,0
"2249",0.0909090909090909,0.494949494949495,1,-0.723465036673537,-0.829129267399329,2,0,0,0,0
"2250",0.101010101010101,0.494949494949495,1,1.09714955953161,1.59603195814141,5,0,0,0,0
"2251",0.111111111111111,0.494949494949495,1,1.28618458515518,1.46703814487068,5,0,0,0,0
"2252",0.121212121212121,0.494949494949495,1,0.270004509462807,0.156721092474645,5,1,0,1,0
"2253",0.131313131313131,0.494949494949495,1,0.863778436008958,1.16559216163806,5,0,0,0,0
"2254",0.141414141414141,0.494949494949495,1,-0.278020173262194,-0.724956734278059,1,0,0,0,0
"2255",0,0.505050505050505,1,1.04307730424482,1.48140547759126,5,1,0,1,1
"2256",0.0101010101010101,0.505050505050505,1,1.46013189227502,1.844903634069,4,0,0,0,0
"2257",0.0202020202020202,0.505050505050505,1,0.962770366837533,1.0920905618911,4,0,0,0,0
"2258",0.0303030303030303,0.505050505050505,1,0.545249800289419,0.773015964439193,4,0,0,0,0
"2259",0.0404040404040404,0.505050505050505,1,0.300581248068427,0.509733908049679,1,0,0,0,0
"2260",0.0505050505050505,0.505050505050505,1,-0.614751092284198,-0.762079964199491,4,1,0,0,0
"2261",0.0606060606060606,0.505050505050505,1,-0.100535353148775,0.029573568842694,4,1,0,1,0
"2262",0.0707070707070707,0.505050505050505,1,-0.0686974849775746,-0.102708172523277,4,0,0,0,0
"2263",0.0808080808080808,0.505050505050505,1,-0.65104645988079,-0.737096756354478,2,0,0,0,0
"2264",0.0909090909090909,0.505050505050505,1,-0.293859182649361,-0.184771587679925,4,0,0,0,0
"2265",0.101010101010101,0.505050505050505,1,-0.271872768130032,-0.57524925049042,2,1,0,1,0
"2266",0.111111111111111,0.505050505050505,1,0.642165487432293,0.669666215684958,4,1,0,1,1
"2267",0.121212121212121,0.505050505050505,1,0.72590504105549,0.764945619308202,5,0,0,0,0
"2268",0.131313131313131,0.505050505050505,1,0.830215452697908,0.904724034648758,4,0,0,0,0
"2269",0.141414141414141,0.505050505050505,1,0.135379094533543,0.0911069772374675,3,1,0,0,0
"2270",0,0.515151515151515,1,0.219174550901123,-0.0187368299641514,4,0,0,0,0
"2271",0.0101010101010101,0.515151515151515,1,0.523653578754178,0.345831159031517,2,0,0,0,0
"2272",0.0202020202020202,0.515151515151515,1,0.347687615985832,0.144327211141377,4,0,0,0,0
"2273",0.0303030303030303,0.515151515151515,1,0.546969433605343,0.555060263377076,5,0,0,0,0
"2274",0.0404040404040404,0.515151515151515,1,0.164082358213817,0.0810265796983097,2,0,0,0,0
"2275",0.0505050505050505,0.515151515151515,1,0.408745445038091,0.639148256010106,4,1,0,1,0
"2276",0.0606060606060606,0.515151515151515,1,0.218110131534808,0.252744541456019,4,0,0,0,0
"2277",0.0707070707070707,0.515151515151515,1,0.453953656962104,0.627568495524421,4,0,0,0,0
"2278",0.0808080808080808,0.515151515151515,1,0.166470786310798,0.270037530442523,2,0,0,0,0
"2279",0.0909090909090909,0.515151515151515,1,-0.553216680938885,-0.701203230763787,3,0,0,0,0
"2280",0.101010101010101,0.515151515151515,1,-0.266630395371269,-0.213472844805768,3,0,0,0,0
"2281",0.111111111111111,0.515151515151515,1,-0.106284318902032,-0.219335914007105,3,0,0,0,0
"2282",0.121212121212121,0.515151515151515,1,-0.578943288640303,-0.967549564524383,1,0,0,0,0
"2283",0.131313131313131,0.515151515151515,1,0.00249782982422622,-0.0458373248549716,4,1,0,1,1
"2284",0.141414141414141,0.515151515151515,1,0.698559576225733,0.921484405220455,4,1,0,1,1
"2285",0,0.525252525252525,1,-0.463499150865082,-0.63111927867925,2,0,0,0,0
"2286",0.0101010101010101,0.525252525252525,1,-0.59681948128551,-0.809098395215865,2,0,0,0,0
"2287",0.0202020202020202,0.525252525252525,1,0.0170282682391318,0.0692219188046338,4,0,0,0,0
"2288",0.0303030303030303,0.525252525252525,1,-0.171521670557181,-0.339243484897737,4,0,0,0,0
"2289",0.0404040404040404,0.525252525252525,1,0.388188381263088,0.514569671108908,5,1,0,1,1
"2290",0.0505050505050505,0.525252525252525,1,0.352191018072513,0.319776188048114,2,1,0,1,1
"2291",0.0606060606060606,0.525252525252525,1,1.24090426202685,1.57805873929039,5,0,0,0,0
"2292",0.0707070707070707,0.525252525252525,1,0.717691810804146,0.654536476029482,4,0,0,0,0
"2293",0.0808080808080808,0.525252525252525,1,-0.198580332301903,-0.422620404987047,4,0,0,0,0
"2294",0.0909090909090909,0.525252525252525,1,-0.819196607064784,-0.983919345703388,2,0,0,0,0
"2295",0.101010101010101,0.525252525252525,1,-0.609742415351728,-0.615594112214452,2,1,0,1,1
"2296",0.111111111111111,0.525252525252525,1,-1.20533826564154,-1.49392072332527,2,0,0,0,0
"2297",0.121212121212121,0.525252525252525,1,-0.31221995336376,-0.0719710107811746,5,0,0,0,0
"2298",0.131313131313131,0.525252525252525,1,-0.0848722573387893,-0.0745626764088867,4,0,0,0,0
"2299",0.141414141414141,0.525252525252525,1,0.129717134954687,0.0519972251257125,2,0,0,0,0
"2300",0.151515151515152,0.525252525252525,1,0.208957836860693,0.18209008518004,2,0,0,0,0
"2301",0.161616161616162,0.525252525252525,1,1.22071189558483,1.53891870376602,5,1,0,0,1
"2302",0.171717171717172,0.525252525252525,1,1.83534799108654,2.06562722385956,5,0,0,0,0
"2303",0.181818181818182,0.525252525252525,1,1.71767730958271,1.73824000302776,5,0,0,0,0
"2304",0.191919191919192,0.525252525252525,1,0.997514598039196,0.826588253324413,5,0,0,0,0
"2305",0.202020202020202,0.525252525252525,1,0.473721877434144,0.343070509364433,2,0,0,0,0
"2306",0.212121212121212,0.525252525252525,1,-0.592036985480718,-0.908286649167616,4,0,0,0,0
"2307",0.222222222222222,0.525252525252525,1,0.449318815623358,0.76086351178669,3,0,0,0,0
"2308",0.232323232323232,0.525252525252525,1,0.480379506057877,0.506655050982308,3,0,0,0,0
"2309",0.242424242424242,0.525252525252525,1,0.495918849895247,0.518022796424357,4,0,0,0,0
"2310",0.252525252525253,0.525252525252525,1,-0.761148171732981,-1.13761407853687,1,0,0,0,0
"2311",0.262626262626263,0.525252525252525,1,-1.32057115831694,-1.51688828766942,2,0,0,0,0
"2312",0.272727272727273,0.525252525252525,1,-0.534565729324492,-0.326682152386528,2,0,0,0,0
"2313",0.282828282828283,0.525252525252525,1,-1.04973569871044,-1.22644608443246,2,0,0,0,0
"2314",0.292929292929293,0.525252525252525,1,-0.915416929965103,-0.905204335671745,2,0,0,0,0
"2315",0.303030303030303,0.525252525252525,1,-1.56579700996255,-1.79850337765597,2,0,0,0,0
"2316",0.313131313131313,0.525252525252525,1,-0.43355897676037,-0.128218298497464,2,0,0,0,0
"2317",0.323232323232323,0.525252525252525,1,-0.559388040326573,-0.614238233037137,2,0,0,0,0
"2318",0.333333333333333,0.525252525252525,1,-1.98987593012773,-2.45718125238783,1,1,0,0,1
"2319",0.343434343434343,0.525252525252525,1,-1.71107950823799,-1.68554366435646,3,0,0,0,0
"2320",0.353535353535354,0.525252525252525,1,-1.35422852072781,-1.29496671427027,1,0,0,0,0
"2321",0.363636363636364,0.525252525252525,1,-1.02511724916024,-0.962931579623772,2,0,0,0,0
"2322",0.373737373737374,0.525252525252525,1,-0.19863070116408,0.0300231948552419,3,0,0,0,0
"2323",0.383838383838384,0.525252525252525,1,-0.668747607496422,-0.820916418029502,3,0,0,0,0
"2324",0.393939393939394,0.525252525252525,1,0.116011804746592,0.343047325105525,4,1,0,0,1
"2325",0.404040404040404,0.525252525252525,1,-0.479293783504708,-0.660848976646539,1,0,0,0,0
"2326",0.414141414141414,0.525252525252525,1,-0.661189175433545,-0.731275727121716,5,0,0,0,0
"2327",0.424242424242424,0.525252525252525,1,-0.674209673072527,-0.697006636474649,5,0,0,0,0
"2328",0,0.535353535353535,1,0.810838176145047,1.24685175665116,5,0,0,0,0
"2329",0.0101010101010101,0.535353535353535,1,0.0454606923660253,0.0715505965849745,2,0,0,0,0
"2330",0.0202020202020202,0.535353535353535,1,-0.497301381866566,-0.636184079758727,4,0,0,0,0
"2331",0.0303030303030303,0.535353535353535,1,1.88956390425904,2.75932389673117,5,1,0,0,0
"2332",0.0404040404040404,0.535353535353535,1,1.24929507914314,1.3029428007393,5,0,0,0,0
"2333",0.0505050505050505,0.535353535353535,1,-0.217733619644332,-0.650447664109862,2,1,0,1,1
"2334",0.0606060606060606,0.535353535353535,1,0.270124879788698,0.173070305380886,2,0,0,0,0
"2335",0.0707070707070707,0.535353535353535,1,0.331742977534261,0.256974209983046,2,0,0,0,0
"2336",0.0808080808080808,0.535353535353535,1,-1.44600520062858,-2.00379196978511,1,0,0,0,0
"2337",0.0909090909090909,0.535353535353535,1,-0.40783843249806,-0.0952187335093847,4,1,0,1,0
"2338",0.101010101010101,0.535353535353535,1,0.232313401952374,0.57676663880609,3,0,0,0,0
"2339",0.111111111111111,0.535353535353535,1,-0.966442303862167,-1.15520903466132,3,0,0,0,0
"2340",0.121212121212121,0.535353535353535,1,-0.353001098684785,-0.208319599571322,2,1,0,0,0
"2341",0.131313131313131,0.535353535353535,1,0.0582298446913741,0.158657381978104,2,0,0,0,0
"2342",0.141414141414141,0.535353535353535,1,-0.0659636675218296,-0.0942390371935409,4,1,0,1,1
"2343",0.151515151515152,0.535353535353535,1,-0.0424537502618886,-0.0741828218948925,2,0,0,0,0
"2344",0.161616161616162,0.535353535353535,1,0.224552705133475,0.0835742951497086,4,0,0,0,0
"2345",0.171717171717172,0.535353535353535,1,1.05734001419596,1.0328578963152,3,0,0,0,0
"2346",0.181818181818182,0.535353535353535,1,0.537756208811664,0.166297178454569,4,0,0,0,0
"2347",0.191919191919192,0.535353535353535,1,0.567642269928119,0.462712914002856,4,1,0,1,1
"2348",0.202020202020202,0.535353535353535,1,0.114081904684924,-0.00792076450163278,5,0,0,0,0
"2349",0.212121212121212,0.535353535353535,1,0.358485644881497,0.574397440238099,4,0,0,0,0
"2350",0.222222222222222,0.535353535353535,1,0.616562753541895,0.712486362890981,5,1,0,0,1
"2351",0.232323232323232,0.535353535353535,1,0.764331426922163,0.788739879866977,4,0,0,0,0
"2352",0.242424242424242,0.535353535353535,1,0.0936119013624635,-0.125824637956232,2,0,0,0,0
"2353",0.252525252525253,0.535353535353535,1,-0.937997397987885,-1.17426660595517,3,1,0,1,0
"2354",0.262626262626263,0.535353535353535,1,-1.20828404967261,-1.25217331249872,2,0,0,0,0
"2355",0.272727272727273,0.535353535353535,1,-0.745312176364182,-0.675541852799434,3,0,0,0,0
"2356",0.282828282828283,0.535353535353535,1,-0.310405129309027,-0.117210443449809,2,0,0,0,0
"2357",0.292929292929293,0.535353535353535,1,-1.71890233754793,-2.11151528336239,1,0,0,0,0
"2358",0.303030303030303,0.535353535353535,1,-1.66551108024016,-1.70078598153306,2,1,0,0,1
"2359",0.313131313131313,0.535353535353535,1,-1.30424973090771,-1.41931920257888,2,0,0,0,0
"2360",0.323232323232323,0.535353535353535,1,-2.11368688759322,-2.56890955844841,1,0,0,0,0
"2361",0.333333333333333,0.535353535353535,1,-1.82957076663797,-1.74247102413141,3,0,0,0,0
"2362",0.343434343434343,0.535353535353535,1,-1.93308967223443,-1.95387701085664,4,0,0,0,0
"2363",0.353535353535354,0.535353535353535,1,-0.355604143920228,0.180043387889248,3,1,0,1,1
"2364",0.363636363636364,0.535353535353535,1,-0.0678275911635134,0.158466547585196,5,0,0,0,0
"2365",0.373737373737374,0.535353535353535,1,-0.245082749170185,-0.252451308782924,1,0,0,0,0
"2366",0.383838383838384,0.535353535353535,1,-0.0556770312840796,0.0607953873235889,5,1,0,0,1
"2367",0.393939393939394,0.535353535353535,1,0.489785011765266,0.680155515932296,5,0,0,0,0
"2368",0.404040404040404,0.535353535353535,1,-0.256273373524522,-0.381741267921922,4,0,0,0,0
"2369",0.414141414141414,0.535353535353535,1,-0.0800218480023381,0.0834165529599573,2,0,0,0,0
"2370",0.424242424242424,0.535353535353535,1,-1.15925676360439,-1.45402690760073,2,0,0,0,0
"2371",0,0.545454545454546,1,1.58229408097647,1.85648468254821,5,1,0,1,1
"2372",0.0101010101010101,0.545454545454546,1,0.647608054307959,0.613901299547793,3,0,0,0,0
"2373",0.0202020202020202,0.545454545454546,1,0.0719381866841208,-0.0097181687328578,4,0,0,0,0
"2374",0.0303030303030303,0.545454545454546,1,2.23283120541056,2.70671354405237,5,0,0,0,0
"2375",0.0404040404040404,0.545454545454546,1,2.05336691114763,2.16320218350298,5,0,0,0,0
"2376",0.0505050505050505,0.545454545454546,1,-0.322124780139136,-0.781857575624118,4,0,0,0,0
"2377",0.0606060606060606,0.545454545454546,1,-0.0340223000710924,0.0296685917497365,2,0,0,0,0
"2378",0.0707070707070707,0.545454545454546,1,-1.57124469874886,-2.15105742091119,1,0,0,0,0
"2379",0.0808080808080808,0.545454545454546,1,-2.05151542227541,-2.27605639486023,1,0,0,0,0
"2380",0.0909090909090909,0.545454545454546,1,-1.1227212747815,-1.10889243258021,4,0,0,0,0
"2381",0.101010101010101,0.545454545454546,1,-0.0414022839408734,0.10468913415145,4,1,0,1,1
"2382",0.111111111111111,0.545454545454546,1,-0.690705363972891,-0.816766086316692,3,0,0,0,0
"2383",0.121212121212121,0.545454545454546,1,-0.6226737268099,-0.653918208274672,2,0,0,0,0
"2384",0.131313131313131,0.545454545454546,1,-0.126169493248769,-0.0632906425504084,3,0,0,0,0
"2385",0.141414141414141,0.545454545454546,1,-0.346817804871149,-0.426538082869264,2,0,0,0,0
"2386",0.151515151515152,0.545454545454546,1,1.12858144906678,1.69862488063876,5,0,0,0,0
"2387",0.161616161616162,0.545454545454546,1,-0.121661833288944,-0.406270921432612,2,0,0,0,0
"2388",0.171717171717172,0.545454545454546,1,0.648736091336739,0.804885450387035,4,0,0,0,0
"2389",0.181818181818182,0.545454545454546,1,0.209232980608422,0.0729674589094386,2,0,0,0,0
"2390",0.191919191919192,0.545454545454546,1,0.751744441885916,0.937557697490899,3,0,0,0,0
"2391",0.202020202020202,0.545454545454546,1,0.901644195358065,1.07284504756845,3,0,0,0,0
"2392",0.212121212121212,0.545454545454546,1,2.06100570317234,2.61022929238698,5,0,0,0,0
"2393",0.222222222222222,0.545454545454546,1,1.1119338128265,0.99851421502542,4,1,0,1,0
"2394",0.232323232323232,0.545454545454546,1,1.03179993454615,1.08348148417189,4,1,0,1,0
"2395",0.242424242424242,0.545454545454546,1,-0.183337794833478,-0.4487466159379,2,0,0,0,0
"2396",0.252525252525253,0.545454545454546,1,0.184059164037613,0.501515198716254,4,1,0,0,0
"2397",0.262626262626263,0.545454545454546,1,-0.186720191961715,-0.0646696808742426,2,1,0,0,1
"2398",0.272727272727273,0.545454545454546,1,-0.430450368720353,-0.44101189953471,2,0,0,0,0
"2399",0.282828282828283,0.545454545454546,1,-0.148599083306368,-0.0221390135039315,4,0,0,0,0
"2400",0.292929292929293,0.545454545454546,1,-0.799517893131038,-0.739308007140373,3,0,0,0,0
"2401",0.303030303030303,0.545454545454546,1,-1.63885908062147,-1.75659124109186,2,0,0,0,0
"2402",0.313131313131313,0.545454545454546,1,-1.90644394961373,-2.00399781602534,1,0,0,0,0
"2403",0.323232323232323,0.545454545454546,1,-1.42655025149765,-1.18483740670912,2,0,0,0,0
"2404",0.333333333333333,0.545454545454546,1,-0.760061887035294,-0.378651013607154,2,0,0,0,0
"2405",0.343434343434343,0.545454545454546,1,-0.835337772205351,-0.688504831723006,3,1,0,1,1
"2406",0.353535353535354,0.545454545454546,1,-1.5325696854287,-1.91884452052305,2,0,0,0,0
"2407",0.363636363636364,0.545454545454546,1,-0.565224883075963,-0.513593186058275,4,0,0,0,0
"2408",0.373737373737374,0.545454545454546,1,-0.280248317997545,-0.277663555061473,2,0,0,0,0
"2409",0.383838383838384,0.545454545454546,1,-0.147092678284943,-0.194931683626569,4,1,0,0,1
"2410",0.393939393939394,0.545454545454546,1,0.128060443953918,0.0978272716172517,4,0,0,0,0
"2411",0.404040404040404,0.545454545454546,1,0.0406534292024194,0.0239940054274457,3,0,0,0,0
"2412",0.414141414141414,0.545454545454546,1,0.131456014205099,0.231181970830199,3,0,0,0,0
"2413",0.424242424242424,0.545454545454546,1,-1.6922628446062,-2.14466941825934,2,0,0,0,0
"2414",0,0.555555555555556,1,1.3517950730222,1.32193985041821,5,0,0,0,0
"2415",0.0101010101010101,0.555555555555556,1,0.217071037948255,-0.0946025241139253,3,1,0,1,0
"2416",0.0202020202020202,0.555555555555556,1,0.481152597079562,0.523347276623529,3,0,0,0,0
"2417",0.0303030303030303,0.555555555555556,1,0.842249047095289,0.592729890603483,3,0,0,0,0
"2418",0.0404040404040404,0.555555555555556,1,1.37057693758737,1.35429976646871,4,0,0,0,0
"2419",0.0505050505050505,0.555555555555556,1,0.465778469313005,0.422740584580866,3,1,0,0,0
"2420",0.0606060606060606,0.555555555555556,1,-0.869147615116195,-1.1505321902657,3,0,0,0,0
"2421",0.0707070707070707,0.555555555555556,1,-0.791536008761505,-0.526138381113518,2,0,0,0,0
"2422",0.0808080808080808,0.555555555555556,1,-1.4843565498838,-1.45605510282291,1,0,0,0,0
"2423",0.0909090909090909,0.555555555555556,1,-1.35081085407008,-1.37084803070016,2,1,0,0,0
"2424",0.101010101010101,0.555555555555556,1,-0.285024569328975,-0.114165260885259,2,0,0,0,0
"2425",0.111111111111111,0.555555555555556,1,-0.303366793583144,-0.254597781044588,1,1,0,0,0
"2426",0.121212121212121,0.555555555555556,1,-0.0611886614392565,0.103479970488913,3,0,0,0,0
"2427",0.131313131313131,0.555555555555556,1,0.433032353946899,0.676255520568859,3,0,0,0,0
"2428",0.141414141414141,0.555555555555556,1,0.0548547087264262,0.00385948689195406,2,0,0,0,0
"2429",0.151515151515152,0.555555555555556,1,0.0671883000595855,-0.0701984776377599,3,0,0,0,0
"2430",0.161616161616162,0.555555555555556,1,0.779940081643551,1.06448363293884,4,1,0,1,0
"2431",0.171717171717172,0.555555555555556,1,0.480278584487947,0.45604227241399,4,0,0,0,0
"2432",0.181818181818182,0.555555555555556,1,0.289539592918648,0.264687144723693,4,0,0,0,0
"2433",0.191919191919192,0.555555555555556,1,-0.0922172616786476,-0.334601472860155,3,1,0,0,1
"2434",0.202020202020202,0.555555555555556,1,0.667685893416284,0.662485008310584,5,0,0,0,0
"2435",0.212121212121212,0.555555555555556,1,1.7816295785197,1.90078469020468,5,0,0,0,0
"2436",0.222222222222222,0.555555555555556,1,1.43808754602668,1.36063405493337,5,0,0,0,0
"2437",0.232323232323232,0.555555555555556,1,1.20673693258274,1.24194799463636,5,0,0,0,0
"2438",0.242424242424242,0.555555555555556,1,0.394103227474525,0.318676012921367,2,0,0,0,0
"2439",0.252525252525253,0.555555555555556,1,0.548550476492296,0.651329660649399,4,1,0,0,0
"2440",0.262626262626263,0.555555555555556,1,0.154394345911959,0.109671240917298,4,1,0,1,0
"2441",0.272727272727273,0.555555555555556,1,0.871639331145339,1.23095931206675,4,0,0,0,0
"2442",0.282828282828283,0.555555555555556,1,1.88628687464866,2.48478636011294,5,0,0,0,0
"2443",0.292929292929293,0.555555555555556,1,1.70026521252469,2.18457885439537,4,1,0,1,0
"2444",0.303030303030303,0.555555555555556,1,0.228739495501413,0.37852163108878,4,1,0,1,1
"2445",0.313131313131313,0.555555555555556,1,-0.411258991826033,-0.189127001588211,5,0,0,0,0
"2446",0.323232323232323,0.555555555555556,1,-0.984703226798367,-1.02372704040523,1,0,0,0,0
"2447",0.333333333333333,0.555555555555556,1,-0.817719450691534,-0.825609830344124,2,1,0,0,0
"2448",0.343434343434343,0.555555555555556,1,-0.871910901575107,-0.879626591517071,2,0,0,0,0
"2449",0.353535353535354,0.555555555555556,1,-1.60272740300887,-1.77037340195065,3,0,0,0,0
"2450",0.363636363636364,0.555555555555556,1,-0.0177946856968737,0.423840641321228,5,0,0,0,0
"2451",0.373737373737374,0.555555555555556,1,1.15033666136903,1.63915215698112,5,0,0,0,0
"2452",0.383838383838384,0.555555555555556,1,0.338963655661361,0.266719170551524,4,0,0,0,0
"2453",0.393939393939394,0.555555555555556,1,0.1480263190912,0.127194078256168,3,0,0,0,0
"2454",0.404040404040404,0.555555555555556,1,0.179244862628991,0.183228886678756,2,0,0,0,0
"2455",0.414141414141414,0.555555555555556,1,-0.271481736375912,-0.36759172798407,2,0,0,0,0
"2456",0.424242424242424,0.555555555555556,1,0.00348635430434625,0.391522845451239,4,0,0,0,0
"2457",0,0.565656565656566,1,0.0740024414657035,-0.279346630869982,2,0,0,0,0
"2458",0.0101010101010101,0.565656565656566,1,0.869472801424373,1.11965393443426,5,0,0,0,0
"2459",0.0202020202020202,0.565656565656566,1,0.67998252803874,0.688629756024722,4,1,0,1,0
"2460",0.0303030303030303,0.565656565656566,1,1.15033588844557,1.2939372301674,5,0,0,0,0
"2461",0.0404040404040404,0.565656565656566,1,1.39454662255152,1.47408028207301,3,0,0,0,0
"2462",0.0505050505050505,0.565656565656566,1,1.08693789616703,1.19893794532181,5,0,0,0,0
"2463",0.0606060606060606,0.565656565656566,1,0.111169420711286,0.142869396504536,4,0,0,0,0
"2464",0.0707070707070707,0.565656565656566,1,-0.746381680005779,-0.834351342636756,3,0,0,0,0
"2465",0.0808080808080808,0.565656565656566,1,-1.67423447200583,-1.87628005805806,2,0,0,0,0
"2466",0.0909090909090909,0.565656565656566,1,-1.21130176830298,-1.11431999151439,2,0,0,0,0
"2467",0.101010101010101,0.565656565656566,1,-0.863215867468165,-0.921177876294837,3,0,0,0,0
"2468",0.111111111111111,0.565656565656566,1,-0.098394948301287,0.0447584680142177,4,0,0,0,0
"2469",0.121212121212121,0.565656565656566,1,0.153826346008266,0.195588190616173,4,0,0,0,0
"2470",0.131313131313131,0.565656565656566,1,0.528582131270606,0.619988147723314,5,0,0,0,0
"2471",0.141414141414141,0.565656565656566,1,0.274082585232142,0.272708444450173,1,1,0,1,0
"2472",0.151515151515152,0.565656565656566,1,-0.181419106278869,-0.318935336398289,3,0,0,0,0
"2473",0.161616161616162,0.565656565656566,1,-0.190029577146206,-0.36516617997132,5,0,0,0,0
"2474",0.171717171717172,0.565656565656566,1,-0.100174474828607,-0.201643619269558,2,0,0,0,0
"2475",0.181818181818182,0.565656565656566,1,0.0779103199828093,0.107039498099713,4,0,0,0,0
"2476",0.191919191919192,0.565656565656566,1,0.0199629504091465,0.0338633760812742,4,0,0,0,0
"2477",0.202020202020202,0.565656565656566,1,0.885773285223338,1.0680328450207,4,0,0,0,0
"2478",0.212121212121212,0.565656565656566,1,0.750927840958374,0.503528975917792,4,1,0,0,0
"2479",0.222222222222222,0.565656565656566,1,0.994358691593127,0.915474169222695,4,0,0,0,0
"2480",0.232323232323232,0.565656565656566,1,1.76317077246687,2.02859426102424,5,0,0,0,0
"2481",0.242424242424242,0.565656565656566,1,1.12454271250923,1.11543167871224,5,0,0,0,0
"2482",0.252525252525253,0.565656565656566,1,1.24878799459189,1.43501601205277,5,0,0,0,0
"2483",0.262626262626263,0.565656565656566,1,0.931133025520256,0.971885835839397,4,1,0,0,0
"2484",0.272727272727273,0.565656565656566,1,1.32721979118628,1.39865946240935,4,0,0,0,0
"2485",0.282828282828283,0.565656565656566,1,1.89045107691136,1.88297830242105,5,0,0,0,0
"2486",0.292929292929293,0.565656565656566,1,2.34586252158159,2.48804881586328,5,0,0,0,0
"2487",0.303030303030303,0.565656565656566,1,0.306199945611433,-0.125977359330679,5,0,0,0,0
"2488",0.313131313131313,0.565656565656566,1,0.582805135868018,0.856471315394055,5,0,0,0,0
"2489",0.323232323232323,0.565656565656566,1,-0.123833809674826,-0.100557491055101,2,0,0,0,0
"2490",0.333333333333333,0.565656565656566,1,-1.20679125525968,-1.47260761839705,4,0,0,0,0
"2491",0.343434343434343,0.565656565656566,1,-1.57146801541138,-1.72748343653883,2,0,0,0,0
"2492",0.353535353535354,0.565656565656566,1,-0.439600935781901,-0.0476368742188993,3,0,0,0,0
"2493",0.363636363636364,0.565656565656566,1,-0.353150284904095,-0.48269700950695,1,0,0,0,0
"2494",0.373737373737374,0.565656565656566,1,-0.123575795238112,-0.376784458008269,3,0,0,0,0
"2495",0.383838383838384,0.565656565656566,1,0.892444140546893,1.14309402832652,4,0,0,0,0
"2496",0.393939393939394,0.565656565656566,1,0.265746582269217,0.151491810055494,2,1,0,0,0
"2497",0.404040404040404,0.565656565656566,1,-0.129840923901553,-0.247090488251433,2,0,0,0,0
"2498",0.97979797979798,0.565656565656566,1,-0.957286707785163,-1.09507196737512,2,0,0,0,0
"2499",0.98989898989899,0.565656565656566,1,-0.749168247436305,-0.70411636457993,4,0,0,0,0
"2500",1,0.565656565656566,1,-0.609894099122178,-0.583277091599384,2,0,0,0,0
"2501",0,0.575757575757576,1,1.52756268451167,1.94883617696808,5,0,0,0,0
"2502",0.0101010101010101,0.575757575757576,1,0.839108908257459,0.715771739719089,4,0,0,0,0
"2503",0.0202020202020202,0.575757575757576,1,0.962141724834893,1.01008216357952,4,0,0,0,0
"2504",0.0303030303030303,0.575757575757576,1,1.73462988512768,1.97347764870455,5,0,0,0,0
"2505",0.0404040404040404,0.575757575757576,1,1.20265579514072,1.03472570273437,5,0,0,0,0
"2506",0.0505050505050505,0.575757575757576,1,1.19465296974174,1.22114544829885,5,0,0,0,0
"2507",0.0606060606060606,0.575757575757576,1,0.618233964907675,0.621905491237063,5,0,0,0,0
"2508",0.0707070707070707,0.575757575757576,1,0.0210634015894178,0.125078594770201,3,0,0,0,0
"2509",0.0808080808080808,0.575757575757576,1,-2.61870478193569,-3.28893191185317,1,0,0,0,0
"2510",0.0909090909090909,0.575757575757576,1,-1.64019792699632,-1.497949719871,2,0,0,0,0
"2511",0.101010101010101,0.575757575757576,1,-0.631612406151277,-0.438549386567585,1,0,0,0,0
"2512",0.111111111111111,0.575757575757576,1,-0.750626601955518,-0.935042092140414,2,0,0,0,0
"2513",0.121212121212121,0.575757575757576,1,0.795039267016417,1.17882687789749,5,0,0,0,0
"2514",0.131313131313131,0.575757575757576,1,0.127552173170752,-0.0978451410841408,2,0,0,0,0
"2515",0.141414141414141,0.575757575757576,1,0.557250502015497,0.724173313170344,4,1,0,1,1
"2516",0.151515151515152,0.575757575757576,1,0.123806030353047,0.133066273699036,4,0,0,0,0
"2517",0.161616161616162,0.575757575757576,1,-0.337663283201317,-0.402838711567837,4,0,0,0,0
"2518",0.171717171717172,0.575757575757576,1,0.519680127623348,0.841285615261415,3,0,0,0,0
"2519",0.181818181818182,0.575757575757576,1,0.795725971778339,1.0149205546056,5,0,0,0,0
"2520",0.191919191919192,0.575757575757576,1,1.18236861995639,1.46948647403489,5,0,0,0,0
"2521",0.202020202020202,0.575757575757576,1,0.928466982096806,0.918149588094756,5,1,0,1,1
"2522",0.212121212121212,0.575757575757576,1,0.168075497589914,-0.0834576775215357,2,0,0,0,0
"2523",0.222222222222222,0.575757575757576,1,-0.0388871219328904,-0.309666326216854,3,0,0,0,0
"2524",0.232323232323232,0.575757575757576,1,0.662220140447752,0.564986789611586,1,0,0,0,0
"2525",0.242424242424242,0.575757575757576,1,0.857704972755628,0.766483682145375,5,0,0,0,0
"2526",0.252525252525253,0.575757575757576,1,1.56408642781004,1.74199126663504,4,0,0,0,0
"2527",0.262626262626263,0.575757575757576,1,0.566126116207912,0.25141835351321,2,0,0,0,0
"2528",0.272727272727273,0.575757575757576,1,0.900597492244877,0.843745937584375,3,1,0,1,1
"2529",0.282828282828283,0.575757575757576,1,1.7871870773621,1.859873500507,4,0,0,0,0
"2530",0.292929292929293,0.575757575757576,1,1.624529012893,1.47592702087149,5,1,0,1,0
"2531",0.303030303030303,0.575757575757576,1,1.16327069591659,1.19391495244848,4,0,0,0,0
"2532",0.313131313131313,0.575757575757576,1,0.367695061148587,0.200611894732718,2,1,0,0,1
"2533",0.323232323232323,0.575757575757576,1,0.756795920593423,1.03953689284433,5,0,0,0,0
"2534",0.333333333333333,0.575757575757576,1,-0.762649215190845,-0.919958308815059,4,0,0,0,0
"2535",0.343434343434343,0.575757575757576,1,-0.875623133025474,-0.749627426830017,4,1,0,0,0
"2536",0.353535353535354,0.575757575757576,1,0.0361779679432373,0.317189477602112,3,0,0,0,0
"2537",0.363636363636364,0.575757575757576,1,-0.710029076300826,-0.94069990198326,4,0,0,0,0
"2538",0.373737373737374,0.575757575757576,1,-0.0434254835107107,0.071567105029516,2,0,0,0,0
"2539",0.383838383838384,0.575757575757576,1,-0.528810568156212,-0.904684702562806,2,1,0,0,0
"2540",0.393939393939394,0.575757575757576,1,-0.26138951749456,-0.329643192849026,4,0,0,0,0
"2541",0.404040404040404,0.575757575757576,1,0.420523088948628,0.650101656494535,4,0,0,0,0
"2542",0.97979797979798,0.575757575757576,1,-0.628985271484963,-0.552124150959042,4,1,0,1,1
"2543",0.98989898989899,0.575757575757576,1,-0.607109339026396,-0.546556131809011,2,1,0,1,1
"2544",1,0.575757575757576,1,-0.237377717704888,-0.0820589639338748,5,1,0,0,1
"2545",0,0.585858585858586,1,1.58929832608363,1.65578861671717,4,0,0,0,0
"2546",0.0101010101010101,0.585858585858586,1,1.50185774902901,1.57749932463284,5,1,0,1,1
"2547",0.0202020202020202,0.585858585858586,1,1.91127007660967,2.14303441720841,5,0,0,0,0
"2548",0.0303030303030303,0.585858585858586,1,1.59649449016431,1.51450150111645,4,0,0,0,0
"2549",0.0404040404040404,0.585858585858586,1,1.05084200670731,0.895553587355784,4,0,0,0,0
"2550",0.0505050505050505,0.585858585858586,1,-0.462733387535445,-1.07393763019073,2,0,0,0,0
"2551",0.0606060606060606,0.585858585858586,1,0.189582298332299,0.216394445377127,3,0,0,0,0
"2552",0.0707070707070707,0.585858585858586,1,0.216340186857996,0.359881991418296,4,0,0,0,0
"2553",0.0808080808080808,0.585858585858586,1,-1.21233507974927,-1.19742345255612,1,0,0,0,0
"2554",0.0909090909090909,0.585858585858586,1,-0.975138775113287,-0.743671921268895,1,0,0,0,0
"2555",0.101010101010101,0.585858585858586,1,-0.809790905694908,-0.796315217306597,2,1,0,1,0
"2556",0.111111111111111,0.585858585858586,1,0.571045504262154,1.0241927660979,5,0,0,0,0
"2557",0.121212121212121,0.585858585858586,1,1.06755774568703,1.23628426457996,4,0,0,0,0
"2558",0.131313131313131,0.585858585858586,1,1.0033853949385,1.12605187218912,4,0,0,0,0
"2559",0.141414141414141,0.585858585858586,1,0.254419303231377,0.0840899973019141,3,0,0,0,0
"2560",0.151515151515152,0.585858585858586,1,0.713510615957718,0.952356898888848,5,0,0,0,0
"2561",0.161616161616162,0.585858585858586,1,0.413936822461771,0.485612858452934,3,1,0,0,0
"2562",0.171717171717172,0.585858585858586,1,0.4713710106805,0.468102186250786,5,1,0,0,0
"2563",0.181818181818182,0.585858585858586,1,0.361143050285837,0.195107282572927,3,0,0,0,0
"2564",0.191919191919192,0.585858585858586,1,0.450979004476432,0.290618432299879,4,0,0,0,0
"2565",0.202020202020202,0.585858585858586,1,0.806798020749656,0.864105284011043,5,0,0,0,0
"2566",0.212121212121212,0.585858585858586,1,0.685600608100705,0.806770145611733,5,0,0,0,0
"2567",0.222222222222222,0.585858585858586,1,0.661272360494679,0.833121350185682,4,0,0,0,0
"2568",0.232323232323232,0.585858585858586,1,-0.147690052202503,-0.425767149425993,3,1,0,0,1
"2569",0.242424242424242,0.585858585858586,1,0.574666119597569,0.626159330079287,5,0,0,0,0
"2570",0.252525252525253,0.585858585858586,1,0.597258711641832,0.431458497321875,3,0,0,0,0
"2571",0.262626262626263,0.585858585858586,1,0.320840558882033,0.200702444030326,4,0,0,0,0
"2572",0.272727272727273,0.585858585858586,1,0.970538301539556,1.09603894699308,5,0,0,0,0
"2573",0.282828282828283,0.585858585858586,1,1.75154560170489,1.88667829544273,5,0,0,0,0
"2574",0.292929292929293,0.585858585858586,1,0.793961434707159,0.432288310674291,5,0,0,0,0
"2575",0.303030303030303,0.585858585858586,1,0.618114294072286,0.501482556087597,3,0,0,0,0
"2576",0.313131313131313,0.585858585858586,1,1.09109755708949,1.28636672925721,4,0,0,0,0
"2577",0.323232323232323,0.585858585858586,1,1.26017181571839,1.43864272745993,4,0,0,0,0
"2578",0.333333333333333,0.585858585858586,1,0.691962523915776,0.867739305080472,5,0,0,0,0
"2579",0.343434343434343,0.585858585858586,1,0.906838282900817,1.29380766846103,5,0,0,0,0
"2580",0.353535353535354,0.585858585858586,1,-0.641398513741747,-1.03149293065492,2,0,0,0,0
"2581",0.363636363636364,0.585858585858586,1,-0.0113152034474669,0.233325754999778,3,1,0,0,0
"2582",0.373737373737374,0.585858585858586,1,-0.491020106044454,-0.624095603175564,5,0,0,0,0
"2583",0.383838383838384,0.585858585858586,1,-0.0711000235406755,0.119338926613224,3,0,0,0,0
"2584",0.393939393939394,0.585858585858586,1,-1.10522268093895,-1.4849664064284,1,0,0,0,0
"2585",0.404040404040404,0.585858585858586,1,-0.988835617448938,-1.24325316297929,1,0,0,0,0
"2586",0.97979797979798,0.585858585858586,1,-0.525457609085268,-0.51250362549197,3,0,0,0,0
"2587",0.98989898989899,0.585858585858586,1,-0.291520463118205,-0.193839446597553,4,0,0,0,0
"2588",1,0.585858585858586,1,-0.481455200649606,-0.566623562058796,2,0,0,0,0
"2589",0,0.595959595959596,1,1.08188335704914,0.955393531224035,2,0,0,0,0
"2590",0.0101010101010101,0.595959595959596,1,2.19734805018337,2.47519966889041,5,0,0,0,0
"2591",0.0202020202020202,0.595959595959596,1,1.65554445388776,1.46586444752263,5,0,0,0,0
"2592",0.0303030303030303,0.595959595959596,1,1.73943881282548,1.78879674292606,5,0,0,0,0
"2593",0.0404040404040404,0.595959595959596,1,0.476296714138892,0.211256334078797,5,0,0,0,0
"2594",0.0505050505050505,0.595959595959596,1,0.175984760362735,0.279911444765434,4,0,0,0,0
"2595",0.0606060606060606,0.595959595959596,1,0.825899621694534,1.11137626642562,5,0,0,0,0
"2596",0.0707070707070707,0.595959595959596,1,-0.276385371728544,-0.553394649309084,2,0,0,0,0
"2597",0.0808080808080808,0.595959595959596,1,0.730958650161164,1.29460748489356,3,0,0,0,0
"2598",0.0909090909090909,0.595959595959596,1,-1.22990276693767,-1.6470704158249,2,0,0,0,0
"2599",0.101010101010101,0.595959595959596,1,-1.23232590889598,-1.36361590703139,1,1,0,1,0
"2600",0.111111111111111,0.595959595959596,1,-0.75444125652643,-0.991778458149097,1,0,0,0,0
"2601",0.121212121212121,0.595959595959596,1,0.693215820973481,0.81928824241172,2,1,0,0,0
"2602",0.131313131313131,0.595959595959596,1,0.935845571515278,0.946396610543834,5,1,0,1,1
"2603",0.141414141414141,0.595959595959596,1,1.39180908501003,1.67594978586443,5,1,0,0,1
"2604",0.151515151515152,0.595959595959596,1,-0.164856028066381,-0.624422057087926,3,0,0,0,0
"2605",0.161616161616162,0.595959595959596,1,0.104464905422858,0.0897311024278192,2,0,0,0,0
"2606",0.171717171717172,0.595959595959596,1,1.41133646207112,1.85776737059311,5,0,0,0,0
"2607",0.181818181818182,0.595959595959596,1,2.1531937415716,2.66603959814891,5,0,0,0,0
"2608",0.191919191919192,0.595959595959596,1,-0.0493892250322152,-0.553901910072859,4,1,0,0,0
"2609",0.202020202020202,0.595959595959596,1,0.0294337339171803,-0.0775748488645291,2,0,0,0,0
"2610",0.212121212121212,0.595959595959596,1,1.28330488532555,1.61694010812705,5,0,0,0,0
"2611",0.222222222222222,0.595959595959596,1,0.289982211254403,0.0485540530269951,2,0,0,0,0
"2612",0.232323232323232,0.595959595959596,1,0.0391349320712557,0.0300819944595977,2,0,0,0,0
"2613",0.242424242424242,0.595959595959596,1,0.200542634175573,0.193297017062691,4,0,0,0,0
"2614",0.252525252525253,0.595959595959596,1,-0.102191000280821,-0.275284677220802,2,0,0,0,0
"2615",0.262626262626263,0.595959595959596,1,0.843621816211088,1.11993738358707,4,0,0,0,0
"2616",0.272727272727273,0.595959595959596,1,1.42572114570797,1.59017000799173,4,0,0,0,0
"2617",0.282828282828283,0.595959595959596,1,1.25259305974885,1.15198531200072,5,0,0,0,0
"2618",0.292929292929293,0.595959595959596,1,1.1246449654497,1.18652853717458,5,0,0,0,0
"2619",0.303030303030303,0.595959595959596,1,0.1628418011793,-0.103229799514866,4,0,0,0,0
"2620",0.313131313131313,0.595959595959596,1,0.983384357714619,1.09991440527648,4,1,0,0,0
"2621",0.323232323232323,0.595959595959596,1,1.39664338360794,1.46377948870203,4,0,0,0,0
"2622",0.333333333333333,0.595959595959596,1,0.650760458270686,0.420651876452061,2,0,0,0,0
"2623",0.343434343434343,0.595959595959596,1,1.48288073000105,1.79790616100315,5,0,0,0,0
"2624",0.353535353535354,0.595959595959596,1,0.894169340857294,1.04657774957577,4,0,0,0,0
"2625",0.363636363636364,0.595959595959596,1,0.17318538152611,0.134060101677965,4,0,0,0,0
"2626",0.373737373737374,0.595959595959596,1,-0.852875393872841,-1.13586787817564,3,0,0,0,0
"2627",0.383838383838384,0.595959595959596,1,-0.21513869845774,-0.0537024332247302,4,1,0,0,1
"2628",0.393939393939394,0.595959595959596,1,-0.915403428336855,-0.99458759056828,2,0,0,0,0
"2629",0.404040404040404,0.595959595959596,1,-0.716081138031779,-0.584088869076848,2,0,0,0,0
"2630",0.97979797979798,0.595959595959596,1,-1.19335347930909,-1.42857395692422,2,0,0,0,0
"2631",0.98989898989899,0.595959595959596,1,-0.239497708216057,-0.0398189202278941,4,0,0,0,0
"2632",1,0.595959595959596,1,-0.631318893416103,-0.747960262128035,4,1,0,0,1
"2633",0,0.606060606060606,1,1.67930300620025,1.8739985942079,3,1,0,1,0
"2634",0.0101010101010101,0.606060606060606,1,1.05601430209765,0.706929953232408,4,0,0,0,0
"2635",0.0202020202020202,0.606060606060606,1,1.01879030561407,0.842568813182015,5,0,0,0,0
"2636",0.0303030303030303,0.606060606060606,1,1.42709589034802,1.4862206682246,5,0,0,0,0
"2637",0.0404040404040404,0.606060606060606,1,0.665092573293246,0.565451264655146,4,1,0,1,0
"2638",0.0505050505050505,0.606060606060606,1,-0.636363537344047,-1.0614225491828,2,0,0,0,0
"2639",0.0606060606060606,0.606060606060606,1,0.754773841571778,1.0487865296763,4,0,0,0,0
"2640",0.0707070707070707,0.606060606060606,1,0.194782415150443,0.0767574598300538,2,0,0,0,0
"2641",0.242424242424242,0.606060606060606,1,0.356283272829728,0.455410942552742,3,1,0,0,1
"2642",0.252525252525253,0.606060606060606,1,-0.0156306478362273,-0.0924865576397185,3,1,0,1,0
"2643",0.262626262626263,0.606060606060606,1,2.03167118908151,2.6411887977827,5,0,0,0,0
"2644",0.272727272727273,0.606060606060606,1,1.88921676727801,1.921701155092,5,0,0,0,0
"2645",0.282828282828283,0.606060606060606,1,1.07146652589036,0.878806261642484,4,0,0,0,0
"2646",0.292929292929293,0.606060606060606,1,0.0497494734954202,-0.296595549497433,1,0,0,0,0
"2647",0.303030303030303,0.606060606060606,1,-0.0179821303464035,-0.0783531224989665,3,0,0,0,0
"2648",0.313131313131313,0.606060606060606,1,0.657316952900994,0.712875358949887,3,0,0,0,0
"2649",0.323232323232323,0.606060606060606,1,0.441727228708691,0.21210873939843,2,0,0,0,0
"2650",0.333333333333333,0.606060606060606,1,0.546259557118325,0.478200044126225,3,0,0,0,0
"2651",0.343434343434343,0.606060606060606,1,1.1297348711911,1.15637304456885,3,0,0,0,0
"2652",0.353535353535354,0.606060606060606,1,0.550893714126549,0.333507434047959,3,1,0,0,1
"2653",0.363636363636364,0.606060606060606,1,-0.513163010943232,-0.812309450575973,2,0,0,0,0
"2654",0.373737373737374,0.606060606060606,1,-1.41430854794315,-1.70739305338961,2,0,0,0,0
"2655",0.383838383838384,0.606060606060606,1,-1.58670198351215,-1.84761473070941,2,0,0,0,0
"2656",0.393939393939394,0.606060606060606,1,-0.256611518252864,0.0992864514562044,2,0,0,0,0
"2657",0.404040404040404,0.606060606060606,1,-1.23199605395142,-1.53272056518579,1,0,0,0,0
"2658",0.414141414141414,0.606060606060606,1,-1.18229887801612,-1.23396797959371,2,0,0,0,0
"2659",0.424242424242424,0.606060606060606,1,-0.359521681079693,-0.158490177990169,2,0,0,0,0
"2660",0.434343434343434,0.606060606060606,1,-1.20977184359168,-1.50237601636831,2,0,0,0,0
"2661",0.444444444444444,0.606060606060606,1,-0.948145252823593,-0.91194225818383,2,1,0,1,0
"2662",0.454545454545455,0.606060606060606,1,-1.02169416274647,-1.07818580027508,2,0,0,0,0
"2663",0.464646464646465,0.606060606060606,1,-0.689427017579417,-0.61847893990833,2,0,0,0,0
"2664",0.474747474747475,0.606060606060606,1,-0.958776009547708,-1.06506272532711,2,0,0,0,0
"2665",0.484848484848485,0.606060606060606,1,-0.501435548665526,-0.387649500198357,2,0,0,0,0
"2666",0.494949494949495,0.606060606060606,1,-0.85442496772246,-0.980488246544189,2,1,0,1,0
"2667",0.505050505050505,0.606060606060606,1,-0.294313633826296,-0.14486041800567,2,1,0,1,0
"2668",0.515151515151515,0.606060606060606,1,-1.41270562321108,-1.77219244366422,2,0,0,0,0
"2669",0.525252525252525,0.606060606060606,1,0.105062803027564,0.53777703833795,4,1,0,1,1
"2670",0.535353535353535,0.606060606060606,1,0.288541258728348,0.349185599331549,4,0,0,0,0
"2671",0.545454545454546,0.606060606060606,1,-0.313838320595736,-0.493834676357568,3,0,0,0,0
"2672",0,0.616161616161616,1,0.88539795492861,0.726746338079382,5,0,0,0,0
"2673",0.0101010101010101,0.616161616161616,1,1.49047947086371,1.69186892895944,5,0,0,0,0
"2674",0.0202020202020202,0.616161616161616,1,0.55108392223038,0.27466197039887,3,0,0,0,0
"2675",0.0303030303030303,0.616161616161616,1,-0.48436320274784,-1.02737903407284,1,1,0,0,0
"2676",0.0404040404040404,0.616161616161616,1,-0.360034983515456,-0.482544594295074,3,0,0,0,0
"2677",0.0505050505050505,0.616161616161616,1,-0.718077786375578,-0.851556338754985,3,0,0,0,0
"2678",0.0606060606060606,0.616161616161616,1,0.25882392882147,0.383547665557052,3,1,0,0,0
"2679",0.0707070707070707,0.616161616161616,1,1.05388076141287,1.32771964388848,5,1,0,0,1
"2680",0.242424242424242,0.616161616161616,1,0.12335413243997,0.0752774070019021,5,0,0,0,0
"2681",0.252525252525253,0.616161616161616,1,0.781429739815555,0.963296774400312,3,0,0,0,0
"2682",0.262626262626263,0.616161616161616,1,1.80179691987913,1.91542956742575,4,0,0,0,0
"2683",0.272727272727273,0.616161616161616,1,1.46356281435149,1.2750064071886,5,0,0,0,0
"2684",0.282828282828283,0.616161616161616,1,0.370726644408175,0.07385103906706,4,0,0,0,0
"2685",0.292929292929293,0.616161616161616,1,-0.523712867799355,-0.752613841119321,4,0,0,0,0
"2686",0.303030303030303,0.616161616161616,1,0.445509013626409,0.742520912448092,4,0,0,0,0
"2687",0.313131313131313,0.616161616161616,1,0.508442753882239,0.514208449157013,4,1,0,0,0
"2688",0.323232323232323,0.616161616161616,1,0.601950371956289,0.664570798204674,4,0,0,0,0
"2689",0.333333333333333,0.616161616161616,1,0.54057726085381,0.518070759092068,4,0,0,0,0
"2690",0.343434343434343,0.616161616161616,1,-0.332940721564303,-0.772395214532045,3,1,0,1,0
"2691",0.353535353535354,0.616161616161616,1,0.00514269390971493,-0.00103390438062436,4,0,0,0,0
"2692",0.363636363636364,0.616161616161616,1,-0.725231031361715,-0.84681615658257,2,0,0,0,0
"2693",0.373737373737374,0.616161616161616,1,-1.01926796419397,-0.922751633975694,1,0,0,0,0
"2694",0.383838383838384,0.616161616161616,1,-0.244868978705681,0.161539076058963,5,0,0,0,0
"2695",0.393939393939394,0.616161616161616,1,0.0766176610870235,0.254793064117038,2,0,0,0,0
"2696",0.404040404040404,0.616161616161616,1,-0.813383710481027,-0.904717788130152,2,0,0,0,0
"2697",0.414141414141414,0.616161616161616,1,-1.19864087412549,-1.27967044598093,2,0,0,0,0
"2698",0.424242424242424,0.616161616161616,1,-0.846568600457546,-0.84615725721096,2,0,0,0,0
"2699",0.434343434343434,0.616161616161616,1,0.133749058694795,0.548694119479769,5,0,0,0,0
"2700",0.444444444444444,0.616161616161616,1,-0.841555713619861,-1.00129059668812,2,0,0,0,0
"2701",0.454545454545455,0.616161616161616,1,-1.8991591809593,-2.27681676352655,1,0,0,0,0
"2702",0.464646464646465,0.616161616161616,1,-1.52617208412137,-1.59141671068366,2,0,0,0,0
"2703",0.474747474747475,0.616161616161616,1,-1.90598307995463,-2.18795432593533,1,1,0,1,1
"2704",0.484848484848485,0.616161616161616,1,-0.799847609263553,-0.616690497071131,1,0,0,0,0
"2705",0.494949494949495,0.616161616161616,1,-0.883631061977307,-0.942923840763922,2,0,0,0,0
"2706",0.505050505050505,0.616161616161616,1,0.0205378063938389,0.332738640262065,4,0,0,0,0
"2707",0.515151515151515,0.616161616161616,1,0.0865339035588674,0.353204782381004,4,1,0,0,0
"2708",0.525252525252525,0.616161616161616,1,0.424166243334011,0.577330212658292,5,0,0,0,0
"2709",0.535353535353535,0.616161616161616,1,-0.446991583498362,-0.766404378548842,2,0,0,0,0
"2710",0.545454545454546,0.616161616161616,1,-0.0722212312336541,0.0372807816292518,2,1,0,0,0
"2711",0,0.626262626262626,1,0.494046322793931,0.383402445670266,3,0,0,0,0
"2712",0.0101010101010101,0.626262626262626,1,0.744078179385459,0.664894279430056,4,0,0,0,0
"2713",0.0202020202020202,0.626262626262626,1,-0.279893982597863,-0.592801550257807,1,0,0,0,0
"2714",0.0303030303030303,0.626262626262626,1,0.275046396777551,0.597183390533718,4,0,0,0,0
"2715",0.0404040404040404,0.626262626262626,1,-0.688609459339431,-0.859365993039522,4,0,0,0,0
"2716",0.0505050505050505,0.626262626262626,1,0.462485518038405,0.918858897490929,2,0,0,0,0
"2717",0.0606060606060606,0.626262626262626,1,0.333404564143049,0.285340069571148,3,1,0,1,0
"2718",0.0707070707070707,0.626262626262626,1,0.422349176736197,0.300887136450455,4,0,0,0,0
"2719",0.242424242424242,0.626262626262626,1,-0.191919487654501,-0.306424798021122,4,0,0,0,0
"2720",0.252525252525253,0.626262626262626,1,-0.721781317883418,-1.18584480000454,3,1,0,0,0
"2721",0.262626262626263,0.626262626262626,1,1.52015201664241,1.8703783553621,4,1,0,1,1
"2722",0.272727272727273,0.626262626262626,1,1.18479166873334,1.06422789047739,4,0,0,0,0
"2723",0.282828282828283,0.626262626262626,1,-0.293668879056372,-0.635573369389652,3,0,0,0,0
"2724",0.292929292929293,0.626262626262626,1,-0.0711262380937921,0.075979743640932,4,0,0,0,0
"2725",0.303030303030303,0.626262626262626,1,0.436006678003411,0.54406268186684,3,0,0,0,0
"2726",0.313131313131313,0.626262626262626,1,-0.141313918985502,-0.409886109441107,3,0,0,0,0
"2727",0.323232323232323,0.626262626262626,1,-0.149793504676018,-0.305291466113634,4,0,0,0,0
"2728",0.333333333333333,0.626262626262626,1,0.146186473398053,0.166214561004772,2,0,0,0,0
"2729",0.343434343434343,0.626262626262626,1,0.363281355755798,0.551186307649769,5,1,0,0,1
"2730",0.353535353535354,0.626262626262626,1,-0.299985976105822,-0.421612383363442,3,0,0,0,0
"2731",0.363636363636364,0.626262626262626,1,-0.374935867044158,-0.291054704231182,3,0,0,0,0
"2732",0.373737373737374,0.626262626262626,1,-0.130467674268221,0.0631881693195004,5,1,0,1,0
"2733",0.383838383838384,0.626262626262626,1,-1.02818546660936,-1.40438984669636,2,0,0,0,0
"2734",0.393939393939394,0.626262626262626,1,-0.56919154692068,-0.616417105675333,3,1,0,1,1
"2735",0.404040404040404,0.626262626262626,1,-0.281969927325218,-0.134425136903127,3,0,0,0,0
"2736",0.414141414141414,0.626262626262626,1,0.429819454323967,0.890809858913785,5,0,0,0,0
"2737",0.424242424242424,0.626262626262626,1,-0.492589766728262,-0.651971551359429,2,0,0,0,0
"2738",0.434343434343434,0.626262626262626,1,-0.712718211187794,-0.917650704137843,2,0,0,0,0
"2739",0.444444444444444,0.626262626262626,1,-1.15970167090597,-1.29459798809216,2,0,0,0,0
"2740",0.454545454545455,0.626262626262626,1,-1.27104859553372,-1.1430122441677,4,0,0,0,0
"2741",0.464646464646465,0.626262626262626,1,-2.30151511762811,-2.56973043866713,1,0,0,0,0
"2742",0.474747474747475,0.626262626262626,1,-1.1675664365964,-0.801978179643973,3,0,0,0,0
"2743",0.484848484848485,0.626262626262626,1,-1.36842947157312,-1.49362043567772,1,0,0,0,0
"2744",0.494949494949495,0.626262626262626,1,0.138461736257184,0.583037989582308,4,1,0,1,1
"2745",0.505050505050505,0.626262626262626,1,0.042865714550775,-0.00229676322198756,4,0,0,0,0
"2746",0.515151515151515,0.626262626262626,1,1.08533378536975,1.43134969873554,4,0,0,0,0
"2747",0.525252525252525,0.626262626262626,1,0.0931479680942944,-0.140644000919886,2,0,0,0,0
"2748",0.535353535353535,0.626262626262626,1,-0.282055341565022,-0.323140523829073,2,0,0,0,0
"2749",0.545454545454546,0.626262626262626,1,-0.530102961422363,-0.649127922953833,3,0,0,0,0
"2750",0,0.636363636363636,1,0.121850843147371,0.0335037574031431,5,0,0,0,0
"2751",0.0101010101010101,0.636363636363636,1,-0.0998999562003869,-0.254070756302397,4,0,0,0,0
"2752",0.0202020202020202,0.636363636363636,1,0.395646257997676,0.605189247003145,4,0,0,0,0
"2753",0.0303030303030303,0.636363636363636,1,0.235168147469124,0.252102552377074,4,0,0,0,0
"2754",0.0404040404040404,0.636363636363636,1,0.485890015936234,0.712025935760142,3,0,0,0,0
"2755",0.0505050505050505,0.636363636363636,1,0.354051927026244,0.314597496005016,4,0,0,0,0
"2756",0.0606060606060606,0.636363636363636,1,1.04901855837132,1.30348858792125,4,0,0,0,0
"2757",0.0707070707070707,0.636363636363636,1,0.217470650166603,0.025685085170659,4,0,0,0,0
"2758",0.242424242424242,0.636363636363636,1,-0.586576926965868,-0.666885415363924,3,0,0,0,0
"2759",0.252525252525253,0.636363636363636,1,-0.938682030898569,-1.10880506059825,2,0,0,0,0
"2760",0.262626262626263,0.636363636363636,1,1.15939899577704,1.51185944398361,5,0,0,0,0
"2761",0.272727272727273,0.636363636363636,1,0.75989126243909,0.608097294121358,3,1,0,1,1
"2762",0.282828282828283,0.636363636363636,1,1.16234548934947,1.54748214590489,5,0,0,0,0
"2763",0.292929292929293,0.636363636363636,1,-0.273541981776519,-0.577176689645941,2,1,0,1,0
"2764",0.303030303030303,0.636363636363636,1,-0.129046052382725,-0.166731617490036,4,0,0,0,0
"2765",0.313131313131313,0.636363636363636,1,-0.454405839144409,-0.568114389168941,2,0,0,0,0
"2766",0.323232323232323,0.636363636363636,1,0.0625529433916631,0.223420618314344,5,0,0,0,0
"2767",0.333333333333333,0.636363636363636,1,-0.318565410351105,-0.496752355669218,2,0,0,0,0
"2768",0.343434343434343,0.636363636363636,1,-0.780754438279733,-1.08443242754186,1,0,0,0,0
"2769",0.353535353535354,0.636363636363636,1,-0.353528762061831,-0.295519449055047,3,0,0,0,0
"2770",0.363636363636364,0.636363636363636,1,-0.951875846636384,-1.21203899607107,2,0,0,0,0
"2771",0.373737373737374,0.636363636363636,1,-0.248168356561916,-0.106434123469124,4,0,0,0,0
"2772",0.383838383838384,0.636363636363636,1,-0.672733025106991,-0.70304152038892,2,0,0,0,0
"2773",0.393939393939394,0.636363636363636,1,-0.349168385041768,-0.229530910775777,2,0,0,0,0
"2774",0.404040404040404,0.636363636363636,1,-0.232842638048984,-0.272743007371617,4,1,0,0,1
"2775",0.414141414141414,0.636363636363636,1,0.501410450237162,0.639492246013491,4,1,0,0,0
"2776",0.424242424242424,0.636363636363636,1,-0.465382082481859,-0.680318941634995,2,1,0,1,0
"2777",0.434343434343434,0.636363636363636,1,-0.462126266309,-0.371564975100689,1,0,0,0,0
"2778",0.444444444444444,0.636363636363636,1,-0.272222279062785,-0.0514706479273439,5,0,0,0,0
"2779",0.454545454545455,0.636363636363636,1,-0.984651291632817,-1.00138299537314,2,0,0,0,0
"2780",0.464646464646465,0.636363636363636,1,-1.24292319501561,-1.09661949953875,2,0,0,0,0
"2781",0.474747474747475,0.636363636363636,1,-1.21426677660538,-1.16789464713967,1,0,0,0,0
"2782",0.484848484848485,0.636363636363636,1,-1.31787010395814,-1.4002723089781,1,0,0,0,0
"2783",0.494949494949495,0.636363636363636,1,-1.26957031331622,-1.54914119418479,2,0,0,0,0
"2784",0.505050505050505,0.636363636363636,1,-1.0105396830742,-1.27997948708286,2,0,0,0,0
"2785",0.515151515151515,0.636363636363636,1,-0.0899867786441433,-0.156379699153822,5,0,0,0,0
"2786",0.525252525252525,0.636363636363636,1,0.00275320841697803,-0.0304943824034149,3,0,0,0,0
"2787",0.535353535353535,0.636363636363636,1,-1.32309800492168,-1.7632172320212,3,0,0,0,0
"2788",0.545454545454546,0.636363636363636,1,-0.840056801235253,-0.796586781799916,4,1,0,1,1
"2789",0.313131313131313,0.646464646464647,1,0.0574816968812491,0.17408579635015,3,1,0,0,1
"2790",0.323232323232323,0.646464646464647,1,0.267601963336727,0.378599381221709,5,1,0,1,0
"2791",0.333333333333333,0.646464646464647,1,-1.0326597043366,-1.39017717046351,1,1,0,0,1
"2792",0.343434343434343,0.646464646464647,1,-0.87050087451903,-0.834386331805414,2,1,0,1,0
"2793",0.353535353535354,0.646464646464647,1,-0.887948767744025,-0.950408642135141,2,0,0,0,0
"2794",0.363636363636364,0.646464646464647,1,-1.21048219948474,-1.35408838987505,2,1,0,0,1
"2795",0.373737373737374,0.646464646464647,1,-0.0286272414906571,0.267167343035351,3,0,0,0,0
"2796",0.383838383838384,0.646464646464647,1,0.0346175087492176,0.147215679745541,4,0,0,0,0
"2797",0.393939393939394,0.646464646464647,1,0.0359012554209375,0.114571240582355,4,1,0,1,1
"2798",0.404040404040404,0.646464646464647,1,-0.0558793899341484,-0.0840493454394973,3,0,0,0,0
"2799",0.414141414141414,0.646464646464647,1,-0.701248897509963,-1.04154710130695,2,0,0,0,0
"2800",0.424242424242424,0.646464646464647,1,-1.7593178600573,-2.24930160154603,1,0,0,0,0
"2801",0.434343434343434,0.646464646464647,1,-0.135564573491948,0.213952365537623,5,0,0,0,0
"2802",0.444444444444444,0.646464646464647,1,0.964520407550282,1.39451836008475,4,0,0,0,0
"2803",0.454545454545455,0.646464646464647,1,0.933813461500524,1.29129409507184,4,1,0,0,0
"2804",0.464646464646465,0.646464646464647,1,0.190479189508297,0.348019444281485,3,0,0,0,0
"2805",0.474747474747475,0.646464646464647,1,-0.653682095702491,-0.664044423910674,3,1,0,1,0
"2806",0.484848484848485,0.646464646464647,1,-0.553835495835805,-0.334688781452289,3,0,0,0,0
"2807",0.494949494949495,0.646464646464647,1,-0.842929608768563,-0.758884113800204,3,0,0,0,0
"2808",0.505050505050505,0.646464646464647,1,0.135056834105602,0.572692680227847,2,0,0,0,0
"2809",0.515151515151515,0.646464646464647,1,-0.751801490945451,-1.03690225958797,2,0,0,0,0
"2810",0.525252525252525,0.646464646464647,1,-0.616704951287665,-0.639143142522868,4,0,0,0,0
"2811",0.535353535353535,0.646464646464647,1,-0.809590712753234,-0.739656752586928,2,0,0,0,0
"2812",0.545454545454546,0.646464646464647,1,-0.0624356147173862,0.259607032139332,4,0,0,0,0
"2813",0.313131313131313,0.656565656565657,1,0.0137365384834515,-0.0325125308605137,4,0,0,0,0
"2814",0.323232323232323,0.656565656565657,1,-0.743355884195155,-1.04644041897142,4,1,0,1,0
"2815",0.333333333333333,0.656565656565657,1,0.0440602802573732,0.416621118406008,3,0,0,0,0
"2816",0.343434343434343,0.656565656565657,1,0.0608486240961896,0.284964731822116,3,0,0,0,0
"2817",0.353535353535354,0.656565656565657,1,-0.626018030895618,-0.657087167338218,1,0,0,0,0
"2818",0.363636363636364,0.656565656565657,1,-0.480592759313146,-0.330113522092489,3,0,0,0,0
"2819",0.373737373737374,0.656565656565657,1,-0.602394519965013,-0.748275191931379,2,0,0,0,0
"2820",0.383838383838384,0.656565656565657,1,0.0988131905993448,0.199955417407202,2,1,0,0,1
"2821",0.393939393939394,0.656565656565657,1,0.99619606285764,1.32993869179067,5,0,0,0,0
"2822",0.404040404040404,0.656565656565657,1,0.646608772046802,0.744815364946514,3,0,0,0,0
"2823",0.414141414141414,0.656565656565657,1,-1.28228840008513,-1.66270391158309,2,0,0,0,0
"2824",0.424242424242424,0.656565656565657,1,-2.02460807308174,-2.21368999428712,2,0,0,0,0
"2825",0.434343434343434,0.656565656565657,1,-1.11949364712314,-1.18914046183089,2,1,0,1,1
"2826",0.444444444444444,0.656565656565657,1,0.0947548612134401,0.0343126450394883,4,0,0,0,0
"2827",0.454545454545455,0.656565656565657,1,-0.232755370064852,-0.629935868817969,2,0,0,0,0
"2828",0.464646464646465,0.656565656565657,1,-0.0784765758982589,-0.14007478506022,3,0,0,0,0
"2829",0.474747474747475,0.656565656565657,1,-0.824371179510624,-1.03982928503719,2,0,0,0,0
"2830",0.484848484848485,0.656565656565657,1,-0.960734078986895,-1.06088143668389,2,0,0,0,0
"2831",0.494949494949495,0.656565656565657,1,-1.15382205077563,-1.3265681035028,1,0,0,0,0
"2832",0.505050505050505,0.656565656565657,1,-0.430517843580968,-0.387833220443169,2,1,0,1,1
"2833",0.515151515151515,0.656565656565657,1,0.390066068395651,0.748082309911673,4,0,0,0,0
"2834",0.525252525252525,0.656565656565657,1,1.1342543689777,1.66092259044712,4,0,0,0,0
"2835",0.535353535353535,0.656565656565657,1,0.0359884658197059,-0.0338280868153414,4,0,0,0,0
"2836",0.545454545454546,0.656565656565657,1,0.388510575980916,0.551332703532996,4,0,0,0,0
"2837",0.313131313131313,0.666666666666667,1,0.0806022917764107,0.121073006549336,4,0,0,0,0
"2838",0.323232323232323,0.666666666666667,1,-1.15659469749456,-1.50765626788329,2,0,0,0,0
"2839",0.333333333333333,0.666666666666667,1,-1.9814366778641,-2.55906312169512,1,0,0,0,0
"2840",0.343434343434343,0.666666666666667,1,-0.0375696258736654,0.284777532948887,2,0,0,0,0
"2841",0.353535353535354,0.666666666666667,1,-0.239938203993493,-0.26226058747483,4,0,0,0,0
"2842",0.363636363636364,0.666666666666667,1,0.0656218864500256,0.248327347009431,2,0,0,0,0
"2843",0.373737373737374,0.666666666666667,1,-0.386059343443454,-0.451216952556825,4,0,0,0,0
"2844",0.383838383838384,0.666666666666667,1,0.376745279351462,0.531176520224113,4,0,0,0,0
"2845",0.393939393939394,0.666666666666667,1,0.418416923093281,0.256895267283088,4,0,0,0,0
"2846",0.404040404040404,0.666666666666667,1,-0.132109391958589,-0.362219346557051,4,0,0,0,0
"2847",0.414141414141414,0.666666666666667,1,-0.880516348535404,-0.886145092889918,2,0,0,0,0
"2848",0.424242424242424,0.666666666666667,1,-1.45142213936407,-1.39988697044061,3,0,0,0,0
"2849",0.434343434343434,0.666666666666667,1,-1.73171453840713,-1.90078188832216,1,0,0,0,0
"2850",0.444444444444444,0.666666666666667,1,-1.31871150663833,-1.49816731184729,1,0,0,0,0
"2851",0.454545454545455,0.666666666666667,1,-0.30118046704061,-0.14624475627471,3,0,0,0,0
"2852",0.464646464646465,0.666666666666667,1,-0.802334631898417,-1.01611739018034,3,0,0,0,0
"2853",0.474747474747475,0.666666666666667,1,-0.813944217746035,-0.79905945548113,2,0,0,0,0
"2854",0.484848484848485,0.666666666666667,1,-0.641506798062947,-0.503930404288567,4,0,0,0,0
"2855",0.494949494949495,0.666666666666667,1,-0.910781574516359,-0.917068797867624,2,1,0,0,1
"2856",0.505050505050505,0.666666666666667,1,-0.73579194090679,-0.790785737565118,4,0,0,0,0
"2857",0.515151515151515,0.666666666666667,1,0.920534193843182,1.24815549282474,4,1,0,1,1
"2858",0.525252525252525,0.666666666666667,1,0.312536261289473,-0.01231378192693,5,0,0,0,0
"2859",0.535353535353535,0.666666666666667,1,1.43899849894022,1.87030016081101,5,0,0,0,0
"2860",0.545454545454546,0.666666666666667,1,1.58890107944737,1.84021357563609,4,0,0,0,0
"2861",0.313131313131313,0.676767676767677,1,-1.11945339781379,-1.49251695528391,1,0,0,0,0
"2862",0.323232323232323,0.676767676767677,1,-1.48137304329253,-1.55716889315348,2,0,0,0,0
"2863",0.333333333333333,0.676767676767677,1,-1.88167586431858,-1.96367450182957,1,0,0,0,0
"2864",0.343434343434343,0.676767676767677,1,-1.95259208181118,-2.32279634475932,1,0,0,0,0
"2865",0.353535353535354,0.676767676767677,1,-1.12444538980044,-1.2216280397332,4,1,0,0,1
"2866",0.363636363636364,0.676767676767677,1,-0.276583352493154,-0.20582203677297,1,0,0,0,0
"2867",0.373737373737374,0.676767676767677,1,-0.0631190121076834,-0.0231791262831963,5,1,0,0,1
"2868",0.383838383838384,0.676767676767677,1,0.527424943177979,0.662651254844932,3,1,0,1,0
"2869",0.393939393939394,0.676767676767677,1,-0.651085287718985,-1.08690600604409,4,1,0,0,0
"2870",0.404040404040404,0.676767676767677,1,-0.597144070065684,-0.644551428998503,5,0,0,0,0
"2871",0.414141414141414,0.676767676767677,1,-0.818658382333652,-0.829192557376449,2,0,0,0,0
"2872",0.424242424242424,0.676767676767677,1,-1.30016087468534,-1.33001839013718,5,0,0,0,0
"2873",0.434343434343434,0.676767676767677,1,-0.999087556903002,-0.762776901610932,3,0,0,0,0
"2874",0.444444444444444,0.676767676767677,1,-0.0738580932723509,0.349379029002874,4,1,0,1,0
"2875",0.454545454545455,0.676767676767677,1,0.0567433668159166,0.188516641127273,5,0,0,0,0
"2876",0.464646464646465,0.676767676767677,1,-0.134083295172307,-0.0295648296959819,3,0,0,0,0
"2877",0.474747474747475,0.676767676767677,1,-0.309098938129288,-0.229151090902671,3,0,0,0,0
"2878",0.484848484848485,0.676767676767677,1,-1.03440211827167,-1.23266700615497,2,0,0,0,0
"2879",0.494949494949495,0.676767676767677,1,-0.855944721368662,-0.802391437030618,2,0,0,0,0
"2880",0.505050505050505,0.676767676767677,1,-1.02007284507519,-1.17588217294852,1,0,0,0,0
"2881",0.515151515151515,0.676767676767677,1,0.526499238244991,0.760768986436839,5,0,0,0,0
"2882",0.525252525252525,0.676767676767677,1,0.119157700585853,-0.105369664262047,3,1,0,1,1
"2883",0.535353535353535,0.676767676767677,1,0.602288266869779,0.480168260545722,3,0,0,0,0
"2884",0.545454545454546,0.676767676767677,1,0.950206056188818,0.833590300252752,3,0,0,0,0
"2885",0.474747474747475,0.686868686868687,1,-0.662780872873945,-0.801758312480729,2,0,0,0,0
"2886",0.484848484848485,0.686868686868687,1,-1.54908649617691,-1.81976986307279,2,0,0,0,0
"2887",0.494949494949495,0.686868686868687,1,-1.10594216956459,-1.02970656043934,3,1,0,0,0
"2888",0.505050505050505,0.686868686868687,1,-0.268839086879749,-0.0203518657293361,4,0,0,0,0
"2889",0.515151515151515,0.686868686868687,1,-0.584471454016665,-0.842177309949885,2,0,0,0,0
"2890",0.525252525252525,0.686868686868687,1,-0.5562193317282,-0.713259255386707,2,0,0,0,0
"2891",0.535353535353535,0.686868686868687,1,0.427905117000513,0.58055515236698,5,0,0,0,0
"2892",0.545454545454546,0.686868686868687,1,0.636292125385755,0.605259711433296,5,0,0,0,0
"2893",0.474747474747475,0.696969696969697,1,-1.33194505924588,-1.55144253564262,1,0,0,0,0
"2894",0.484848484848485,0.696969696969697,1,-0.724654833104475,-0.431483890775845,1,0,0,0,0
"2895",0.494949494949495,0.696969696969697,1,-0.154581531281203,0.128503868618481,2,0,0,0,0
"2896",0.505050505050505,0.696969696969697,1,-1.56613452580256,-2.08296374375591,1,0,0,0,0
"2897",0.515151515151515,0.696969696969697,1,-1.16074037743867,-1.17449420566355,2,0,0,0,0
"2898",0.525252525252525,0.696969696969697,1,-0.237446044437689,-0.0185692212698947,4,0,0,0,0
"2899",0.535353535353535,0.696969696969697,1,0.61280921625153,0.804870042497155,2,0,0,0,0
"2900",0.545454545454546,0.696969696969697,1,0.784549302848313,0.829699758332147,3,1,0,1,1
"2901",0.474747474747475,0.707070707070707,1,-0.781657653018515,-0.682118797772263,2,0,0,0,0
"2902",0.484848484848485,0.707070707070707,1,0.388350022788704,0.813813903592326,5,0,0,0,0
"2903",0.494949494949495,0.707070707070707,1,-1.23626030766108,-1.7218906738032,2,0,0,0,0
"2904",0.505050505050505,0.707070707070707,1,-1.11592700426914,-0.980022393288154,2,0,0,0,0
"2905",0.515151515151515,0.707070707070707,1,-1.09508207742741,-1.06571167606764,2,0,0,0,0
"2906",0.525252525252525,0.707070707070707,1,-0.699033688795192,-0.754660442554619,2,0,0,0,0
"2907",0.535353535353535,0.707070707070707,1,-0.14241391664448,-0.232721451837167,3,0,0,0,0
"2908",0.545454545454546,0.707070707070707,1,-0.0830272415628653,-0.273808318712579,4,1,0,0,0
"2909",0.757575757575758,0.707070707070707,1,-0.353956531542448,-0.404900153982254,2,0,0,0,0
"2910",0.767676767676768,0.707070707070707,1,-0.151221415615093,-0.094088772826413,3,0,0,0,0
"2911",0.777777777777778,0.707070707070707,1,1.04612876231479,1.42022997926882,5,0,0,0,0
"2912",0.787878787878788,0.707070707070707,1,0.340722417743339,0.153822680341884,4,1,1,0,0
"2913",0.797979797979798,0.707070707070707,1,1.01051500317243,1.23238480779076,5,1,1,0,0
"2914",0.474747474747475,0.717171717171717,1,0.546499045672604,0.899056326817521,4,1,0,1,0
"2915",0.484848484848485,0.717171717171717,1,-0.2192091809219,-0.411859317888211,3,0,0,0,0
"2916",0.494949494949495,0.717171717171717,1,-0.560168079220508,-0.488922544193134,2,0,0,0,0
"2917",0.505050505050505,0.717171717171717,1,-0.176399464003815,0.130794521925464,2,0,0,0,0
"2918",0.515151515151515,0.717171717171717,1,0.0189788438036995,0.285328004487509,5,0,0,0,0
"2919",0.525252525252525,0.717171717171717,1,0.180050069595117,0.397188703786427,4,0,0,0,0
"2920",0.535353535353535,0.717171717171717,1,-1.03252021362006,-1.41302934822809,2,0,0,0,0
"2921",0.545454545454546,0.717171717171717,1,-0.598160225102684,-0.597051127215573,3,1,0,1,1
"2922",0.757575757575758,0.717171717171717,1,-0.283835112650032,-0.225702076503349,2,0,0,0,0
"2923",0.767676767676768,0.717171717171717,1,0.482937048465111,0.750446168509666,4,0,0,0,0
"2924",0.777777777777778,0.717171717171717,1,0.523866134913613,0.470890787272613,4,0,0,0,0
"2925",0.787878787878788,0.717171717171717,1,0.845631278574295,0.967568173354392,5,0,0,0,0
"2926",0.797979797979798,0.717171717171717,1,0.603155652516122,0.489904070223937,3,0,0,0,0
"2927",0.474747474747475,0.727272727272727,1,0.632245185025601,0.706696990590911,4,1,0,1,1
"2928",0.484848484848485,0.727272727272727,1,0.0603730181205414,0.0138310004229499,2,0,0,0,0
"2929",0.494949494949495,0.727272727272727,1,-1.06635620779155,-1.39142047827759,2,0,0,0,0
"2930",0.505050505050505,0.727272727272727,1,0.0631632511839503,0.299007905202094,2,0,0,0,0
"2931",0.515151515151515,0.727272727272727,1,1.01669228063203,1.32713913049754,5,0,0,0,0
"2932",0.525252525252525,0.727272727272727,1,-0.711636706363388,-1.19277710272114,2,0,0,0,0
"2933",0.535353535353535,0.727272727272727,1,-0.605533664217118,-0.481477547514411,2,0,0,0,0
"2934",0.545454545454546,0.727272727272727,1,0.67002499167024,1.18507078241637,5,1,0,1,0
"2935",0.757575757575758,0.727272727272727,1,-1.03319264082054,-1.26694824958607,2,0,0,0,0
"2936",0.767676767676768,0.727272727272727,1,0.772397165961959,1.19107079057553,5,0,0,0,0
"2937",0.777777777777778,0.727272727272727,1,0.531897342072537,0.461333963152227,3,0,0,0,0
"2938",0.787878787878788,0.727272727272727,1,0.428190241413853,0.349494822519752,4,0,0,0,0
"2939",0.797979797979798,0.727272727272727,1,0.335173340906153,0.272744442326025,3,0,0,0,0
"2940",0.474747474747475,0.737373737373737,1,0.197951814005543,0.0841161847289968,4,0,0,0,0
"2941",0.484848484848485,0.737373737373737,1,-0.644609981758448,-0.903030879529312,2,0,0,0,0
"2942",0.494949494949495,0.737373737373737,1,0.90629817347661,1.57880763719311,5,0,0,0,0
"2943",0.505050505050505,0.737373737373737,1,0.0837748463791794,-0.117921052770207,4,0,0,0,0
"2944",0.515151515151515,0.737373737373737,1,0.04610998473011,-0.104345244188813,4,0,0,0,0
"2945",0.525252525252525,0.737373737373737,1,-0.692644908910104,-0.846240540013937,3,0,0,0,0
"2946",0.535353535353535,0.737373737373737,1,-0.147088006222533,0.012721808863304,2,0,0,0,0
"2947",0.545454545454546,0.737373737373737,1,0.177420451804999,0.113511821060652,2,1,0,1,0
"2948",0.757575757575758,0.737373737373737,1,0.757237995852048,1.29742317211847,5,1,1,0,0
"2949",0.767676767676768,0.737373737373737,1,1.09629343961618,1.29552000161304,3,0,0,0,0
"2950",0.777777777777778,0.737373737373737,1,0.791347834936082,0.796368759163987,3,0,0,0,0
"2951",0.787878787878788,0.737373737373737,1,-0.248128947574996,-0.541195005016542,4,0,0,0,0
"2952",0.797979797979798,0.737373737373737,1,0.138219177196624,0.203489565225539,5,0,0,0,0
"2953",0.474747474747475,0.747474747474748,1,-0.533908585625315,-0.734527450977691,4,0,0,0,0
"2954",0.484848484848485,0.747474747474748,1,-0.472469911610522,-0.510832430101164,3,0,0,0,0
"2955",0.494949494949495,0.747474747474748,1,-0.642764641254721,-0.979163327436743,2,0,0,0,0
"2956",0.505050505050505,0.747474747474748,1,0.264305333337701,0.425742792407236,2,1,0,1,1
"2957",0.515151515151515,0.747474747474748,1,0.541611836703441,0.734463078618204,4,0,0,0,0
"2958",0.525252525252525,0.747474747474748,1,0.974801538313103,1.38644542706712,5,0,0,0,0
"2959",0.535353535353535,0.747474747474748,1,0.102267006004129,-0.00406358691331715,5,0,0,0,0
"2960",0.545454545454546,0.747474747474748,1,0.422720328084506,0.536270568712927,5,0,0,0,0
"2961",0.757575757575758,0.747474747474748,1,0.478641776727835,0.442552546575129,5,1,1,0,1
"2962",0.767676767676768,0.747474747474748,1,1.17174248800076,1.31294509750944,5,0,0,0,0
"2963",0.777777777777778,0.747474747474748,1,0.827758810860549,0.818627727498471,5,0,0,0,0
"2964",0.787878787878788,0.747474747474748,1,0.307536217877984,0.346840445775693,2,1,1,0,1
"2965",0.797979797979798,0.747474747474748,1,0.724234803172894,0.963734029950902,4,0,0,0,0
"2966",0.474747474747475,0.757575757575758,1,-0.829287578004384,-0.95219001425355,2,0,0,0,0
"2967",0.484848484848485,0.757575757575758,1,0.297143010742442,0.702560733739058,5,0,0,0,0
"2968",0.494949494949495,0.757575757575758,1,0.523314796937458,0.781546450105029,4,0,0,0,0
"2969",0.505050505050505,0.757575757575758,1,0.0899181190984398,-0.0289582561690347,3,0,0,0,0
"2970",0.515151515151515,0.757575757575758,1,0.546247768940242,0.575244459541069,4,0,0,0,0
"2971",0.525252525252525,0.757575757575758,1,1.23140480479863,1.39880941003897,5,0,0,0,0
"2972",0.535353535353535,0.757575757575758,1,0.112546372801733,-0.1485700880387,2,0,0,0,0
"2973",0.545454545454546,0.757575757575758,1,-0.0588389781862609,-0.168391104133242,2,0,0,0,0
"2974",0.171717171717172,0.767676767676768,1,0.817456685899445,0.934957180854446,1,1,0,0,1
"2975",0.181818181818182,0.767676767676768,1,1.2367090154388,1.39023094788216,4,0,0,0,0
"2976",0.404040404040404,0.767676767676768,1,0.192310988266753,0.235802031893452,4,0,0,0,0
"2977",0.414141414141414,0.767676767676768,1,0.937680324804862,1.19595453840247,3,1,0,1,0
"2978",0.424242424242424,0.767676767676768,1,0.674438603005099,0.648462742559925,5,1,0,0,1
"2979",0.171717171717172,0.777777777777778,1,0.0821771446750667,-0.117134511900308,2,0,0,0,0
"2980",0.181818181818182,0.777777777777778,1,0.495414686424699,0.416006535620878,5,0,0,0,0
"2981",0.404040404040404,0.777777777777778,1,0.560990989225261,0.707998003904533,4,0,0,0,0
"2982",0.414141414141414,0.777777777777778,1,0.146534915711126,-0.0646075393862833,2,0,0,0,0
"2983",0.424242424242424,0.777777777777778,1,0.340515608631244,0.316717534008566,3,0,0,0,0
"2984",0.171717171717172,0.787878787878788,1,-1.80049317460932,-2.36175957638377,2,0,0,0,0
"2985",0.181818181818182,0.787878787878788,1,-0.814196958677265,-0.878561551618502,3,0,0,0,0
"2986",0.404040404040404,0.787878787878788,1,0.47655784215632,0.52705475715995,5,0,0,0,0
"2987",0.414141414141414,0.787878787878788,1,0.178449589093227,0.15350571738798,4,0,0,0,0
"2988",0.424242424242424,0.787878787878788,1,0.234897565164608,0.267551630955392,5,0,0,0,0
"2989",0.171717171717172,0.797979797979798,1,-2.45187272626913,-2.67535631819101,1,0,0,0,0
"2990",0.181818181818182,0.797979797979798,1,-2.09940138251071,-2.2298328147118,2,0,0,0,0
"2991",0.404040404040404,0.797979797979798,1,-0.452121247376768,-0.703546602525477,3,0,0,0,0
"2992",0.414141414141414,0.797979797979798,1,0.0534286834132294,0.126394462994796,4,0,0,0,0
"2993",0.424242424242424,0.797979797979798,1,-0.391013683892648,-0.584842335405223,4,0,0,0,0
"2994",0,0.808080808080808,1,-2.12820837746909,-2.43430970408543,2,0,0,0,0
"2995",0.0101010101010101,0.808080808080808,1,-1.44468811278735,-1.27311649007489,3,0,0,0,0
"2996",0.0202020202020202,0.808080808080808,1,-1.99690825150835,-2.1991455285971,2,1,0,1,1
"2997",0.0303030303030303,0.808080808080808,1,-1.49092449639922,-1.38261545769962,2,0,0,0,0
"2998",0.0404040404040404,0.808080808080808,1,-0.570621781367687,-0.31960792489774,2,1,0,0,1
"2999",0.0505050505050505,0.808080808080808,1,-0.599605453414966,-0.619288786847216,2,0,0,0,0
"3000",0.0606060606060606,0.808080808080808,1,-1.33165456406672,-1.57250346255066,2,0,0,0,0
"3001",0.0707070707070707,0.808080808080808,1,-1.41052593414733,-1.4677115074781,2,1,0,0,0
"3002",0.0808080808080808,0.808080808080808,1,-2.53116910234746,-2.9147507792512,1,1,0,0,1
"3003",0.0909090909090909,0.808080808080808,1,-1.86639196595476,-1.72029883686076,1,0,0,0,0
"3004",0.101010101010101,0.808080808080808,1,-1.59585818674346,-1.54628747237594,2,0,0,0,0
"3005",0.111111111111111,0.808080808080808,1,-1.50827657057291,-1.49717472838627,1,1,0,0,0
"3006",0.121212121212121,0.808080808080808,1,-0.946891039858322,-0.767239025264816,4,0,0,0,0
"3007",0.131313131313131,0.808080808080808,1,-1.51742172273203,-1.64986312851322,2,1,0,1,0
"3008",0.141414141414141,0.808080808080808,1,-1.91518264113323,-1.97892757861348,1,0,0,0,0
"3009",0,0.818181818181818,1,-1.37241549214661,-1.21839865001555,4,0,0,0,0
"3010",0.0101010101010101,0.818181818181818,1,-1.35227076080027,-1.25096518977609,2,0,0,0,0
"3011",0.0202020202020202,0.818181818181818,1,-1.19159678239149,-0.981698124820899,1,0,0,0,0
"3012",0.0303030303030303,0.818181818181818,1,-0.577857474292835,-0.273865330539238,2,0,0,0,0
"3013",0.0404040404040404,0.818181818181818,1,-0.813439089590259,-0.922402338583548,3,0,0,0,0
"3014",0.0505050505050505,0.818181818181818,1,-1.09134833740987,-1.25857078835931,2,0,0,0,0
"3015",0.0606060606060606,0.818181818181818,1,-1.2833986974531,-1.35019974537003,3,0,0,0,0
"3016",0.0707070707070707,0.818181818181818,1,-2.15547882086487,-2.42822057857138,2,1,0,1,0
"3017",0.0808080808080808,0.818181818181818,1,-2.98132138169343,-3.22316679370274,1,0,0,0,0
"3018",0.0909090909090909,0.818181818181818,1,-2.89376294678804,-3.02139682033722,1,0,0,0,0
"3019",0.101010101010101,0.818181818181818,1,-1.54031019789985,-1.23539795130264,2,1,0,1,1
"3020",0.111111111111111,0.818181818181818,1,-1.19162741337559,-1.06555094475406,2,0,0,0,0
"3021",0.121212121212121,0.818181818181818,1,-0.692006264100357,-0.496820676945852,4,0,0,0,0
"3022",0.131313131313131,0.818181818181818,1,-1.75835052295303,-1.96332189525035,2,0,0,0,0
"3023",0.141414141414141,0.818181818181818,1,-1.34168257684981,-1.07428457833464,1,0,0,0,0
"3024",0,0.828282828282828,1,-1.14463975286224,-1.12265405624511,2,0,0,0,0
"3025",0.0101010101010101,0.828282828282828,1,-1.81978058859499,-2.04778523287688,2,0,0,0,0
"3026",0.0202020202020202,0.828282828282828,1,-0.623931439049967,-0.324235498749881,2,0,0,0,0
"3027",0.0303030303030303,0.828282828282828,1,-0.355501783834889,-0.287184532737749,5,1,0,1,1
"3028",0.0404040404040404,0.828282828282828,1,0.0140388238104376,0.239819592178851,2,0,0,0,0
"3029",0.0505050505050505,0.828282828282828,1,-0.656659000380035,-0.699801644264811,2,0,0,0,0
"3030",0.0606060606060606,0.828282828282828,1,-0.965208081717765,-0.923484147841602,2,0,0,0,0
"3031",0.0707070707070707,0.828282828282828,1,-0.931667965089098,-0.623434010955055,3,0,0,0,0
"3032",0.0808080808080808,0.828282828282828,1,-1.73986160218255,-1.57851139278528,3,0,0,0,0
"3033",0.0909090909090909,0.828282828282828,1,-1.61067426733249,-1.29597217466912,2,1,0,0,1
"3034",0.101010101010101,0.828282828282828,1,-1.49982582624231,-1.44077801047267,1,0,0,0,0
"3035",0.111111111111111,0.828282828282828,1,-0.62127707030705,-0.366910649264681,4,0,0,0,0
"3036",0.121212121212121,0.828282828282828,1,-0.533296735096423,-0.437539509936782,2,0,0,0,0
"3037",0.131313131313131,0.828282828282828,1,-0.409832202284931,-0.11452020830576,2,0,0,0,0
"3038",0.141414141414141,0.828282828282828,1,-1.32098426760734,-1.43873064946699,2,0,0,0,0
"3039",0,0.838383838383838,1,-1.98332374838546,-2.26420054647911,2,0,0,0,0
"3040",0.0101010101010101,0.838383838383838,1,-0.876295135343684,-0.516361550728035,4,0,0,0,0
"3041",0.0202020202020202,0.838383838383838,1,-0.599187762445342,-0.563172650510147,3,0,0,0,0
"3042",0.0303030303030303,0.838383838383838,1,-1.10089595429345,-1.41339533238766,2,0,0,0,0
"3043",0.0404040404040404,0.838383838383838,1,-0.783369474889783,-0.902202876407253,3,0,0,0,0
"3044",0.0505050505050505,0.838383838383838,1,-0.40084138025345,-0.322811454410757,5,1,0,0,1
"3045",0.0606060606060606,0.838383838383838,1,-1.10323558913637,-1.31513778143288,2,0,0,0,0
"3046",0.0707070707070707,0.838383838383838,1,-1.00158175392962,-1.00773585632131,2,0,0,0,0
"3047",0.0808080808080808,0.838383838383838,1,-0.917518622075635,-0.789219355030796,2,0,0,0,0
"3048",0.0909090909090909,0.838383838383838,1,-0.951285498489723,-0.834175781478349,2,1,0,1,1
"3049",0.101010101010101,0.838383838383838,1,-1.74904249109272,-1.98731818302655,1,0,0,0,0
"3050",0.111111111111111,0.838383838383838,1,-1.21539987669379,-1.23815746096033,2,0,0,0,0
"3051",0.121212121212121,0.838383838383838,1,-0.477194080038264,-0.374361318389917,2,0,0,0,0
"3052",0.131313131313131,0.838383838383838,1,-0.353769648371196,-0.307319903127498,4,0,0,0,0
"3053",0.141414141414141,0.838383838383838,1,-1.04293727611376,-1.11585655298054,5,1,0,0,0
"3054",0,0.848484848484849,1,-1.46473723211868,-1.39975871103211,2,0,0,0,0
"3055",0.0101010101010101,0.848484848484849,1,-0.927208216992666,-0.830231647199263,1,1,0,0,0
"3056",0.0202020202020202,0.848484848484849,1,-1.02175985570096,-1.12121751420412,1,0,0,0,0
"3057",0.0303030303030303,0.848484848484849,1,0.711556478375877,1.40709454629749,4,0,0,0,0
"3058",0.0404040404040404,0.848484848484849,1,-0.268620235073031,-0.359502727524657,4,0,0,0,0
"3059",0.0505050505050505,0.848484848484849,1,-2.50091900012154,-3.3096169403259,1,0,0,0,0
"3060",0.0606060606060606,0.848484848484849,1,-1.9940440174769,-2.08521008687003,2,1,0,0,1
"3061",0.0707070707070707,0.848484848484849,1,-0.423272658941644,-0.0424992681274457,2,0,0,0,0
"3062",0.0808080808080808,0.848484848484849,1,-0.555415584061982,-0.55888683264768,2,0,0,0,0
"3063",0.0909090909090909,0.848484848484849,1,-1.66531751677274,-1.99362245818579,1,1,0,0,1
"3064",0.101010101010101,0.848484848484849,1,-2.46867109750134,-2.75987163301847,1,0,0,0,0
"3065",0.111111111111111,0.848484848484849,1,-2.71552055072633,-3.06293036996014,1,0,0,0,0
"3066",0.121212121212121,0.848484848484849,1,-0.225484029832597,0.276846116676391,4,0,0,0,0
"3067",0.131313131313131,0.848484848484849,1,-0.188035330724423,-0.162208471197992,4,1,0,0,0
"3068",0.141414141414141,0.848484848484849,1,-0.998589324111206,-1.13513949170616,2,0,0,0,0
"3069",0,0.858585858585859,1,0.287961826194402,0.794239914022683,2,0,0,0,0
"3070",0.0101010101010101,0.858585858585859,1,-0.578795679000982,-0.624354300734784,2,0,0,0,0
"3071",0.0202020202020202,0.858585858585859,1,-0.486117495043205,-0.438379137177031,2,0,0,0,0
"3072",0.0303030303030303,0.858585858585859,1,-0.955781289943109,-1.38888538555848,3,0,0,0,0
"3073",0.0404040404040404,0.858585858585859,1,-1.52312403291318,-1.82656703001688,1,0,0,0,0
"3074",0.0505050505050505,0.858585858585859,1,-1.60734084621674,-1.40580116012237,1,0,0,0,0
"3075",0.0606060606060606,0.858585858585859,1,-1.37778674833544,-1.21247838523142,5,0,0,0,0
"3076",0.0707070707070707,0.858585858585859,1,-1.00594498275695,-1.07138117622365,1,0,0,0,0
"3077",0.0808080808080808,0.858585858585859,1,-1.25092282934808,-1.44127820429773,1,0,0,0,0
"3078",0.0909090909090909,0.858585858585859,1,-0.638795935627468,-0.261155749195011,4,0,0,0,0
"3079",0.101010101010101,0.858585858585859,1,-1.39654025623159,-1.23182304904029,1,0,0,0,0
"3080",0.111111111111111,0.858585858585859,1,-1.62098915468443,-1.46317439694624,1,0,0,0,0
"3081",0.121212121212121,0.858585858585859,1,-1.23884106300086,-1.34917340295063,2,0,0,0,0
"3082",0.131313131313131,0.858585858585859,1,-0.761384819730864,-0.800955167197522,2,0,0,0,0
"3083",0.141414141414141,0.858585858585859,1,-0.448238531078327,-0.291788760615658,2,0,0,0,0
"3084",0,0.868686868686869,1,-1.15609765459368,-1.59702213004957,2,0,0,0,0
"3085",0.0101010101010101,0.868686868686869,1,-0.41837340875297,-0.294507436105259,3,0,0,0,0
"3086",0.0202020202020202,0.868686868686869,1,0.280695730571566,0.590416005301722,4,0,0,0,0
"3087",0.0303030303030303,0.868686868686869,1,-0.638365970395361,-0.696728636806162,4,1,0,0,0
"3088",0.0404040404040404,0.868686868686869,1,-0.582247625399582,-0.326374542168608,2,0,0,0,0
"3089",0.0505050505050505,0.868686868686869,1,-0.353146529010808,-0.0469410682085309,2,0,0,0,0
"3090",0.0606060606060606,0.868686868686869,1,-1.02498407244924,-1.09385887168777,2,1,0,1,1
"3091",0.0707070707070707,0.868686868686869,1,-0.975695513100034,-0.93399272827601,2,0,0,0,0
"3092",0.0808080808080808,0.868686868686869,1,0.12795723049704,0.578842464650459,3,0,0,0,0
"3093",0.0909090909090909,0.868686868686869,1,-0.675405356816306,-0.834174185245449,2,0,0,0,0
"3094",0.101010101010101,0.868686868686869,1,-0.606997153610153,-0.447366539017843,4,1,0,1,1
"3095",0.111111111111111,0.868686868686869,1,-1.3968270685469,-1.50505644108813,2,1,0,1,0
"3096",0.121212121212121,0.868686868686869,1,-1.29320945258605,-1.26873447152226,2,1,0,0,0
"3097",0.131313131313131,0.868686868686869,1,-0.53741228365176,-0.354854910513379,2,0,0,0,0
"3098",0.141414141414141,0.868686868686869,1,-0.677873768520546,-0.760810637921658,2,0,0,0,0
"3099",0,0.878787878787879,1,-0.821465775630975,-0.759418406189734,2,0,0,0,0
"3100",0.0101010101010101,0.878787878787879,1,-0.217419443286195,-0.0795027033580367,5,1,0,0,0
"3101",0.0202020202020202,0.878787878787879,1,-0.602679882527965,-0.853771421420561,2,0,0,0,0
"3102",0.0303030303030303,0.878787878787879,1,-0.622454382751726,-0.664276964389126,2,0,0,0,0
"3103",0.0404040404040404,0.878787878787879,1,0.821862428373632,1.34050802195619,4,0,0,0,0
"3104",0.0505050505050505,0.878787878787879,1,0.764770795395815,0.96292557828358,4,0,0,0,0
"3105",0.0606060606060606,0.878787878787879,1,0.100802092134402,0.193733547925832,4,0,0,0,0
"3106",0.0707070707070707,0.878787878787879,1,0.0316015089164693,0.182284194147777,4,0,0,0,0
"3107",0.0808080808080808,0.878787878787879,1,0.37220623022984,0.497846188732246,2,0,0,0,0
"3108",0.0909090909090909,0.878787878787879,1,-0.482173050051658,-0.653981350014772,2,0,0,0,0
"3109",0.101010101010101,0.878787878787879,1,-1.4189029273312,-1.72364756604204,2,1,0,1,0
"3110",0.111111111111111,0.878787878787879,1,-1.44972658744869,-1.46650994390147,2,0,0,0,0
"3111",0.121212121212121,0.878787878787879,1,-1.00189877370648,-0.879640724505038,2,0,0,0,0
"3112",0.131313131313131,0.878787878787879,1,-0.167382628053644,0.0680696550174001,3,1,0,0,1
"3113",0.141414141414141,0.878787878787879,1,-0.732034894951024,-0.865844870286445,2,0,0,0,0
"3114",0,0.888888888888889,1,0.561865108418732,0.966187815947782,5,1,0,1,1
"3115",0.0101010101010101,0.888888888888889,1,-0.269955026585921,-0.389766471006546,4,0,0,0,0
"3116",0.0202020202020202,0.888888888888889,1,-0.667149026038085,-0.722911899553016,3,1,0,0,0
"3117",0.0303030303030303,0.888888888888889,1,-0.453307310654159,-0.436201390680808,2,0,0,0,0
"3118",0.0404040404040404,0.888888888888889,1,-0.295624434690555,-0.543330102809698,2,0,0,0,0
"3119",0.0505050505050505,0.888888888888889,1,-0.530606882978584,-0.901751621741291,4,0,0,0,0
"3120",0.0606060606060606,0.888888888888889,1,0.925235735566475,1.31208969349931,4,0,0,0,0
"3121",0.0707070707070707,0.888888888888889,1,0.235772034605908,0.0807060515109666,2,0,0,0,0
"3122",0.0808080808080808,0.888888888888889,1,-0.646921290171312,-1.00349568463559,3,1,0,1,1
"3123",0.0909090909090909,0.888888888888889,1,-0.232720269950152,-0.0668579323119996,5,0,0,0,0
"3124",0.101010101010101,0.888888888888889,1,-0.79651141590718,-0.749236731606637,3,0,0,0,0
"3125",0.111111111111111,0.888888888888889,1,-0.753937108072083,-0.582012052154947,2,0,0,0,0
"3126",0.121212121212121,0.888888888888889,1,-0.421961062164562,-0.275145378888433,5,1,0,0,1
"3127",0.131313131313131,0.888888888888889,1,0.0115795763999755,0.141466855962192,4,0,0,0,0
"3128",0.141414141414141,0.888888888888889,1,-0.535432081724276,-0.615733082363662,2,0,0,0,0
"3129",0.151515151515152,0.888888888888889,1,-1.72719978551322,-2.06098231397296,2,0,0,0,0
"3130",0.161616161616162,0.888888888888889,1,-1.32251413835954,-1.21330065829988,1,0,0,0,0
"3131",0.171717171717172,0.888888888888889,1,-0.776053668778577,-0.619359758338669,3,0,0,0,0
"3132",0,0.898989898989899,1,-0.0476590287067892,-0.208471689636626,3,0,0,0,0
"3133",0.0101010101010101,0.898989898989899,1,-1.07707360350975,-1.44113324516389,2,0,0,0,0
"3134",0.0202020202020202,0.898989898989899,1,-0.811541240317786,-0.775198116082518,2,0,0,0,0
"3135",0.0303030303030303,0.898989898989899,1,-0.276211097211892,-0.127999354206215,1,0,0,0,0
"3136",0.0404040404040404,0.898989898989899,1,-0.56544454563816,-0.635832068780609,2,0,0,0,0
"3137",0.0505050505050505,0.898989898989899,1,0.151183830613315,0.381345592608071,5,0,0,0,0
"3138",0.0606060606060606,0.898989898989899,1,-0.0679576070515939,-0.297141796267605,2,0,0,0,0
"3139",0.0707070707070707,0.898989898989899,1,0.146316106521509,0.178631030499358,5,0,0,0,0
"3140",0.0808080808080808,0.898989898989899,1,-0.0355852419051907,0.0455277651603509,2,0,0,0,0
"3141",0.0909090909090909,0.898989898989899,1,0.138228422723475,0.284441686667293,5,0,0,0,0
"3142",0.101010101010101,0.898989898989899,1,0.364894794713379,0.62369875087743,3,0,0,0,0
"3143",0.111111111111111,0.898989898989899,1,0.943145430681257,1.37879890752403,4,0,0,0,0
"3144",0.121212121212121,0.898989898989899,1,1.42513247516512,1.85591127722089,4,0,0,0,0
"3145",0.131313131313131,0.898989898989899,1,0.719280691084315,0.735617042378197,4,0,0,0,0
"3146",0.141414141414141,0.898989898989899,1,-1.19451298864651,-1.62592495945143,1,0,0,0,0
"3147",0.151515151515152,0.898989898989899,1,-1.72262950649147,-1.77345026507969,4,0,0,0,0
"3148",0.161616161616162,0.898989898989899,1,-0.712503311860784,-0.349642186364431,2,0,0,0,0
"3149",0.171717171717172,0.898989898989899,1,-1.1502610538791,-1.2889076288242,3,0,0,0,0
"3150",0,0.909090909090909,1,1.56345208857482,2.09825037536124,5,0,0,0,0
"3151",0.0101010101010101,0.909090909090909,1,-0.27563735049533,-0.430957089072012,4,0,0,0,0
"3152",0.0202020202020202,0.909090909090909,1,-0.0719402068261399,0.157536835250025,5,0,0,0,0
"3153",0.0303030303030303,0.909090909090909,1,0.626759025164976,0.964630865072454,4,0,0,0,0
"3154",0.0404040404040404,0.909090909090909,1,0.245075847961941,0.301548510059808,3,0,0,0,0
"3155",0.0505050505050505,0.909090909090909,1,0.00915360781567616,-0.0346737589126965,3,0,0,0,0
"3156",0.0606060606060606,0.909090909090909,1,-0.709188527460428,-0.981488862800769,2,1,0,0,0
"3157",0.0707070707070707,0.909090909090909,1,-0.618258651946944,-0.741094862297226,2,1,0,0,1
"3158",0.0808080808080808,0.909090909090909,1,0.45021646173479,0.718994667406551,5,0,0,0,0
"3159",0.0909090909090909,0.909090909090909,1,-0.598642457607172,-0.993301734270547,4,0,0,0,0
"3160",0.101010101010101,0.909090909090909,1,-0.374053649542684,-0.550928395993305,1,1,0,1,0
"3161",0.111111111111111,0.909090909090909,1,-0.0845581954527906,-0.352841910422858,4,1,0,0,0
"3162",0.121212121212121,0.909090909090909,1,0.421452445965416,0.233612389182682,2,0,0,0,0
"3163",0.131313131313131,0.909090909090909,1,-0.0694895043685642,-0.309118773396653,2,1,0,0,1
"3164",0.141414141414141,0.909090909090909,1,-1.26008059241781,-1.46107665725323,3,1,0,0,0
"3165",0.151515151515152,0.909090909090909,1,-0.93502114160413,-0.702616603656251,3,0,0,0,0
"3166",0.161616161616162,0.909090909090909,1,-0.712608521619662,-0.626396898685942,2,0,0,0,0
"3167",0.171717171717172,0.909090909090909,1,-0.367990727054559,-0.15347112733335,3,0,0,0,0
"3168",0,0.919191919191919,1,0.816642207627562,0.614493207679209,4,0,0,0,0
"3169",0.0101010101010101,0.919191919191919,1,0.543029310229531,0.576844609303842,5,1,0,1,0
"3170",0.0202020202020202,0.919191919191919,1,-0.285396425920656,-0.526994315532296,2,1,0,1,0
"3171",0.0303030303030303,0.919191919191919,1,-0.014519110562764,-0.113566283389137,2,0,0,0,0
"3172",0.0404040404040404,0.919191919191919,1,-0.251566712708935,-0.438261749478959,2,0,0,0,0
"3173",0.0505050505050505,0.919191919191919,1,0.694307478422728,1.04672127460677,5,0,0,0,0
"3174",0.0606060606060606,0.919191919191919,1,-0.436300259813692,-0.575547713949736,2,0,0,0,0
"3175",0.0707070707070707,0.919191919191919,1,0.246366656726667,0.548758680349692,5,0,0,0,0
"3176",0.0808080808080808,0.919191919191919,1,0.748421165762083,0.955734316051542,5,0,0,0,0
"3177",0.0909090909090909,0.919191919191919,1,0.676504601150667,0.923009360633434,3,0,0,0,0
"3178",0.101010101010101,0.919191919191919,1,0.619389546718675,0.865511955500494,5,0,0,0,0
"3179",0.111111111111111,0.919191919191919,1,-0.0151098150231428,-0.0980525509781987,2,0,0,0,0
"3180",0.121212121212121,0.919191919191919,1,0.696066631129382,0.93717152603839,5,0,0,0,0
"3181",0.131313131313131,0.919191919191919,1,0.564887338250679,0.727557375727763,4,0,0,0,0
"3182",0.141414141414141,0.919191919191919,1,0.173531376602976,0.403428772570107,4,0,0,0,0
"3183",0.151515151515152,0.919191919191919,1,-0.137209374638694,-0.008551952724657,2,0,0,0,0
"3184",0.161616161616162,0.919191919191919,1,-0.573282019797551,-0.637452584041653,1,0,0,0,0
"3185",0.171717171717172,0.919191919191919,1,-0.836634859037113,-0.975316740098864,2,1,0,1,0
"3186",0,0.929292929292929,1,0.503709391322089,0.380226218480716,3,0,0,0,0
"3187",0.0101010101010101,0.929292929292929,1,0.56896753890986,0.585999539481947,5,0,0,0,0
"3188",0.0202020202020202,0.929292929292929,1,0.461136753363163,0.578210525770465,5,0,0,0,0
"3189",0.0303030303030303,0.929292929292929,1,0.20051327846092,0.237561052301395,4,0,0,0,0
"3190",0.0404040404040404,0.929292929292929,1,-0.662758101072987,-0.94889365274878,2,0,0,0,0
"3191",0.0505050505050505,0.929292929292929,1,-0.203140553527068,-0.251880572761213,4,0,0,0,0
"3192",0.0606060606060606,0.929292929292929,1,-0.072690967990858,-0.0449348444632329,2,0,0,0,0
"3193",0.0707070707070707,0.929292929292929,1,-0.520300378391457,-0.795721744363356,3,0,0,0,0
"3194",0.0808080808080808,0.929292929292929,1,-0.798907902452712,-1.21064608046195,2,0,0,0,0
"3195",0.0909090909090909,0.929292929292929,1,0.262991192383713,0.317710648387495,4,0,0,0,0
"3196",0,0.939393939393939,1,1.07533587786934,1.2392614691357,4,0,0,0,0
"3197",0.0101010101010101,0.939393939393939,1,0.619573888517583,0.519845953786068,5,0,0,0,0
"3198",0.0202020202020202,0.939393939393939,1,1.19549266535982,1.43790349980658,5,0,0,0,0
"3199",0.0303030303030303,0.939393939393939,1,0.29172055899577,0.168463987382708,4,1,0,1,0
"3200",0.0404040404040404,0.939393939393939,1,-0.28011277795772,-0.298347112380514,5,1,0,0,0
"3201",0.0505050505050505,0.939393939393939,1,-0.356863586901506,-0.371532130649825,2,0,0,0,0
"3202",0.0606060606060606,0.939393939393939,1,-1.11483766206136,-1.44345006300032,1,1,0,0,0
"3203",0.0707070707070707,0.939393939393939,1,-1.43555012674354,-1.63275593732079,1,0,0,0,0
"3204",0.0808080808080808,0.939393939393939,1,0.246719659904368,0.776997498402751,2,0,0,0,0
"3205",0.0909090909090909,0.939393939393939,1,-0.252362439521707,-0.444153241036995,2,0,0,0,0
"3206",0,0.94949494949495,1,0.487222180383768,0.323518727896782,4,1,0,0,1
"3207",0.0101010101010101,0.94949494949495,1,0.595529325945715,0.531442607033842,5,0,0,0,0
"3208",0.0202020202020202,0.94949494949495,1,1.05342748119792,1.11131733850833,5,0,0,0,0
"3209",0.0303030303030303,0.94949494949495,1,0.984100557262419,1.09614499807814,4,0,0,0,0
"3210",0.0404040404040404,0.94949494949495,1,0.769370404892997,0.952005063747624,5,0,0,0,0
"3211",0.0505050505050505,0.94949494949495,1,0.517269465926777,0.713665589191926,5,0,0,0,0
"3212",0.0606060606060606,0.94949494949495,1,-0.0422137826416015,0.140723029849568,3,1,0,1,0
"3213",0.0707070707070707,0.94949494949495,1,-0.857134117464462,-0.911208754003853,4,0,0,0,0
"3214",0.0808080808080808,0.94949494949495,1,-0.0154105089347761,0.137128769695031,4,0,0,0,0
"3215",0.0909090909090909,0.94949494949495,1,-0.0302377361462188,-0.0279433109525142,5,0,0,0,0
"3216",0,0.95959595959596,1,0.841482397420452,0.960515584748472,5,0,0,0,0
"3217",0.0101010101010101,0.95959595959596,1,0.923753800411206,0.979314286056434,4,1,0,1,0
"3218",0.0202020202020202,0.95959595959596,1,1.37651922857356,1.50952744393771,5,1,0,1,1
"3219",0.0303030303030303,0.95959595959596,1,0.694632810906588,0.468098131983566,4,0,0,0,0
"3220",0.0404040404040404,0.95959595959596,1,0.568380078839105,0.471270398971592,1,0,0,0,0
"3221",0.0505050505050505,0.95959595959596,1,0.214596130735529,0.0612873383472536,5,0,0,0,0
"3222",0.0606060606060606,0.95959595959596,1,-0.793797761928465,-1.12785115696309,2,0,0,0,0
"3223",0.0707070707070707,0.95959595959596,1,-0.266082904965451,-0.0815657685769191,1,0,0,0,0
"3224",0.0808080808080808,0.95959595959596,1,0.491089600755993,0.741299421591033,5,1,0,0,1
"3225",0.0909090909090909,0.95959595959596,1,-0.121020680669091,-0.271087809029672,3,0,0,0,0
"3226",0,0.96969696969697,1,1.01926727568304,1.08946059203936,5,0,0,0,0
"3227",0.0101010101010101,0.96969696969697,1,1.4257448254571,1.55394508338727,4,0,0,0,0
"3228",0.0202020202020202,0.96969696969697,1,0.163221276732194,-0.314738099223413,4,0,0,0,0
"3229",0.0303030303030303,0.96969696969697,1,-0.0286051146687749,-0.212151307999195,5,0,0,0,0
"3230",0.0404040404040404,0.96969696969697,1,0.122276159024398,0.0766172423987279,4,0,0,0,0
"3231",0.0505050505050505,0.96969696969697,1,0.520966452285043,0.709155499297414,4,0,0,0,0
"3232",0.0606060606060606,0.96969696969697,1,-0.44204264456691,-0.557927161684462,2,0,0,0,0
"3233",0.0707070707070707,0.96969696969697,1,-0.245465702485882,-0.215539715834294,2,0,0,0,0
"3234",0.0808080808080808,0.96969696969697,1,0.509757628902154,0.660176329792447,4,0,0,0,0
"3235",0.0909090909090909,0.96969696969697,1,0.638946776725047,0.788691691526006,5,0,0,0,0
"3236",0.101010101010101,0.96969696969697,1,0.628113303632456,0.72346128193621,2,0,0,0,0
"3237",0.111111111111111,0.96969696969697,1,0.631351044842967,0.674795505949215,4,1,0,1,1
"3238",0.121212121212121,0.96969696969697,1,1.13981762219044,1.32500977120851,5,0,0,0,0
"3239",0.131313131313131,0.96969696969697,1,0.368249976915257,0.164165210784244,2,0,0,0,0
"3240",0.141414141414141,0.96969696969697,1,0.524087774633987,0.589262708708139,5,1,0,0,0
"3241",0.151515151515152,0.96969696969697,1,-1.2840447392186,-1.8262908365176,2,0,0,0,0
"3242",0.161616161616162,0.96969696969697,1,-2.2958924484116,-2.64215392475088,1,0,0,0,0
"3243",0.171717171717172,0.96969696969697,1,-0.956813091045771,-0.596713623817654,2,0,0,0,0
"3244",0.181818181818182,0.96969696969697,1,-0.709069549831455,-0.651152456620097,2,0,0,0,0
"3245",0.191919191919192,0.96969696969697,1,1.23823887116,1.83438477714465,5,1,0,1,0
"3246",0.202020202020202,0.96969696969697,1,1.01719199007911,0.990789854892479,4,0,0,0,0
"3247",0.212121212121212,0.96969696969697,1,1.54181589236616,1.74056217795686,5,1,0,1,0
"3248",0.222222222222222,0.96969696969697,1,0.424533854297151,0.123383419586996,5,0,0,0,0
"3249",0.232323232323232,0.96969696969697,1,-0.0346049598649072,-0.164227302120808,2,0,0,0,0
"3250",0.242424242424242,0.96969696969697,1,-0.313503653605779,-0.401093380283759,2,0,0,0,0
"3251",0.252525252525253,0.96969696969697,1,0.339561486327272,0.535224963970382,4,0,0,0,0
"3252",0.262626262626263,0.96969696969697,1,0.369905235205841,0.390026404637,4,1,0,1,1
"3253",0,0.97979797979798,1,0.912633684463422,0.88867278835738,5,0,0,0,0
"3254",0.0101010101010101,0.97979797979798,1,0.794726064502809,0.678853416672725,5,0,0,0,0
"3255",0.0202020202020202,0.97979797979798,1,0.651809556198232,0.745889061342196,5,0,0,0,0
"3256",0.0303030303030303,0.97979797979798,1,-0.267497625864886,-0.445519903248376,2,0,0,0,0
"3257",0.0404040404040404,0.97979797979798,1,0.627390154791531,0.902276250764487,3,0,0,0,0
"3258",0.0505050505050505,0.97979797979798,1,-0.219928654709741,-0.505526117058047,2,0,0,0,0
"3259",0.0606060606060606,0.97979797979798,1,0.107451510795741,0.273992328543487,2,1,0,1,1
"3260",0.0707070707070707,0.97979797979798,1,0.248683152792303,0.355502268036105,5,0,0,0,0
"3261",0.0808080808080808,0.97979797979798,1,0.193988978489771,0.106652987553522,4,0,0,0,0
"3262",0.0909090909090909,0.97979797979798,1,0.655743304899837,0.727375215917684,3,0,0,0,0
"3263",0.101010101010101,0.97979797979798,1,1.99380238451291,2.51169383260474,5,0,0,0,0
"3264",0.111111111111111,0.97979797979798,1,2.49073635018314,2.90738632537487,5,0,0,0,0
"3265",0.121212121212121,0.97979797979798,1,1.97138899780826,2.02678889211166,5,0,0,0,0
"3266",0.131313131313131,0.97979797979798,1,0.498518129351024,0.157911987947541,2,1,0,1,1
"3267",0.141414141414141,0.97979797979798,1,1.15766310746062,1.42237298631537,3,0,0,0,0
"3268",0.151515151515152,0.97979797979798,1,0.0182190890230162,0.0607995194457128,3,0,0,0,0
"3269",0.161616161616162,0.97979797979798,1,0.0502103269600081,0.548491542802052,4,0,0,0,0
"3270",0.171717171717172,0.97979797979798,1,0.0175849667144875,0.298413581090093,4,0,0,0,0
"3271",0.181818181818182,0.97979797979798,1,-0.363722602652764,-0.392054485401571,3,0,0,0,0
"3272",0.191919191919192,0.97979797979798,1,0.43600810230572,0.471079859013398,2,0,0,0,0
"3273",0.202020202020202,0.97979797979798,1,1.09326722616344,1.15099235658232,4,0,0,0,0
"3274",0.212121212121212,0.97979797979798,1,1.38575595393003,1.39903923818317,5,0,0,0,0
"3275",0.222222222222222,0.97979797979798,1,1.08626264393786,1.12316135736379,2,0,0,0,0
"3276",0.232323232323232,0.97979797979798,1,-0.115164343763603,-0.338982807946455,4,0,0,0,0
"3277",0.242424242424242,0.97979797979798,1,0.633916279634537,0.967420792102894,3,0,0,0,0
"3278",0.252525252525253,0.97979797979798,1,1.01474163878874,1.22052450045451,5,0,0,0,0
"3279",0.262626262626263,0.97979797979798,1,1.12286026018822,1.27790797051187,5,0,0,0,0
"3280",0,0.98989898989899,1,0.346097327256229,0.209293088466543,4,1,0,1,0
"3281",0.0101010101010101,0.98989898989899,1,-0.410802167332421,-0.81223167187074,3,0,0,0,0
"3282",0.0202020202020202,0.98989898989899,1,-0.594956455656114,-0.847916656251154,4,0,0,0,0
"3283",0.0303030303030303,0.98989898989899,1,-1.01029208477931,-1.29395982048518,3,0,0,0,0
"3284",0.0404040404040404,0.98989898989899,1,-0.0416149081749631,0.0450299181443968,5,0,0,0,0
"3285",0.0505050505050505,0.98989898989899,1,-0.00127793137625695,0.00501904835706974,2,1,0,0,0
"3286",0.0606060606060606,0.98989898989899,1,0.579965198197621,0.783289928133652,4,0,0,0,0
"3287",0.0707070707070707,0.98989898989899,1,0.873003206534062,1.04971274899827,5,0,0,0,0
"3288",0.0808080808080808,0.98989898989899,1,0.943643618123214,1.1030749846215,5,0,0,0,0
"3289",0.0909090909090909,0.98989898989899,1,0.548539711485004,0.393945521410421,3,0,0,0,0
"3290",0.101010101010101,0.98989898989899,1,2.27972441924488,2.5866785405865,5,1,0,1,1
"3291",0.111111111111111,0.98989898989899,1,2.16201905491347,1.96798312437758,4,0,0,0,0
"3292",0.121212121212121,0.98989898989899,1,2.29418055376539,2.36479591332034,5,0,0,0,0
"3293",0.131313131313131,0.98989898989899,1,1.56386035664588,1.54277133147226,5,0,0,0,0
"3294",0.141414141414141,0.98989898989899,1,1.11730816037231,1.01536053568921,5,1,0,1,0
"3295",0.151515151515152,0.98989898989899,1,0.68267706701183,0.627469534934988,2,0,0,0,0
"3296",0.161616161616162,0.98989898989899,1,0.706947954501008,0.785065202895155,5,0,0,0,0
"3297",0.171717171717172,0.98989898989899,1,0.216573243298402,0.159784565789128,5,1,0,1,1
"3298",0.181818181818182,0.98989898989899,1,0.0330165913913073,0.08092428910749,2,1,0,0,1
"3299",0.191919191919192,0.98989898989899,1,0.856536699468959,1.12045376921016,5,1,0,0,0
"3300",0.202020202020202,0.98989898989899,1,0.205950077159355,-0.118222391850357,5,0,0,0,0
"3301",0.212121212121212,0.98989898989899,1,0.592254123897434,0.483655988508524,5,0,0,0,0
"3302",0.222222222222222,0.98989898989899,1,0.962340613657492,1.01014318807945,5,0,0,0,0
"3303",0.232323232323232,0.98989898989899,1,1.78674916085576,2.26846970171354,5,0,0,0,0
"3304",0.242424242424242,0.98989898989899,1,1.06397185921461,0.986050860603186,2,0,0,0,0
"3305",0.252525252525253,0.98989898989899,1,0.961607899562152,0.894469129848356,4,1,0,1,1
"3306",0.262626262626263,0.98989898989899,1,0.206811088727219,-0.133004603499255,4,0,0,0,0
"3307",0,1,1,0.969062160053876,1.20995565543697,2,0,0,0,0
"3308",0.0101010101010101,1,1,0.122004723439925,0.120258608234263,4,0,0,0,0
"3309",0.0202020202020202,1,1,-0.884022411753905,-1.03660838301398,2,0,0,0,0
"3310",0.0303030303030303,1,1,-0.812832478511483,-0.745302896655344,2,0,0,0,0
"3311",0.0404040404040404,1,1,-0.0282568216450947,0.148075832543343,2,0,0,0,0
"3312",0.0505050505050505,1,1,0.210263650830419,0.248654773496475,4,1,0,0,0
"3313",0.0606060606060606,1,1,0.228095796517536,0.124843005575862,4,0,0,0,0
"3314",0.0707070707070707,1,1,0.990581416046408,1.11974322012837,3,0,0,0,0
"3315",0.0808080808080808,1,1,0.875316519618958,0.837759695892436,2,1,0,0,1
"3316",0.0909090909090909,1,1,0.74670123735821,0.688132829659864,2,0,0,0,0
"3317",0.101010101010101,1,1,0.725666435279023,0.407522231920519,4,0,0,0,0
"3318",0.111111111111111,1,1,1.3345637701904,1.21079948855383,2,0,0,0,0
"3319",0.121212121212121,1,1,1.50332916061196,1.33856214668286,5,0,0,0,0
"3320",0.131313131313131,1,1,2.4511017603892,2.75581337291341,5,0,0,0,0
"3321",0.141414141414141,1,1,2.2232353701158,2.36904156764689,5,0,0,0,0
"3322",0.151515151515152,1,1,1.05352377075638,0.870506336459528,3,0,0,0,0
"3323",0.161616161616162,1,1,0.846808721265649,0.843944010676948,5,0,0,0,0
"3324",0.171717171717172,1,1,-0.0353555737478747,-0.252701989671746,4,0,0,0,0
"3325",0.181818181818182,1,1,-0.265476899325332,-0.389737274828992,4,0,0,0,0
"3326",0.191919191919192,1,1,-0.0903346747254993,-0.204054220971944,3,0,0,0,0
"3327",0.202020202020202,1,1,-0.420281152889914,-0.616489982550157,4,1,0,1,1
"3328",0.212121212121212,1,1,-0.144027794364318,-0.231911600921175,2,0,0,0,0
"3329",0.222222222222222,1,1,-0.345356662974168,-0.72802224732654,2,0,0,0,0
"3330",0.232323232323232,1,1,1.18320724671614,1.30965684853985,2,0,0,0,0
"3331",0.242424242424242,1,1,1.45777384603108,1.51537068978492,5,0,0,0,0
"3332",0.252525252525253,1,1,0.463654077134023,0.209623937345443,2,0,0,0,0
"3333",0.262626262626263,1,1,-0.0964317419135066,-0.234388778062125,5,1,0,0,1
"3334",0.838383838383838,0,2,-1.52602683352365,-1.91753885804799,2,0,0,0,0
"3335",0.848484848484849,0,2,-1.59478581171592,-1.57422782841147,2,0,0,0,0
"3336",0.858585858585859,0,2,-1.24152543952559,-0.925654646169568,1,0,0,0,0
"3337",0.868686868686869,0,2,-1.33103406183086,-1.33812646851418,1,0,0,0,0
"3338",0.878787878787879,0,2,-1.62583790726102,-1.79885373825095,2,1,0,1,0
"3339",0.888888888888889,0,2,-1.8903418449673,-2.05905880552292,1,0,0,0,0
"3340",0.898989898989899,0,2,-1.88217635810781,-1.86229853909201,2,0,0,0,0
"3341",0.909090909090909,0,2,-1.48827949131361,-1.18211973912672,2,0,0,0,0
"3342",0.919191919191919,0,2,-0.685265581326601,-0.0561397975221133,3,0,0,0,0
"3343",0.929292929292929,0,2,-0.976801801366505,-1.13630220983674,1,1,0,0,1
"3344",0.939393939393939,0,2,-1.77047218213084,-2.36045003094371,1,0,0,0,0
"3345",0.94949494949495,0,2,-1.0958529480728,-0.702665747258644,4,1,0,1,1
"3346",0.838383838383838,0.0101010101010101,2,-2.18102763262623,-2.83130877967547,1,1,0,1,1
"3347",0.848484848484849,0.0101010101010101,2,-1.48119668551533,-1.09039438614096,2,0,0,0,0
"3348",0.858585858585859,0.0101010101010101,2,-0.620820661907144,0.0986545100577011,2,0,0,0,0
"3349",0.868686868686869,0.0101010101010101,2,-0.997965547942884,-0.977349718230755,2,0,0,0,0
"3350",0.878787878787879,0.0101010101010101,2,-0.957803736275925,-0.499442642857178,2,0,0,0,0
"3351",0.888888888888889,0.0101010101010101,2,-1.4732741654769,-1.37983211721845,1,0,0,0,0
"3352",0.898989898989899,0.0101010101010101,2,-1.10826864232567,-0.456793526922293,3,0,0,0,0
"3353",0.909090909090909,0.0101010101010101,2,-0.570261052500342,0.104906570815198,2,0,0,0,0
"3354",0.919191919191919,0.0101010101010101,2,-0.993996148230475,-1.28491048444182,3,0,0,0,0
"3355",0.929292929292929,0.0101010101010101,2,-0.925449912315213,-0.720123309970261,3,0,0,0,0
"3356",0.939393939393939,0.0101010101010101,2,-0.347794123511616,0.684448717235722,3,0,0,0,0
"3357",0.94949494949495,0.0101010101010101,2,0.0405637254755605,1.04663223118139,4,1,0,1,1
"3358",0.838383838383838,0.0202020202020202,2,-1.18166242875583,-0.696022160801109,2,0,0,0,0
"3359",0.848484848484849,0.0202020202020202,2,-1.39333025424169,-1.41318087813785,2,0,0,0,0
"3360",0.858585858585859,0.0202020202020202,2,-1.22575944393506,-1.45400923908282,2,0,0,0,0
"3361",0.868686868686869,0.0202020202020202,2,-0.534686108357866,-0.0961138670273977,4,0,0,0,0
"3362",0.878787878787879,0.0202020202020202,2,0.119977859678593,0.987601122274433,5,0,0,0,0
"3363",0.888888888888889,0.0202020202020202,2,-0.502041673046841,-0.363513957903849,1,0,0,0,0
"3364",0.898989898989899,0.0202020202020202,2,-0.810425521740392,-0.832611219557069,3,0,0,0,0
"3365",0.909090909090909,0.0202020202020202,2,-1.02112219819097,-1.27480260753265,2,0,0,0,0
"3366",0.919191919191919,0.0202020202020202,2,-0.632533304705189,-0.273450906295988,4,0,0,0,0
"3367",0.929292929292929,0.0202020202020202,2,-0.167580677684069,0.34878398240682,4,0,0,0,0
"3368",0.939393939393939,0.0202020202020202,2,-0.212198248765127,-0.229364250859258,4,1,0,0,0
"3369",0.94949494949495,0.0202020202020202,2,0.237382204770276,0.770509531131034,5,0,0,0,0
"3370",0.838383838383838,0.0303030303030303,2,-1.13966631837629,-0.953478824064101,2,1,0,1,0
"3371",0.848484848484849,0.0303030303030303,2,-1.19563969049713,-0.999288129047245,4,0,0,0,0
"3372",0.858585858585859,0.0303030303030303,2,-1.10829147863776,-1.14553074889797,2,0,0,0,0
"3373",0.868686868686869,0.0303030303030303,2,0.115356378214636,0.850763980044438,5,0,0,0,0
"3374",0.878787878787879,0.0303030303030303,2,0.015100958098532,-0.0930716281066861,4,0,0,0,0
"3375",0.888888888888889,0.0303030303030303,2,-0.0924233564547945,0.0663967842754388,4,0,0,0,0
"3376",0.898989898989899,0.0303030303030303,2,-0.228634320584434,0.0870289503961298,4,0,0,0,0
"3377",0.909090909090909,0.0303030303030303,2,-0.602460115668205,-0.546284513613016,2,0,0,0,0
"3378",0.919191919191919,0.0303030303030303,2,-0.481765022962047,-0.378723825366476,3,0,0,0,0
"3379",0.929292929292929,0.0303030303030303,2,0.0864697534754846,0.447409186279539,5,0,0,0,0
"3380",0.939393939393939,0.0303030303030303,2,0.2834356012039,0.514933395097297,4,1,0,0,1
"3381",0.94949494949495,0.0303030303030303,2,0.436240219116705,0.645909028089393,5,0,0,0,0
"3382",0.606060606060606,0.0404040404040404,2,-1.08962474540255,-1.18201104202569,4,0,0,0,0
"3383",0.616161616161616,0.0404040404040404,2,-0.947002179712219,-0.59885035809209,2,0,0,0,0
"3384",0.626262626262626,0.0404040404040404,2,-0.225895562430151,0.409873595558989,4,0,0,0,0
"3385",0.878787878787879,0.0404040404040404,2,0.0550926057626705,0.218623774963337,3,0,0,0,0
"3386",0.888888888888889,0.0404040404040404,2,0.344120257332951,0.722126409272682,4,0,0,0,0
"3387",0.898989898989899,0.0404040404040404,2,-0.463233635863674,-0.895217830825922,3,0,0,0,0
"3388",0.909090909090909,0.0404040404040404,2,0.0480610637873877,0.624651928520392,4,0,0,0,0
"3389",0.919191919191919,0.0404040404040404,2,0.0245661107931843,0.1977569499179,2,0,0,0,0
"3390",0.929292929292929,0.0404040404040404,2,0.0421735757282099,-0.0130506776840528,4,0,0,0,0
"3391",0.939393939393939,0.0404040404040404,2,-0.193150053364124,-0.608168266718261,2,0,0,0,0
"3392",0.94949494949495,0.0404040404040404,2,0.0216646084586257,-0.0824124241578373,3,1,0,1,1
"3393",0.95959595959596,0.0404040404040404,2,0.548099033855587,0.960163708535305,3,0,0,0,0
"3394",0.96969696969697,0.0404040404040404,2,-0.511424646352408,-1.12077624807474,2,0,0,0,0
"3395",0.606060606060606,0.0505050505050505,2,-0.811046391112189,-0.448420092357723,3,1,0,1,0
"3396",0.616161616161616,0.0505050505050505,2,-1.04590328823554,-0.961211116638484,2,0,0,0,0
"3397",0.626262626262626,0.0505050505050505,2,-0.723855406790586,-0.406379042994289,2,0,0,0,0
"3398",0.878787878787879,0.0505050505050505,2,0.0270244322269785,0.242551613477761,2,0,0,0,0
"3399",0.888888888888889,0.0505050505050505,2,0.00962099955598125,-0.0505977813339159,3,0,0,0,0
"3400",0.898989898989899,0.0505050505050505,2,0.335649507529524,0.811663947589545,4,0,0,0,0
"3401",0.909090909090909,0.0505050505050505,2,0.599252131231031,1.00183442760167,4,1,0,1,0
"3402",0.919191919191919,0.0505050505050505,2,0.255006989189032,0.18167022697275,4,0,0,0,0
"3403",0.929292929292929,0.0505050505050505,2,0.472487516609516,0.852000513764118,5,0,0,0,0
"3404",0.939393939393939,0.0505050505050505,2,0.530496359352013,0.927615261483453,5,0,0,0,0
"3405",0.94949494949495,0.0505050505050505,2,-0.118277123592023,-0.527145275618548,3,0,0,0,0
"3406",0.95959595959596,0.0505050505050505,2,-0.200573906136057,-0.495348411303345,2,0,0,0,0
"3407",0.96969696969697,0.0505050505050505,2,-0.153340248173146,-0.0746567921366562,4,0,0,0,0
"3408",0.606060606060606,0.0606060606060606,2,-0.626885239340644,-0.297433176689328,3,0,0,0,0
"3409",0.616161616161616,0.0606060606060606,2,-1.02811393960127,-0.955843034693876,2,0,0,0,0
"3410",0.626262626262626,0.0606060606060606,2,-0.707091246364345,-0.198288066817837,4,1,0,0,0
"3411",0.878787878787879,0.0606060606060606,2,0.963809018264964,2.04550974116907,4,0,0,0,0
"3412",0.888888888888889,0.0606060606060606,2,0.807417836482323,1.06761242632165,5,1,0,0,0
"3413",0.898989898989899,0.0606060606060606,2,1.18602597839663,1.72284936778923,3,1,0,1,0
"3414",0.909090909090909,0.0606060606060606,2,0.749678503377634,0.611449968731162,4,1,0,1,0
"3415",0.919191919191919,0.0606060606060606,2,0.511330960158363,0.458919956607144,2,0,0,0,0
"3416",0.929292929292929,0.0606060606060606,2,0.557752483839865,0.571224763271399,3,1,0,1,0
"3417",0.939393939393939,0.0606060606060606,2,1.40164199627989,2.25906042871673,5,0,0,0,0
"3418",0.94949494949495,0.0606060606060606,2,1.11636517841478,1.61748445994556,4,0,0,0,0
"3419",0.95959595959596,0.0606060606060606,2,0.359824420226216,0.372395963676189,5,0,0,0,0
"3420",0.96969696969697,0.0606060606060606,2,-0.0526238560367885,-0.167319758238912,5,0,0,0,0
"3421",0.606060606060606,0.0707070707070707,2,-0.877152036398121,-0.909452053092401,3,0,0,0,0
"3422",0.616161616161616,0.0707070707070707,2,-0.42000545482446,0.252460452138164,2,0,0,0,0
"3423",0.626262626262626,0.0707070707070707,2,-0.466142225389,-0.126407383902513,4,0,0,0,0
"3424",0.878787878787879,0.0707070707070707,2,0.794636675541156,0.870840461495412,5,0,0,0,0
"3425",0.888888888888889,0.0707070707070707,2,0.81045567500856,0.594682352539275,5,0,0,0,0
"3426",0.898989898989899,0.0707070707070707,2,1.42884983936296,1.80063361495358,5,0,0,0,0
"3427",0.909090909090909,0.0707070707070707,2,1.03858324621483,0.969931136823751,3,0,0,0,0
"3428",0.919191919191919,0.0707070707070707,2,0.925689938137966,1.08472345365296,4,1,0,1,0
"3429",0.929292929292929,0.0707070707070707,2,0.974092414821342,1.06587907020403,5,1,0,1,0
"3430",0.939393939393939,0.0707070707070707,2,0.726947615457101,0.213633516127992,4,0,0,0,0
"3431",0.94949494949495,0.0707070707070707,2,1.86246039466322,2.77154909376267,5,1,0,1,0
"3432",0.95959595959596,0.0707070707070707,2,0.994376760212235,0.960383064168979,4,1,0,0,0
"3433",0.96969696969697,0.0707070707070707,2,0.0200657160868901,-0.287335015130656,2,0,0,0,0
"3434",0.95959595959596,0.0808080808080808,2,1.08137321932294,1.15824806569451,5,0,0,0,0
"3435",0.96969696969697,0.0808080808080808,2,0.640254538998122,0.772670778260262,5,0,0,0,0
"3436",0.97979797979798,0.0808080808080808,2,0.510048408906754,0.678431998105832,5,1,0,1,0
"3437",0.98989898989899,0.0808080808080808,2,0.456129662255435,0.440332674817573,3,1,0,1,0
"3438",1,0.0808080808080808,2,0.0101251105651844,-0.372080060753071,2,0,0,0,0
"3439",0.95959595959596,0.0909090909090909,2,1.6384229164156,2.08766742379306,4,0,0,0,0
"3440",0.96969696969697,0.0909090909090909,2,0.819237455406101,0.493737574573955,4,0,0,0,0
"3441",0.97979797979798,0.0909090909090909,2,0.628341735576758,0.59280387020682,4,1,0,0,1
"3442",0.98989898989899,0.0909090909090909,2,-0.285596091258813,-1.01502390692777,1,0,0,0,0
"3443",1,0.0909090909090909,2,-0.691602865756638,-1.16472117888724,2,0,0,0,0
"3444",0.95959595959596,0.101010101010101,2,0.759197262653097,0.127480976034101,3,1,0,0,0
"3445",0.96969696969697,0.101010101010101,2,1.60920574644379,2.3498679758008,5,0,0,0,0
"3446",0.97979797979798,0.101010101010101,2,1.03377907503062,1.10558823357804,2,0,0,0,0
"3447",0.98989898989899,0.101010101010101,2,0.446785004943272,0.696304879847519,4,0,0,0,0
"3448",1,0.101010101010101,2,0.524200097716664,1.24545671454741,5,0,0,0,0
"3449",0.95959595959596,0.111111111111111,2,0.801401985760724,0.743741069150938,4,0,0,0,0
"3450",0.96969696969697,0.111111111111111,2,1.36220631704668,1.50206783470951,5,0,0,0,0
"3451",0.97979797979798,0.111111111111111,2,1.60027865889567,1.93078307522627,5,0,0,0,0
"3452",0.98989898989899,0.111111111111111,2,1.6960421798792,2.27640456730712,5,0,0,0,0
"3453",1,0.111111111111111,2,1.70213435336858,2.25577304001188,5,0,0,0,0
"3454",0.383838383838384,0.121212121212121,2,-0.404206508193562,-0.329497580397283,1,0,0,0,0
"3455",0.393939393939394,0.121212121212121,2,0.0284330215806002,0.316515046460741,4,0,0,0,0
"3456",0.404040404040404,0.121212121212121,2,0.73464154477034,1.27935640402427,5,1,0,0,1
"3457",0.414141414141414,0.121212121212121,2,1.07661477267227,1.40260715952434,4,0,0,0,0
"3458",0.424242424242424,0.121212121212121,2,0.500947457939763,0.144386260638327,2,0,0,0,0
"3459",0.434343434343434,0.121212121212121,2,1.02302807413218,1.52050898008391,5,0,0,0,0
"3460",0.444444444444444,0.121212121212121,2,0.948433411536317,0.919662567927277,4,0,0,0,0
"3461",0.454545454545455,0.121212121212121,2,0.675345827728169,0.629360614253777,4,1,0,0,0
"3462",0.464646464646465,0.121212121212121,2,0.58051553850676,0.846421430610028,4,0,0,0,0
"3463",0.474747474747475,0.121212121212121,2,1.01018234634417,1.54352516777815,5,1,0,0,0
"3464",0.484848484848485,0.121212121212121,2,1.1722105384638,1.43145212935657,5,1,0,1,0
"3465",0.494949494949495,0.121212121212121,2,1.16539491836853,1.29124409575549,5,0,0,0,0
"3466",0.505050505050505,0.121212121212121,2,1.82003159198811,2.44673855003021,5,1,0,1,0
"3467",0.383838383838384,0.131313131313131,2,0.795106290221459,1.9046316741826,5,0,0,0,0
"3468",0.393939393939394,0.131313131313131,2,0.200102696591853,0.0886879077762096,2,1,0,1,1
"3469",0.404040404040404,0.131313131313131,2,0.94334652962388,1.47938047205748,5,0,0,0,0
"3470",0.414141414141414,0.131313131313131,2,0.597253753344088,0.362470620895199,4,1,0,1,1
"3471",0.424242424242424,0.131313131313131,2,0.677603922664985,0.874637170221201,4,0,0,0,0
"3472",0.434343434343434,0.131313131313131,2,0.374298573902964,0.0937584804540847,4,0,0,0,0
"3473",0.444444444444444,0.131313131313131,2,0.853180818662516,1.22772861069051,5,0,0,0,0
"3474",0.454545454545455,0.131313131313131,2,0.725448174180758,0.879766764859788,4,1,0,1,0
"3475",0.464646464646465,0.131313131313131,2,0.726129590857986,0.911920488186265,4,0,0,0,0
"3476",0.474747474747475,0.131313131313131,2,1.30368964209215,1.81821101892008,5,0,0,0,0
"3477",0.484848484848485,0.131313131313131,2,1.62296897538239,2.06675931622142,5,0,0,0,0
"3478",0.494949494949495,0.131313131313131,2,1.56563032745746,1.71900026239026,5,0,0,0,0
"3479",0.505050505050505,0.131313131313131,2,0.979290036897171,0.403447466397455,2,1,0,0,1
"3480",0.383838383838384,0.141414141414141,2,0.749416202580179,0.872325734734557,4,1,0,1,1
"3481",0.393939393939394,0.141414141414141,2,1.01901878970072,1.56295482986489,5,1,0,1,1
"3482",0.404040404040404,0.141414141414141,2,0.16008308404588,-0.417118558482406,2,0,0,0,0
"3483",0.414141414141414,0.141414141414141,2,0.401385212433476,0.555929271080463,4,0,0,0,0
"3484",0.424242424242424,0.141414141414141,2,0.600173542622699,0.858409532522152,2,0,0,0,0
"3485",0.434343434343434,0.141414141414141,2,0.0392605638176841,-0.281156679738721,2,0,0,0,0
"3486",0.444444444444444,0.141414141414141,2,0.594488209804977,0.921034241813459,5,0,0,0,0
"3487",0.454545454545455,0.141414141414141,2,0.719367394720571,0.89041568166289,4,0,0,0,0
"3488",0.464646464646465,0.141414141414141,2,1.15453852426169,1.61423733296487,5,0,0,0,0
"3489",0.474747474747475,0.141414141414141,2,1.1193610202141,1.05163402419797,4,0,0,0,0
"3490",0.484848484848485,0.141414141414141,2,0.413402077591584,-0.443318018579961,2,0,0,0,0
"3491",0.494949494949495,0.141414141414141,2,1.13279819826002,1.42087988803548,5,1,0,1,0
"3492",0.505050505050505,0.141414141414141,2,0.683773570879244,0.434266151503569,5,0,0,0,0
"3493",0.383838383838384,0.151515151515152,2,1.20273755619673,1.73859367609772,5,0,0,0,0
"3494",0.393939393939394,0.151515151515152,2,0.438678108715832,0.0758211581682494,4,1,0,1,1
"3495",0.404040404040404,0.151515151515152,2,0.167441057922433,0.183951409048603,4,0,0,0,0
"3496",0.414141414141414,0.151515151515152,2,0.464787990797241,0.79600435324153,4,0,0,0,0
"3497",0.424242424242424,0.151515151515152,2,0.54977903932313,0.777733512321949,2,0,0,0,0
"3498",0.434343434343434,0.151515151515152,2,0.239366344172819,0.278207493400555,4,0,0,0,0
"3499",0.444444444444444,0.151515151515152,2,0.32304598871809,0.385850525383238,4,0,0,0,0
"3500",0.454545454545455,0.151515151515152,2,0.625838881835866,0.760220337306501,4,0,0,0,0
"3501",0.464646464646465,0.151515151515152,2,0.763590844005628,0.742652705644531,4,1,0,0,0
"3502",0.474747474747475,0.151515151515152,2,0.536325125505596,0.378020070938334,4,0,0,0,0
"3503",0.484848484848485,0.151515151515152,2,0.702550970143889,1.021879922514,2,0,0,0,0
"3504",0.494949494949495,0.151515151515152,2,0.371822666303663,0.0877247236386905,4,0,0,0,0
"3505",0.505050505050505,0.151515151515152,2,0.820506851904427,1.20508239738709,4,0,0,0,0
"3506",0.393939393939394,0.161616161616162,2,0.443370964929362,0.449330781693321,4,1,0,1,1
"3507",0.404040404040404,0.161616161616162,2,0.709309099505532,1.20186001868567,4,0,0,0,0
"3508",0.414141414141414,0.161616161616162,2,0.721712088794607,0.958392383790247,4,0,0,0,0
"3509",0.424242424242424,0.161616161616162,2,-0.00560175340148578,-0.468848472461102,4,0,0,0,0
"3510",0.434343434343434,0.161616161616162,2,0.583928098205799,1.15006128755438,5,0,0,0,0
"3511",0.444444444444444,0.161616161616162,2,0.552944481149874,0.743424383626336,3,0,0,0,0
"3512",0.454545454545455,0.161616161616162,2,0.615796149197476,0.76224886169967,4,0,0,0,0
"3513",0.464646464646465,0.161616161616162,2,0.166045725033305,-0.167595645347756,4,1,0,1,1
"3514",0.474747474747475,0.161616161616162,2,0.573051566010721,0.908512915953706,5,0,0,0,0
"3515",0.484848484848485,0.161616161616162,2,0.979414538090998,1.48171716479978,5,1,0,0,0
"3516",0.494949494949495,0.161616161616162,2,1.04138486969862,1.46515425991505,5,0,0,0,0
"3517",0.505050505050505,0.161616161616162,2,0.214408411799941,-0.309971667742625,4,0,0,0,0
"3518",0.515151515151515,0.161616161616162,2,0.422472450402437,0.570032823772612,5,0,0,0,0
"3519",0.525252525252525,0.161616161616162,2,0.171959855362603,0.04547344942314,2,0,0,0,0
"3520",0.535353535353535,0.161616161616162,2,0.374593805809525,0.590551390894424,2,1,0,1,1
"3521",0.545454545454546,0.161616161616162,2,0.818186562894908,1.234234077596,5,0,0,0,0
"3522",0.555555555555556,0.161616161616162,2,1.02679774796561,1.29509694429737,5,0,0,0,0
"3523",0.565656565656566,0.161616161616162,2,0.832718112520055,0.81216797461484,5,0,0,0,0
"3524",0.575757575757576,0.161616161616162,2,1.61360238029135,2.31550113360729,5,0,0,0,0
"3525",0.585858585858586,0.161616161616162,2,1.0850258947679,0.84331758579044,4,0,0,0,0
"3526",0.595959595959596,0.161616161616162,2,1.15691478205161,1.33434623538779,5,0,0,0,0
"3527",0.606060606060606,0.161616161616162,2,1.0730529914948,1.13392639189551,4,0,0,0,0
"3528",0.616161616161616,0.161616161616162,2,0.842451497211321,0.784371402852504,5,0,0,0,0
"3529",0.626262626262626,0.161616161616162,2,0.151984160792229,-0.267048419130769,2,0,0,0,0
"3530",0.636363636363636,0.161616161616162,2,-0.0140493806949835,-0.0770913016000836,3,0,0,0,0
"3531",0.646464646464647,0.161616161616162,2,0.395621418406837,0.755543665704433,4,0,0,0,0
"3532",0.656565656565657,0.161616161616162,2,0.478915140221514,0.613140007769792,5,0,0,0,0
"3533",0.666666666666667,0.161616161616162,2,1.12149574297513,1.67527130675585,5,0,0,0,0
"3534",0.676767676767677,0.161616161616162,2,0.387406640692463,-0.0635370450518215,4,0,0,0,0
"3535",0.686868686868687,0.161616161616162,2,0.560963499667142,0.749146791953252,4,1,0,1,1
"3536",0.696969696969697,0.161616161616162,2,0.062759150577805,-0.245381321226942,2,1,0,1,1
"3537",0.707070707070707,0.161616161616162,2,0.15376852640348,0.261351170564832,3,1,0,1,1
"3538",0.393939393939394,0.171717171717172,2,1.1409630642301,1.54010505599195,5,0,0,0,0
"3539",0.404040404040404,0.171717171717172,2,0.840741093347542,0.83552402523175,2,0,0,0,0
"3540",0.414141414141414,0.171717171717172,2,0.708526246457511,0.820533584241464,5,1,0,0,0
"3541",0.424242424242424,0.171717171717172,2,0.872523612802384,1.41369208106,5,0,0,0,0
"3542",0.434343434343434,0.171717171717172,2,0.105173607781941,-0.366961577034399,2,0,0,0,0
"3543",0.444444444444444,0.171717171717172,2,0.626246215961503,0.981007182273522,4,0,0,0,0
"3544",0.454545454545455,0.171717171717172,2,1.07670426244133,1.67357392714146,4,0,0,0,0
"3545",0.464646464646465,0.171717171717172,2,0.60605335857602,0.679210648275439,5,0,0,0,0
"3546",0.474747474747475,0.171717171717172,2,1.03554436613571,1.5390479387348,5,0,0,0,0
"3547",0.484848484848485,0.171717171717172,2,0.550637473877026,0.156741911101977,3,1,0,1,1
"3548",0.494949494949495,0.171717171717172,2,0.928538907446943,1.23520080551317,5,0,0,0,0
"3549",0.505050505050505,0.171717171717172,2,0.968320156950623,1.45505435969463,5,1,0,0,0
"3550",0.515151515151515,0.171717171717172,2,0.246250510917547,0.0582971355256857,5,0,0,0,0
"3551",0.525252525252525,0.171717171717172,2,0.282847334271985,0.529437992544586,5,0,0,0,0
"3552",0.535353535353535,0.171717171717172,2,0.148649362684778,0.109318624240566,3,0,0,0,0
"3553",0.545454545454546,0.171717171717172,2,0.472259375698458,0.580850940384432,5,1,0,1,1
"3554",0.555555555555556,0.171717171717172,2,0.442880343547556,0.282416765457708,4,0,0,0,0
"3555",0.565656565656566,0.171717171717172,2,0.773139845826031,0.896004746828072,5,0,0,0,0
"3556",0.575757575757576,0.171717171717172,2,1.24716266551916,1.41469273764263,5,0,0,0,0
"3557",0.585858585858586,0.171717171717172,2,1.07594723870862,0.983864070517063,5,0,0,0,0
"3558",0.595959595959596,0.171717171717172,2,1.38813060148202,1.68773156098121,5,0,0,0,0
"3559",0.606060606060606,0.171717171717172,2,0.710774212816973,0.236282244951314,5,0,0,0,0
"3560",0.616161616161616,0.171717171717172,2,0.221586375778548,-0.184587931926354,2,0,0,0,0
"3561",0.626262626262626,0.171717171717172,2,-0.441653001186212,-0.927742788175503,1,0,0,0,0
"3562",0.636363636363636,0.171717171717172,2,-0.174514802286133,-0.0403378905819601,2,0,0,0,0
"3563",0.646464646464647,0.171717171717172,2,0.665010316659632,1.26124552610661,4,0,0,0,0
"3564",0.656565656565657,0.171717171717172,2,1.32007726422414,1.9617886588197,5,0,0,0,0
"3565",0.666666666666667,0.171717171717172,2,1.79553445583402,2.42162229904972,5,0,0,0,0
"3566",0.676767676767677,0.171717171717172,2,0.935187681611703,0.749949651067602,4,0,0,0,0
"3567",0.686868686868687,0.171717171717172,2,0.560085168577342,0.502165863112791,3,0,0,0,0
"3568",0.696969696969697,0.171717171717172,2,0.163133741627584,0.0422780922859097,2,0,0,0,0
"3569",0.707070707070707,0.171717171717172,2,0.444012387874793,0.759832494784724,2,0,0,0,0
"3570",0.393939393939394,0.181818181818182,2,1.32531066562223,1.47524861022857,5,1,0,1,0
"3571",0.404040404040404,0.181818181818182,2,1.45449836527218,1.85433203681867,5,0,0,0,0
"3572",0.414141414141414,0.181818181818182,2,1.04552772053751,1.05937543939378,5,0,0,0,0
"3573",0.424242424242424,0.181818181818182,2,1.33935617652274,1.88781631313652,5,1,0,0,0
"3574",0.434343434343434,0.181818181818182,2,0.0542241146010766,-0.547860326612415,3,0,0,0,0
"3575",0.444444444444444,0.181818181818182,2,0.543757041515825,0.790487000119442,5,0,0,0,0
"3576",0.454545454545455,0.181818181818182,2,0.398542315119843,0.0644777921865903,2,0,0,0,0
"3577",0.464646464646465,0.181818181818182,2,0.819464727407918,1.08602242983021,3,0,0,0,0
"3578",0.474747474747475,0.181818181818182,2,0.298362934118147,-0.171130865104748,2,0,0,0,0
"3579",0.484848484848485,0.181818181818182,2,0.722858192525406,1.03718061469553,2,0,0,0,0
"3580",0.494949494949495,0.181818181818182,2,0.453314473222865,0.169299454543889,3,0,0,0,0
"3581",0.505050505050505,0.181818181818182,2,1.07519730322815,1.57603298465729,5,0,0,0,0
"3582",0.515151515151515,0.181818181818182,2,1.04331621491877,1.52162682666487,5,0,0,0,0
"3583",0.525252525252525,0.181818181818182,2,0.424392554972344,0.419320374387525,3,0,0,0,0
"3584",0.535353535353535,0.181818181818182,2,0.0846736881941902,0.0639850080188683,4,0,0,0,0
"3585",0.545454545454546,0.181818181818182,2,-0.0397867508494684,-0.135371177064667,3,0,0,0,0
"3586",0.555555555555556,0.181818181818182,2,0.0907173672624419,0.104692976538304,3,0,0,0,0
"3587",0.565656565656566,0.181818181818182,2,0.875792443508512,1.35933362166861,5,1,0,0,1
"3588",0.575757575757576,0.181818181818182,2,0.869255826847295,0.769199231320793,2,0,0,0,0
"3589",0.585858585858586,0.181818181818182,2,0.735455101864885,0.506613645595931,5,0,0,0,0
"3590",0.595959595959596,0.181818181818182,2,0.115184473535572,-0.661733607873846,2,0,0,0,0
"3591",0.606060606060606,0.181818181818182,2,0.333916662669643,0.377170136404944,3,0,0,0,0
"3592",0.616161616161616,0.181818181818182,2,0.543377232168383,1.00342348626676,1,0,0,0,0
"3593",0.626262626262626,0.181818181818182,2,-0.127212176583055,-0.178573939144323,2,0,0,0,0
"3594",0.636363636363636,0.181818181818182,2,0.935675195422299,1.99049816061195,4,1,0,1,1
"3595",0.646464646464647,0.181818181818182,2,0.495915354577089,0.111467991809565,3,0,0,0,0
"3596",0.656565656565657,0.181818181818182,2,1.29174497282084,1.51095771590736,5,1,0,1,0
"3597",0.666666666666667,0.181818181818182,2,0.982451118584546,0.43510484974147,2,0,0,0,0
"3598",0.676767676767677,0.181818181818182,2,1.21828269295195,1.45763902831437,5,0,0,0,0
"3599",0.686868686868687,0.181818181818182,2,1.0384104585029,1.25749854794278,3,0,0,0,0
"3600",0.696969696969697,0.181818181818182,2,-0.254616784286082,-1.06841957489096,2,0,0,0,0
"3601",0.707070707070707,0.181818181818182,2,-0.304143800336346,-0.624166553168146,2,0,0,0,0
"3602",0.393939393939394,0.191919191919192,2,1.91888782569569,2.33950790967238,5,1,0,0,1
"3603",0.404040404040404,0.191919191919192,2,1.17890042283615,0.725934703541693,5,1,0,1,1
"3604",0.414141414141414,0.191919191919192,2,1.8377618354786,2.50231343653052,4,0,0,0,0
"3605",0.424242424242424,0.191919191919192,2,1.5476616588948,1.71762281892816,5,0,0,0,0
"3606",0.434343434343434,0.191919191919192,2,1.28001146496546,1.78384522080395,5,1,0,0,1
"3607",0.444444444444444,0.191919191919192,2,0.724796508272698,0.73954492545317,4,0,0,0,0
"3608",0.454545454545455,0.191919191919192,2,0.568846001162216,0.638320088009443,4,1,0,1,1
"3609",0.464646464646465,0.191919191919192,2,0.603202946441145,0.695605844484504,5,0,0,0,0
"3610",0.474747474747475,0.191919191919192,2,0.522872830682189,0.647146765217676,5,0,0,0,0
"3611",0.484848484848485,0.191919191919192,2,0.35385316750187,0.265023451837717,4,0,0,0,0
"3612",0.494949494949495,0.191919191919192,2,0.568802890313151,0.731026265358926,5,1,0,1,1
"3613",0.505050505050505,0.191919191919192,2,0.76587081151669,0.769861481909904,5,0,0,0,0
"3614",0.515151515151515,0.191919191919192,2,0.837036542905234,0.880208276092289,5,0,0,0,0
"3615",0.525252525252525,0.191919191919192,2,0.244584512943754,0.0370405795754345,4,0,0,0,0
"3616",0.535353535353535,0.191919191919192,2,0.169794454126502,0.394533616095909,4,0,0,0,0
"3617",0.545454545454546,0.191919191919192,2,0.523510361950948,1.14853125285285,5,0,0,0,0
"3618",0.555555555555556,0.191919191919192,2,-0.0769816805112887,-0.377178404329694,1,0,0,0,0
"3619",0.565656565656566,0.191919191919192,2,0.573998580570561,0.858160877556876,4,0,0,0,0
"3620",0.575757575757576,0.191919191919192,2,0.462257261632784,0.304893200573341,3,1,0,1,0
"3621",0.585858585858586,0.191919191919192,2,0.907629794633701,1.41962317233846,5,0,0,0,0
"3622",0.595959595959596,0.191919191919192,2,0.708887880447182,1.02057246102227,5,0,0,0,0
"3623",0.606060606060606,0.191919191919192,2,0.337068363864447,0.262165938531607,5,0,0,0,0
"3624",0.616161616161616,0.191919191919192,2,-0.378523039547312,-1.03487994381026,2,1,0,0,0
"3625",0.626262626262626,0.191919191919192,2,0.127569014731756,0.354036297048015,4,0,0,0,0
"3626",0.636363636363636,0.191919191919192,2,1.09639937009985,1.67728489864266,5,0,0,0,0
"3627",0.646464646464647,0.191919191919192,2,1.20515080386567,1.47301892894951,4,0,0,0,0
"3628",0.656565656565657,0.191919191919192,2,1.10852940377634,1.07627892558518,4,0,0,0,0
"3629",0.666666666666667,0.191919191919192,2,0.19385671311213,-0.635933476453605,3,0,0,0,0
"3630",0.676767676767677,0.191919191919192,2,0.34987502615513,0.03165687486039,2,0,0,0,0
"3631",0.686868686868687,0.191919191919192,2,0.98413460812089,1.39872794442488,5,0,0,0,0
"3632",0.696969696969697,0.191919191919192,2,-0.0829817230748994,-0.433803756191608,2,0,0,0,0
"3633",0.707070707070707,0.191919191919192,2,-0.252981046071251,-0.185915936971873,4,0,0,0,0
"3634",0.393939393939394,0.202020202020202,2,2.32500283506531,2.71283513872563,5,0,0,0,0
"3635",0.404040404040404,0.202020202020202,2,1.73513509583236,1.62153887864058,5,0,0,0,0
"3636",0.414141414141414,0.202020202020202,2,2.36349870483996,2.95631184045537,5,0,0,0,0
"3637",0.424242424242424,0.202020202020202,2,1.9038533803015,1.82864823657497,5,0,0,0,0
"3638",0.434343434343434,0.202020202020202,2,1.18993303465938,0.881279440424794,3,0,0,0,0
"3639",0.444444444444444,0.202020202020202,2,0.939621397004287,0.986748422101443,5,0,0,0,0
"3640",0.454545454545455,0.202020202020202,2,1.0366789276022,1.37303361020374,5,0,0,0,0
"3641",0.464646464646465,0.202020202020202,2,0.67026882910945,0.61749728779286,5,0,0,0,0
"3642",0.474747474747475,0.202020202020202,2,0.756672441192136,1.03254617107045,4,1,0,1,1
"3643",0.484848484848485,0.202020202020202,2,0.151107811780894,-0.141524727523914,3,0,0,0,0
"3644",0.494949494949495,0.202020202020202,2,0.342043081864101,0.419975882211912,5,0,0,0,0
"3645",0.505050505050505,0.202020202020202,2,-0.120029300506277,-0.689708527868536,2,0,0,0,0
"3646",0.515151515151515,0.202020202020202,2,0.362289629729985,0.530955182416688,5,0,0,0,0
"3647",0.525252525252525,0.202020202020202,2,0.367633525227147,0.534884110293637,4,0,0,0,0
"3648",0.535353535353535,0.202020202020202,2,-0.246337292707987,-0.654483662333883,4,0,0,0,0
"3649",0.545454545454546,0.202020202020202,2,0.44475109130101,0.923452415631715,5,0,0,0,0
"3650",0.555555555555556,0.202020202020202,2,0.303527977971609,0.43814114659793,2,0,0,0,0
"3651",0.565656565656566,0.202020202020202,2,0.264458094897953,0.255777522266633,5,0,0,0,0
"3652",0.575757575757576,0.202020202020202,2,0.980840152400112,1.57803511042647,5,0,0,0,0
"3653",0.585858585858586,0.202020202020202,2,0.831294001283546,0.784764200581152,5,0,0,0,0
"3654",0.595959595959596,0.202020202020202,2,0.813033094262753,0.9391442111677,4,0,0,0,0
"3655",0.606060606060606,0.202020202020202,2,1.10727212355966,1.81243780675431,3,0,0,0,0
"3656",0.616161616161616,0.202020202020202,2,-0.104267242853986,-0.471282821308683,4,0,0,0,0
"3657",0.626262626262626,0.202020202020202,2,0.406004478738618,0.760169515395955,3,0,0,0,0
"3658",0.636363636363636,0.202020202020202,2,0.669457301460331,0.531372000253539,4,0,0,0,0
"3659",0.646464646464647,0.202020202020202,2,0.542885458620064,0.122264622001433,4,0,0,0,0
"3660",0.656565656565657,0.202020202020202,2,0.782759594668727,0.899363275578868,5,1,0,1,1
"3661",0.666666666666667,0.202020202020202,2,0.48060497205862,0.555074909256046,5,0,0,0,0
"3662",0.676767676767677,0.202020202020202,2,0.68604928851638,0.974051912658331,5,0,0,0,0
"3663",0.686868686868687,0.202020202020202,2,0.656271871830026,0.641345902236227,5,0,0,0,0
"3664",0.696969696969697,0.202020202020202,2,0.0520965447250705,-0.131822421394538,3,0,0,0,0
"3665",0.707070707070707,0.202020202020202,2,-0.876922598900637,-1.51632216711369,2,0,0,0,0
"3666",0.717171717171717,0.202020202020202,2,-1.48088943334347,-2.04339414167594,1,0,0,0,0
"3667",0.727272727272727,0.202020202020202,2,-1.05372890196076,-0.820005145309662,2,1,0,1,1
"3668",0.737373737373737,0.202020202020202,2,-1.1081611301107,-1.1910546339875,2,0,0,0,0
"3669",0.747474747474748,0.202020202020202,2,-0.518500512400931,-0.109592341452141,2,0,0,0,0
"3670",0.757575757575758,0.202020202020202,2,0.427576360659741,1.13675434147919,5,0,0,0,0
"3671",0.767676767676768,0.202020202020202,2,0.387166941150484,0.400813835512374,3,0,0,0,0
"3672",0.777777777777778,0.202020202020202,2,0.183750746896947,0.0663011200005071,5,1,0,1,0
"3673",0.787878787878788,0.202020202020202,2,0.162461533324393,0.165466326708032,2,1,0,0,1
"3674",0.797979797979798,0.202020202020202,2,-0.239078932391688,-0.52699196756917,3,1,0,0,1
"3675",0.808080808080808,0.202020202020202,2,0.507461431938906,1.05611110343675,4,0,0,0,0
"3676",0.818181818181818,0.202020202020202,2,0.00625081490488195,-0.347285828194779,5,0,0,0,0
"3677",0.828282828282828,0.202020202020202,2,-0.30236160073003,-0.542236191704575,2,0,0,0,0
"3678",0.838383838383838,0.202020202020202,2,-0.352689380047932,-0.416892437843695,2,0,0,0,0
"3679",0.848484848484849,0.202020202020202,2,-0.518819869498856,-0.673619122826198,2,1,0,1,0
"3680",0.858585858585859,0.202020202020202,2,-0.274229880049413,-0.130270159369393,4,0,0,0,0
"3681",0.868686868686869,0.202020202020202,2,-0.282386602123594,-0.316384187803658,4,0,0,0,0
"3682",0.393939393939394,0.212121212121212,2,1.86454576820208,1.50566922285631,4,0,0,0,0
"3683",0.404040404040404,0.212121212121212,2,1.94908906840621,1.92673740524661,5,0,0,0,0
"3684",0.414141414141414,0.212121212121212,2,2.08854853364805,2.0392120411503,5,0,0,0,0
"3685",0.424242424242424,0.212121212121212,2,2.13973789563277,2.32192945328634,5,0,0,0,0
"3686",0.434343434343434,0.212121212121212,2,1.12234938108196,0.664022533233082,2,0,0,0,0
"3687",0.444444444444444,0.212121212121212,2,1.15801733904982,1.30531433510767,5,0,0,0,0
"3688",0.454545454545455,0.212121212121212,2,0.979735217018549,0.909264832203134,4,0,0,0,0
"3689",0.464646464646465,0.212121212121212,2,0.772904051289348,0.729769183464539,5,0,0,0,0
"3690",0.474747474747475,0.212121212121212,2,0.380882827214181,0.170968615469962,3,1,0,1,1
"3691",0.484848484848485,0.212121212121212,2,-0.191079515352861,-0.524432836390097,2,0,0,0,0
"3692",0.494949494949495,0.212121212121212,2,0.418591807713533,0.980169280478658,4,1,0,0,0
"3693",0.505050505050505,0.212121212121212,2,0.548441256510064,1.01036734174622,4,0,0,0,0
"3694",0.515151515151515,0.212121212121212,2,0.32552395812356,0.354443682616965,5,0,0,0,0
"3695",0.525252525252525,0.212121212121212,2,0.31661655548797,0.495595632136228,4,0,0,0,0
"3696",0.535353535353535,0.212121212121212,2,0.517703342265322,1.0440325488068,4,0,0,0,0
"3697",0.545454545454546,0.212121212121212,2,0.541336219541141,0.764124108733928,5,1,0,0,1
"3698",0.555555555555556,0.212121212121212,2,0.616337828701159,0.895478122985736,5,0,0,0,0
"3699",0.565656565656566,0.212121212121212,2,0.553534715679647,0.663816497106604,4,0,0,0,0
"3700",0.575757575757576,0.212121212121212,2,0.459655357739794,0.236753583242566,5,1,0,1,1
"3701",0.585858585858586,0.212121212121212,2,0.963461355126285,1.27149855072313,3,1,0,1,0
"3702",0.595959595959596,0.212121212121212,2,0.893859811344703,0.863624535263119,5,0,0,0,0
"3703",0.606060606060606,0.212121212121212,2,0.631284968008265,0.442370992428783,4,0,0,0,0
"3704",0.616161616161616,0.212121212121212,2,0.888554373002987,1.45902713329781,3,0,0,0,0
"3705",0.626262626262626,0.212121212121212,2,0.711223609152967,0.838388189119684,4,0,0,0,0
"3706",0.636363636363636,0.212121212121212,2,0.739796241718129,0.874204123178799,4,0,0,0,0
"3707",0.646464646464647,0.212121212121212,2,0.172910938797821,-0.229798018638178,3,0,0,0,0
"3708",0.656565656565657,0.212121212121212,2,0.795846863554605,1.19302667233261,4,0,0,0,0
"3709",0.666666666666667,0.212121212121212,2,0.906113864853062,1.13066566279328,4,0,0,0,0
"3710",0.676767676767677,0.212121212121212,2,0.87147011347492,0.959716864395044,4,0,0,0,0
"3711",0.686868686868687,0.212121212121212,2,0.501158846284784,0.345661918398693,2,0,0,0,0
"3712",0.696969696969697,0.212121212121212,2,-0.14544259849035,-0.353466320726796,3,0,0,0,0
"3713",0.707070707070707,0.212121212121212,2,-0.431821181640441,-0.117629418232867,4,0,0,0,0
"3714",0.717171717171717,0.212121212121212,2,-1.18595829392451,-1.24744314283416,3,0,0,0,0
"3715",0.727272727272727,0.212121212121212,2,-0.95096512309328,-0.569297126774553,5,0,0,0,0
"3716",0.737373737373737,0.212121212121212,2,-1.01308313630105,-0.91413802112829,2,0,0,0,0
"3717",0.747474747474748,0.212121212121212,2,-0.561750591582029,-0.365710229350125,4,0,0,0,0
"3718",0.757575757575758,0.212121212121212,2,-0.238300585432369,-0.386761271041409,2,1,0,1,0
"3719",0.767676767676768,0.212121212121212,2,0.518339260619444,0.925142768485978,5,0,0,0,0
"3720",0.777777777777778,0.212121212121212,2,0.032847322666574,-0.275311473915978,2,0,0,0,0
"3721",0.787878787878788,0.212121212121212,2,-0.432953210371169,-0.85430264479472,2,0,0,0,0
"3722",0.797979797979798,0.212121212121212,2,-0.352726465006843,-0.453782215342984,2,0,0,0,0
"3723",0.808080808080808,0.212121212121212,2,-0.39837480625777,-0.81831739769054,2,0,0,0,0
"3724",0.818181818181818,0.212121212121212,2,0.154968483488135,0.465835859042025,4,1,0,1,1
"3725",0.828282828282828,0.212121212121212,2,-0.0491016627526909,-0.0173219992788326,4,0,0,0,0
"3726",0.838383838383838,0.212121212121212,2,-0.220991016931023,-0.176378556658162,4,0,0,0,0
"3727",0.848484848484849,0.212121212121212,2,-1.30762741231983,-2.17753818863702,1,0,0,0,0
"3728",0.858585858585859,0.212121212121212,2,-0.236434121137954,0.348057796730438,4,0,0,0,0
"3729",0.868686868686869,0.212121212121212,2,-0.68263135102198,-1.08489048459621,1,0,0,0,0
"3730",0.393939393939394,0.222222222222222,2,1.50279397186501,1.068648380129,5,0,0,0,0
"3731",0.404040404040404,0.222222222222222,2,1.30452323900011,0.888483742196207,5,1,0,1,0
"3732",0.414141414141414,0.222222222222222,2,1.9349740447192,2.13308834300328,4,0,0,0,0
"3733",0.424242424242424,0.222222222222222,2,1.04094226612335,0.175616338308193,3,0,0,0,0
"3734",0.434343434343434,0.222222222222222,2,1.11658041260432,1.11931108438999,5,0,0,0,0
"3735",0.444444444444444,0.222222222222222,2,1.65219640360524,2.15395568554813,5,0,0,0,0
"3736",0.454545454545455,0.222222222222222,2,1.24609036800488,1.18516374679876,3,0,0,0,0
"3737",0.464646464646465,0.222222222222222,2,0.531959466715725,0.172990817823222,4,0,0,0,0
"3738",0.474747474747475,0.222222222222222,2,0.904647730334125,1.52021040205174,4,1,0,1,0
"3739",0.484848484848485,0.222222222222222,2,0.851219883553438,1.4212212203921,5,0,0,0,0
"3740",0.494949494949495,0.222222222222222,2,0.847408636006474,1.20351614270713,5,0,0,0,0
"3741",0.505050505050505,0.222222222222222,2,1.27693557327415,1.92317448959503,5,0,0,0,0
"3742",0.515151515151515,0.222222222222222,2,0.442081620156104,0.165647154385077,4,0,0,0,0
"3743",0.525252525252525,0.222222222222222,2,-0.0893573313135891,-0.451702240797186,2,1,0,1,1
"3744",0.535353535353535,0.222222222222222,2,0.329970195524311,0.52624715978211,3,0,0,0,0
"3745",0.545454545454546,0.222222222222222,2,1.11583265026674,1.80922643374965,5,1,0,1,0
"3746",0.555555555555556,0.222222222222222,2,0.531154885398608,0.285153733585269,4,0,0,0,0
"3747",0.565656565656566,0.222222222222222,2,-0.00616546040978944,-0.420303892830835,4,1,0,1,0
"3748",0.575757575757576,0.222222222222222,2,-0.109202548778609,-0.412282782282661,3,0,0,0,0
"3749",0.585858585858586,0.222222222222222,2,0.714428197562745,1.03010550211561,5,0,0,0,0
"3750",0.595959595959596,0.222222222222222,2,0.559985470010392,0.356057315409845,5,0,0,0,0
"3751",0.606060606060606,0.222222222222222,2,0.242918779349292,-0.104548618111418,2,0,0,0,0
"3752",0.616161616161616,0.222222222222222,2,0.0491723280245238,-0.430054491906647,2,1,0,1,0
"3753",0.626262626262626,0.222222222222222,2,0.92060221708174,1.40891786666258,5,1,0,1,1
"3754",0.636363636363636,0.222222222222222,2,-0.12331129698429,-0.937831494525521,3,1,0,1,1
"3755",0.646464646464647,0.222222222222222,2,0.162443571784152,0.273606120808108,3,0,0,0,0
"3756",0.656565656565657,0.222222222222222,2,0.973596548143343,1.43811814350174,5,0,0,0,0
"3757",0.666666666666667,0.222222222222222,2,0.770338963441755,0.558196431673126,5,0,0,0,0
"3758",0.676767676767677,0.222222222222222,2,0.301716289116554,-0.153096701421561,4,0,0,0,0
"3759",0.686868686868687,0.222222222222222,2,-0.167129087603939,-0.605555218291051,4,1,0,1,0
"3760",0.696969696969697,0.222222222222222,2,-1.04682471153331,-1.82127547377671,1,0,0,0,0
"3761",0.707070707070707,0.222222222222222,2,-1.23819747206291,-1.57129155305275,2,0,0,0,0
"3762",0.717171717171717,0.222222222222222,2,-0.677428292264206,-0.149241372453742,3,1,0,1,0
"3763",0.727272727272727,0.222222222222222,2,-0.770317195310362,-0.625343319221859,3,0,0,0,0
"3764",0.737373737373737,0.222222222222222,2,-0.868877073614109,-0.791933527426177,2,0,0,0,0
"3765",0.747474747474748,0.222222222222222,2,-0.960653753059468,-1.1179517192535,2,0,0,0,0
"3766",0.757575757575758,0.222222222222222,2,0.0817287254471114,0.693456384628267,4,0,0,0,0
"3767",0.767676767676768,0.222222222222222,2,0.664026902273035,1.08241666261581,4,0,0,0,0
"3768",0.777777777777778,0.222222222222222,2,0.727689110365696,1.18674172647072,5,0,0,0,0
"3769",0.787878787878788,0.222222222222222,2,0.140226412687544,0.250660036345388,4,1,0,1,1
"3770",0.797979797979798,0.222222222222222,2,-0.519969128533344,-0.780783569673033,2,1,0,0,0
"3771",0.808080808080808,0.222222222222222,2,-0.151934824412967,0.127593879836507,4,1,0,1,0
"3772",0.818181818181818,0.222222222222222,2,-0.0836647463732619,-0.162000018102654,4,0,0,0,0
"3773",0.828282828282828,0.222222222222222,2,0.00227221425625212,0.0516362931429825,4,0,0,0,0
"3774",0.838383838383838,0.222222222222222,2,-0.28962180493066,-0.282312963568911,2,1,0,1,1
"3775",0.848484848484849,0.222222222222222,2,-1.01111472210854,-1.25175944754741,2,1,0,0,1
"3776",0.858585858585859,0.222222222222222,2,-0.973118007584521,-1.14609867793214,3,0,0,0,0
"3777",0.868686868686869,0.222222222222222,2,-0.939836740327756,-1.05252313794571,4,0,0,0,0
"3778",0.393939393939394,0.232323232323232,2,2.15751661364089,2.65407462152088,5,0,0,0,0
"3779",0.404040404040404,0.232323232323232,2,2.41610724483898,3.18338646880584,5,0,0,0,0
"3780",0.414141414141414,0.232323232323232,2,1.61639681108513,1.31711378221079,4,0,0,0,0
"3781",0.424242424242424,0.232323232323232,2,1.01885201116345,0.751814107115468,5,1,0,1,0
"3782",0.434343434343434,0.232323232323232,2,1.07735605593486,0.952392052368636,3,1,0,1,0
"3783",0.444444444444444,0.232323232323232,2,1.63962359731957,1.8566209239329,4,0,0,0,0
"3784",0.454545454545455,0.232323232323232,2,1.65890356269112,1.85849569576137,5,0,0,0,0
"3785",0.464646464646465,0.232323232323232,2,1.36920027653401,1.60177289435534,5,1,0,1,1
"3786",0.474747474747475,0.232323232323232,2,1.22866301448609,1.34351499142555,5,0,0,0,0
"3787",0.484848484848485,0.232323232323232,2,0.537411529804422,0.17160517077587,3,0,0,0,0
"3788",0.494949494949495,0.232323232323232,2,0.388111266444629,0.18628793528381,3,0,0,0,0
"3789",0.505050505050505,0.232323232323232,2,0.403255509678199,0.0551110500771103,3,0,0,0,0
"3790",0.515151515151515,0.232323232323232,2,0.297922666969809,0.153378831333352,5,0,0,0,0
"3791",0.525252525252525,0.232323232323232,2,-0.106815914994965,-0.237486911409816,5,1,0,0,1
"3792",0.535353535353535,0.232323232323232,2,-0.606423280213286,-1.18539751990638,3,0,0,0,0
"3793",0.545454545454546,0.232323232323232,2,0.645030274730959,1.14651646429048,5,0,0,0,0
"3794",0.555555555555556,0.232323232323232,2,0.721905349190104,0.975406149739749,5,0,0,0,0
"3795",0.565656565656566,0.232323232323232,2,0.483083986682259,0.795053645917243,4,0,0,0,0
"3796",0.575757575757576,0.232323232323232,2,0.474224357420822,0.815153748547388,4,0,0,0,0
"3797",0.585858585858586,0.232323232323232,2,0.572692622100687,0.678068146569385,5,0,0,0,0
"3798",0.595959595959596,0.232323232323232,2,0.297715296094077,0.154500102875145,4,1,0,0,0
"3799",0.606060606060606,0.232323232323232,2,0.630786464495201,1.11757555881557,5,1,0,0,1
"3800",0.616161616161616,0.232323232323232,2,-0.260508756925049,-0.836580482955828,3,0,0,0,0
"3801",0.626262626262626,0.232323232323232,2,0.27212364870009,0.437592855656949,2,1,0,1,1
"3802",0.636363636363636,0.232323232323232,2,0.135192764737197,0.200059335692704,2,0,0,0,0
"3803",0.646464646464647,0.232323232323232,2,-0.261143589638129,-0.675577152928817,2,1,0,1,0
"3804",0.656565656565657,0.232323232323232,2,-0.218174169233199,-0.749986561004138,1,1,0,0,1
"3805",0.666666666666667,0.232323232323232,2,0.253109401824532,0.263951017430115,2,0,0,0,0
"3806",0.676767676767677,0.232323232323232,2,0.216431320624186,0.277776081859942,2,1,0,1,1
"3807",0.686868686868687,0.232323232323232,2,-0.725404278647402,-1.18573914701786,1,0,0,0,0
"3808",0.696969696969697,0.232323232323232,2,0.0463391611875606,1.13747933178637,5,0,0,0,0
"3809",0.707070707070707,0.232323232323232,2,-0.821278948112744,-0.969738734755111,3,0,0,0,0
"3810",0.717171717171717,0.232323232323232,2,-0.262563561334656,0.297929055868948,5,0,0,0,0
"3811",0.727272727272727,0.232323232323232,2,0.0809589234643981,0.706887715376839,3,0,0,0,0
"3812",0.737373737373737,0.232323232323232,2,-0.597092571035088,-0.663970282134825,5,0,0,0,0
"3813",0.747474747474748,0.232323232323232,2,-0.644241018967177,-0.525723080281845,4,0,0,0,0
"3814",0.757575757575758,0.232323232323232,2,0.105720122427212,0.425015888677733,3,0,0,0,0
"3815",0.767676767676768,0.232323232323232,2,0.360947001049454,0.244137128122283,3,0,0,0,0
"3816",0.777777777777778,0.232323232323232,2,0.550509966565109,0.560929227545867,5,0,0,0,0
"3817",0.787878787878788,0.232323232323232,2,0.316976511391263,0.369339432166387,4,0,0,0,0
"3818",0.797979797979798,0.232323232323232,2,0.161356253565372,0.42960994437837,4,0,0,0,0
"3819",0.808080808080808,0.232323232323232,2,0.222759493798663,0.476508895164234,4,0,0,0,0
"3820",0.818181818181818,0.232323232323232,2,0.61774842384572,1.13299543526278,5,0,0,0,0
"3821",0.828282828282828,0.232323232323232,2,0.330466598073945,0.3967388069352,4,0,0,0,0
"3822",0.838383838383838,0.232323232323232,2,-0.300908344048504,-0.466014818396786,2,0,0,0,0
"3823",0.848484848484849,0.232323232323232,2,0.141028351114254,0.996462031046731,5,0,0,0,0
"3824",0.858585858585859,0.232323232323232,2,-0.949615488427047,-1.33435983641794,1,0,0,0,0
"3825",0.868686868686869,0.232323232323232,2,-0.29291730671864,0.386591795987539,3,1,0,0,0
"3826",0.555555555555556,0.242424242424242,2,0.843904546296364,1.26355982384188,5,0,0,0,0
"3827",0.565656565656566,0.242424242424242,2,0.561855469196454,0.479313018517818,4,0,0,0,0
"3828",0.575757575757576,0.242424242424242,2,0.804564987794941,1.10824818398662,3,0,0,0,0
"3829",0.585858585858586,0.242424242424242,2,0.297042852307134,0.00404965255054826,4,1,0,1,0
"3830",0.595959595959596,0.242424242424242,2,0.548432242785432,0.80140282053122,4,0,0,0,0
"3831",0.606060606060606,0.242424242424242,2,0.325403581081279,0.245577139076482,4,0,0,0,0
"3832",0.616161616161616,0.242424242424242,2,0.847255533140508,1.63291801797609,4,1,0,1,0
"3833",0.626262626262626,0.242424242424242,2,0.641194409355285,0.84615356322411,3,1,0,1,1
"3834",0.636363636363636,0.242424242424242,2,0.0497213154652994,-0.133303931691466,5,0,0,0,0
"3835",0.646464646464647,0.242424242424242,2,0.106259169380969,0.442035088380494,3,0,0,0,0
"3836",0.656565656565657,0.242424242424242,2,0.0531856363056281,0.230897467084142,4,0,0,0,0
"3837",0.666666666666667,0.242424242424242,2,0.329590522075738,0.584301397814314,4,1,0,1,1
"3838",0.676767676767677,0.242424242424242,2,0.147257335318453,0.187982923758019,4,0,0,0,0
"3839",0.686868686868687,0.242424242424242,2,-0.0542725999341004,0.120688251948566,2,0,0,0,0
"3840",0.696969696969697,0.242424242424242,2,0.149260489001329,0.437139635607587,4,1,0,0,1
"3841",0.707070707070707,0.242424242424242,2,-0.223795853935015,-0.214722897429458,2,0,0,0,0
"3842",0.717171717171717,0.242424242424242,2,-0.7274398524158,-1.21655611249063,4,0,0,0,0
"3843",0.727272727272727,0.242424242424242,2,-0.157587885379972,0.0538804863737873,4,0,0,0,0
"3844",0.737373737373737,0.242424242424242,2,-0.0719459853268301,0.23195379526816,4,0,0,0,0
"3845",0.747474747474748,0.242424242424242,2,-0.252190452186451,-0.165828607098796,5,0,0,0,0
"3846",0.757575757575758,0.242424242424242,2,-0.41290526642226,-0.715678800307585,4,0,0,0,0
"3847",0.767676767676768,0.242424242424242,2,-0.291145113614045,-0.566723469493033,5,0,0,0,0
"3848",0.777777777777778,0.242424242424242,2,0.00655844888818169,-0.0984406334632941,4,0,0,0,0
"3849",0.787878787878788,0.242424242424242,2,0.106766179437049,0.0373576417976983,3,0,0,0,0
"3850",0.797979797979798,0.242424242424242,2,0.150188580811994,0.120613868706399,4,0,0,0,0
"3851",0.808080808080808,0.242424242424242,2,0.510137836555707,0.71236534580439,4,0,0,0,0
"3852",0.818181818181818,0.242424242424242,2,0.355762214496653,0.122705884125369,4,0,0,0,0
"3853",0.828282828282828,0.242424242424242,2,0.316526175302249,0.320862193135446,3,1,0,1,0
"3854",0.838383838383838,0.242424242424242,2,0.309063353994647,0.524261409611249,5,1,0,1,0
"3855",0.555555555555556,0.252525252525253,2,0.433534051322697,0.489423145492344,4,0,0,0,0
"3856",0.565656565656566,0.252525252525253,2,0.509535048016693,0.470240780417315,4,1,0,0,1
"3857",0.575757575757576,0.252525252525253,2,0.950679915674807,1.31716995708289,5,0,0,0,0
"3858",0.585858585858586,0.252525252525253,2,0.345069348412803,0.0793931981617179,5,0,0,0,0
"3859",0.595959595959596,0.252525252525253,2,0.824753025711912,1.27234594649538,5,0,0,0,0
"3860",0.606060606060606,0.252525252525253,2,0.424128148504771,0.204024884635602,3,0,0,0,0
"3861",0.616161616161616,0.252525252525253,2,0.559632537557302,0.491878961454534,3,0,0,0,0
"3862",0.626262626262626,0.252525252525253,2,0.90539227364588,1.23696487225204,3,0,0,0,0
"3863",0.636363636363636,0.252525252525253,2,0.482193720241912,0.51028845216261,4,0,0,0,0
"3864",0.646464646464647,0.252525252525253,2,0.159268516363619,0.0974498530200302,4,0,0,0,0
"3865",0.656565656565657,0.252525252525253,2,0.245582955789338,0.365536302143809,4,0,0,0,0
"3866",0.666666666666667,0.252525252525253,2,0.107999794376472,-0.0320974470349087,4,0,0,0,0
"3867",0.676767676767677,0.252525252525253,2,-0.211119489413332,-0.514329305866211,2,0,0,0,0
"3868",0.686868686868687,0.252525252525253,2,-0.364351884804159,-0.620885315310481,2,0,0,0,0
"3869",0.696969696969697,0.252525252525253,2,-0.264135285357768,-0.378598263322173,3,0,0,0,0
"3870",0.707070707070707,0.252525252525253,2,-0.122889418057274,0.0653597031230814,3,0,0,0,0
"3871",0.717171717171717,0.252525252525253,2,-0.407286298995754,-0.394335659606385,2,0,0,0,0
"3872",0.727272727272727,0.252525252525253,2,0.327351777716952,0.954977070387483,3,0,0,0,0
"3873",0.737373737373737,0.252525252525253,2,0.267314752420517,0.422647306736429,5,1,0,0,0
"3874",0.747474747474748,0.252525252525253,2,0.581634143635487,1.21714530518559,5,0,0,0,0
"3875",0.757575757575758,0.252525252525253,2,-0.242669023430743,-0.443573049067525,5,0,0,0,0
"3876",0.767676767676768,0.252525252525253,2,-0.304009570381749,-0.234006831947646,2,1,0,1,1
"3877",0.777777777777778,0.252525252525253,2,0.0560353482563776,0.317291496002651,3,0,0,0,0
"3878",0.787878787878788,0.252525252525253,2,-0.151749036927981,-0.35121751009684,3,1,0,0,1
"3879",0.797979797979798,0.252525252525253,2,-0.221155421683381,-0.468350968237028,2,0,0,0,0
"3880",0.808080808080808,0.252525252525253,2,0.327404256665301,0.50348587587616,2,0,0,0,0
"3881",0.818181818181818,0.252525252525253,2,0.665648996609631,0.949516561043658,5,0,0,0,0
"3882",0.828282828282828,0.252525252525253,2,1.14707201339152,1.76644663066148,5,0,0,0,0
"3883",0.838383838383838,0.252525252525253,2,1.08487508932454,1.42384036738441,5,0,0,0,0
"3884",0.555555555555556,0.262626262626263,2,0.599276239393331,1.01358916208779,3,1,0,0,0
"3885",0.565656565656566,0.262626262626263,2,0.782161486758261,0.928144296341693,4,0,0,0,0
"3886",0.575757575757576,0.262626262626263,2,0.995991388283821,1.19335097320174,5,0,0,0,0
"3887",0.585858585858586,0.262626262626263,2,1.18531047251394,1.61740490837377,5,0,0,0,0
"3888",0.595959595959596,0.262626262626263,2,0.317910233010732,-0.24078251816727,2,1,0,1,1
"3889",0.606060606060606,0.262626262626263,2,0.643814354440647,0.915494342128162,5,0,0,0,0
"3890",0.616161616161616,0.262626262626263,2,0.779375566432061,0.924577754482743,5,0,0,0,0
"3891",0.626262626262626,0.262626262626263,2,0.764342870581295,0.733177355037293,5,0,0,0,0
"3892",0.636363636363636,0.262626262626263,2,1.1058895481283,1.60341857388247,5,1,0,1,1
"3893",0.646464646464647,0.262626262626263,2,0.0542228865401367,-0.464143183258098,5,0,0,0,0
"3894",0.656565656565657,0.262626262626263,2,-0.723482882860272,-1.47347990126776,1,0,0,0,0
"3895",0.666666666666667,0.262626262626263,2,-0.518678203086206,-0.636281364798838,4,0,0,0,0
"3896",0.676767676767677,0.262626262626263,2,-0.350495235643394,-0.269448128996304,2,0,0,0,0
"3897",0.686868686868687,0.262626262626263,2,-0.497356230837065,-0.579411728969386,2,0,0,0,0
"3898",0.696969696969697,0.262626262626263,2,-0.576565119721406,-0.732697683893425,2,0,0,0,0
"3899",0.707070707070707,0.262626262626263,2,-0.602691687460424,-0.798177276577509,3,0,0,0,0
"3900",0.717171717171717,0.262626262626263,2,-0.696327893722214,-0.992917955342851,2,1,0,0,0
"3901",0.727272727272727,0.262626262626263,2,-0.0385927075291245,0.061177239136209,4,1,0,0,1
"3902",0.737373737373737,0.262626262626263,2,0.279891365516031,0.300368717301769,4,0,0,0,0
"3903",0.747474747474748,0.262626262626263,2,-0.20227344838872,-0.739987095530702,2,0,0,0,0
"3904",0.757575757575758,0.262626262626263,2,0.284193860339162,0.789173023869097,5,0,0,0,0
"3905",0.767676767676768,0.262626262626263,2,0.14983351808516,0.321338743439525,4,0,0,0,0
"3906",0.777777777777778,0.262626262626263,2,0.375357753039986,0.725158889265448,4,1,0,1,0
"3907",0.787878787878788,0.262626262626263,2,0.484199489881637,0.9122040637756,1,0,0,0,0
"3908",0.797979797979798,0.262626262626263,2,0.414706127224502,0.697613747800776,4,0,0,0,0
"3909",0.808080808080808,0.262626262626263,2,0.345407613338736,0.307176993499578,4,0,0,0,0
"3910",0.818181818181818,0.262626262626263,2,1.22902376995734,1.79201064049235,5,0,0,0,0
"3911",0.828282828282828,0.262626262626263,2,1.59873488557734,1.88557953842048,5,0,0,0,0
"3912",0.838383838383838,0.262626262626263,2,1.38023902080825,1.38073125310781,5,0,0,0,0
"3913",0.555555555555556,0.272727272727273,2,0.715620232306006,0.985633935251295,3,0,0,0,0
"3914",0.565656565656566,0.272727272727273,2,0.845002550258924,0.812769708625604,3,0,0,0,0
"3915",0.575757575757576,0.272727272727273,2,1.7233661404997,2.40357901128102,5,0,0,0,0
"3916",0.585858585858586,0.272727272727273,2,1.25722094799285,1.15059877782718,4,0,0,0,0
"3917",0.595959595959596,0.272727272727273,2,1.35194039056412,1.89920546618935,5,0,0,0,0
"3918",0.606060606060606,0.272727272727273,2,1.25429487954082,1.55301890611522,5,0,0,0,0
"3919",0.616161616161616,0.272727272727273,2,1.48552978618555,1.95269423199477,4,0,0,0,0
"3920",0.626262626262626,0.272727272727273,2,0.961176966103227,0.766881157444932,5,1,0,1,1
"3921",0.636363636363636,0.272727272727273,2,1.68644049618266,2.47146480430274,5,1,0,0,1
"3922",0.646464646464647,0.272727272727273,2,0.0256988924441827,-0.592447477052916,2,0,0,0,0
"3923",0.656565656565657,0.272727272727273,2,-0.514093462469398,-0.481658373014584,2,0,0,0,0
"3924",0.666666666666667,0.272727272727273,2,-0.667714870574324,-0.690647472625334,2,0,0,0,0
"3925",0.676767676767677,0.272727272727273,2,-0.441177729146602,-0.302634034725991,5,1,0,1,1
"3926",0.686868686868687,0.272727272727273,2,-0.050337848560753,0.404829906082299,5,0,0,0,0
"3927",0.696969696969697,0.272727272727273,2,-1.01247705711336,-1.59533855604519,3,0,0,0,0
"3928",0.707070707070707,0.272727272727273,2,-1.03307327846283,-1.13497081942282,2,0,0,0,0
"3929",0.717171717171717,0.272727272727273,2,-0.268045839066451,0.274685999645418,4,0,0,0,0
"3930",0.727272727272727,0.272727272727273,2,-0.411188037126533,-0.668945202050059,2,0,0,0,0
"3931",0.737373737373737,0.272727272727273,2,-0.127670429080739,-0.111098377202732,2,0,0,0,0
"3932",0.747474747474748,0.272727272727273,2,-0.368994570655453,-0.608487203417246,2,0,0,0,0
"3933",0.757575757575758,0.272727272727273,2,0.123995460282875,0.3062225779814,2,1,0,1,1
"3934",0.767676767676768,0.272727272727273,2,-0.0896752008985509,-0.390549895425721,3,1,0,1,0
"3935",0.777777777777778,0.272727272727273,2,0.752560563846089,1.28040082159201,5,1,0,0,1
"3936",0.787878787878788,0.272727272727273,2,0.607573683116293,0.548744610137083,4,1,0,1,0
"3937",0.797979797979798,0.272727272727273,2,0.583660975287782,0.646223760372755,4,0,0,0,0
"3938",0.808080808080808,0.272727272727273,2,0.503331249225956,0.411031463502253,5,0,0,0,0
"3939",0.818181818181818,0.272727272727273,2,1.10350610549583,1.21744818923844,5,0,0,0,0
"3940",0.828282828282828,0.272727272727273,2,0.930777178666899,0.436005211577642,5,0,0,0,0
"3941",0.838383838383838,0.272727272727273,2,0.673254980710059,0.212314125910425,4,0,0,0,0
"3942",0.555555555555556,0.282828282828283,2,1.0970067472627,1.41637066499648,5,0,0,0,0
"3943",0.565656565656566,0.282828282828283,2,1.39141459964267,1.58667401429603,4,0,0,0,0
"3944",0.575757575757576,0.282828282828283,2,1.50122416693601,1.41683167507628,5,0,0,0,0
"3945",0.585858585858586,0.282828282828283,2,1.54981177997836,1.60507223591027,5,0,0,0,0
"3946",0.595959595959596,0.282828282828283,2,1.15537305703202,0.832186865998014,3,0,0,0,0
"3947",0.606060606060606,0.282828282828283,2,1.38446800369406,1.46318389212209,4,0,0,0,0
"3948",0.616161616161616,0.282828282828283,2,1.51564981040302,1.59893595540573,5,0,0,0,0
"3949",0.626262626262626,0.282828282828283,2,1.4177973843636,1.4482334644942,5,0,0,0,0
"3950",0.636363636363636,0.282828282828283,2,1.70831217652405,2.06692968095383,4,0,0,0,0
"3951",0.646464646464647,0.282828282828283,2,1.13976436721382,1.50460838306347,4,0,0,0,0
"3952",0.656565656565657,0.282828282828283,2,0.271586999317794,0.422180268081771,4,0,0,0,0
"3953",0.666666666666667,0.282828282828283,2,-0.377598923657494,-0.455564701665431,5,0,0,0,0
"3954",0.676767676767677,0.282828282828283,2,-0.396383652492698,-0.381140176861359,2,0,0,0,0
"3955",0.686868686868687,0.282828282828283,2,-0.984446244683474,-1.5699671444397,1,1,0,0,0
"3956",0.696969696969697,0.282828282828283,2,-1.29617391211912,-1.52381534161207,3,0,0,0,0
"3957",0.717171717171717,0.282828282828283,2,-0.771917482214152,-0.869256148545287,1,0,0,0,0
"3958",0.727272727272727,0.282828282828283,2,-0.328745698391633,-0.113939045246495,5,0,0,0,0
"3959",0.737373737373737,0.282828282828283,2,-0.246284282152948,-0.186725745798234,4,0,0,0,0
"3960",0.747474747474748,0.282828282828283,2,0.20551888410315,0.678525642210075,4,0,0,0,0
"3961",0.757575757575758,0.282828282828283,2,-0.11466155971915,-0.305778911451551,2,1,0,0,0
"3962",0.767676767676768,0.282828282828283,2,-0.0569898411736577,-0.109669042697689,2,1,0,1,0
"3963",0.777777777777778,0.282828282828283,2,0.411661790471638,0.472147879717833,5,1,0,1,0
"3964",0.787878787878788,0.282828282828283,2,0.700119999488779,0.829937111084484,4,0,0,0,0
"3965",0.797979797979798,0.282828282828283,2,0.826716169496304,1.01540390908552,5,0,0,0,0
"3966",0.808080808080808,0.282828282828283,2,1.40708243425467,2.05862610914996,5,0,0,0,0
"3967",0.818181818181818,0.282828282828283,2,1.00769556630956,0.833189318925838,4,0,0,0,0
"3968",0.828282828282828,0.282828282828283,2,1.11879765929103,1.35717130686465,4,0,0,0,0
"3969",0.838383838383838,0.282828282828283,2,1.16117537920163,1.48243621868864,5,1,0,0,1
"3970",0.848484848484849,0.282828282828283,2,1.42951222268398,1.81980450711593,5,0,0,0,0
"3971",0.858585858585859,0.282828282828283,2,1.13791503199179,1.05223788139286,5,0,0,0,0
"3972",0.868686868686869,0.282828282828283,2,0.664464902518919,0.425298371822172,3,0,0,0,0
"3973",0.878787878787879,0.282828282828283,2,0.083041210612218,-0.262371933245122,2,0,0,0,0
"3974",0.888888888888889,0.282828282828283,2,1.56330272585609,2.73248113090719,5,0,0,0,0
"3975",0.898989898989899,0.282828282828283,2,1.38869567784163,1.39013100754431,4,0,0,0,0
"3976",0.909090909090909,0.282828282828283,2,1.29071452878273,1.34206390104163,5,0,0,0,0
"3977",0.919191919191919,0.282828282828283,2,1.72501802836591,2.18652042261168,5,0,0,0,0
"3978",0.929292929292929,0.282828282828283,2,0.655055857505915,0.0380795535053975,4,0,0,0,0
"3979",0.939393939393939,0.282828282828283,2,0.0421490512632139,-0.260578562457567,2,0,0,0,0
"3980",0.94949494949495,0.282828282828283,2,0.0232619773999675,0.151206885977754,2,0,0,0,0
"3981",0.555555555555556,0.292929292929293,2,1.04733672030573,0.965171712678426,4,0,0,0,0
"3982",0.565656565656566,0.292929292929293,2,1.03011699943569,0.729045853999779,3,1,0,1,1
"3983",0.575757575757576,0.292929292929293,2,1.04709958078837,0.766073610259824,5,1,0,0,0
"3984",0.585858585858586,0.292929292929293,2,0.588664776782807,-0.0747573420484925,2,0,0,0,0
"3985",0.595959595959596,0.292929292929293,2,0.653171563321367,0.401654685702053,2,0,0,0,0
"3986",0.606060606060606,0.292929292929293,2,0.930058972105489,0.807806431066487,3,0,0,0,0
"3987",0.616161616161616,0.292929292929293,2,1.33240360127961,1.39576489883336,5,0,0,0,0
"3988",0.626262626262626,0.292929292929293,2,1.93734562272951,2.37303997057059,5,0,0,0,0
"3989",0.636363636363636,0.292929292929293,2,1.63014463359654,1.45523816542327,5,1,0,1,0
"3990",0.646464646464647,0.292929292929293,2,0.888128028730579,0.474422989278185,4,0,0,0,0
"3991",0.656565656565657,0.292929292929293,2,0.718778897524979,0.953188342769987,4,0,0,0,0
"3992",0.666666666666667,0.292929292929293,2,0.363655879835762,0.62120245519793,5,0,0,0,0
"3993",0.676767676767677,0.292929292929293,2,-0.770143835723372,-1.29865069642037,2,0,0,0,0
"3994",0.686868686868687,0.292929292929293,2,-0.483265164089472,0.0662135287218772,3,0,0,0,0
"3995",0.696969696969697,0.292929292929293,2,-0.468193890215677,0.0205183675230553,4,0,0,0,0
"3996",0.717171717171717,0.292929292929293,2,-0.788713761345071,-0.834911363690251,2,0,0,0,0
"3997",0.727272727272727,0.292929292929293,2,-1.13280051079316,-1.67572203357384,2,0,0,0,0
"3998",0.737373737373737,0.292929292929293,2,-0.945781164332333,-1.27606226773688,2,0,0,0,0
"3999",0.747474747474748,0.292929292929293,2,-0.0193678270939185,0.313963228384712,2,0,0,0,0
"4000",0.757575757575758,0.292929292929293,2,0.182070112676516,0.393062735386206,3,1,0,1,0
"4001",0.767676767676768,0.292929292929293,2,0.502145086187844,0.906225421155429,5,1,0,0,0
"4002",0.777777777777778,0.292929292929293,2,0.257327434635783,0.0542691588817558,3,0,0,0,0
"4003",0.787878787878788,0.292929292929293,2,0.621054782225069,0.72122844908835,5,0,0,0,0
"4004",0.797979797979798,0.292929292929293,2,0.853179875662842,0.842003038252092,3,0,0,0,0
"4005",0.808080808080808,0.292929292929293,2,0.316822391420176,-0.471986901673021,4,0,0,0,0
"4006",0.818181818181818,0.292929292929293,2,0.771871688964331,0.813984494743561,5,0,0,0,0
"4007",0.828282828282828,0.292929292929293,2,1.37065388483277,1.73784376408215,5,0,0,0,0
"4008",0.838383838383838,0.292929292929293,2,1.58288520884193,1.79727563502662,5,0,0,0,0
"4009",0.848484848484849,0.292929292929293,2,0.534445484326288,-0.392635606631912,4,0,0,0,0
"4010",0.858585858585859,0.292929292929293,2,0.119299265152229,-0.491675096943812,4,0,0,0,0
"4011",0.868686868686869,0.292929292929293,2,0.132283272686422,0.0411438152210507,4,0,0,0,0
"4012",0.878787878787879,0.292929292929293,2,0.285388234233665,0.380057699422992,4,0,0,0,0
"4013",0.888888888888889,0.292929292929293,2,0.575351950254633,0.322285736495891,4,0,0,0,0
"4014",0.898989898989899,0.292929292929293,2,0.748470688255395,0.485027680894486,2,0,0,0,0
"4015",0.909090909090909,0.292929292929293,2,0.93397796595329,0.762736487906128,5,0,0,0,0
"4016",0.919191919191919,0.292929292929293,2,1.34620365266767,1.4466909783429,4,0,0,0,0
"4017",0.929292929292929,0.292929292929293,2,0.242022306448822,-0.397245582541069,4,1,0,1,1
"4018",0.939393939393939,0.292929292929293,2,-0.156161347509748,-0.266429405163296,2,0,0,0,0
"4019",0.94949494949495,0.292929292929293,2,-0.207549045319479,-0.0356792604501839,4,0,0,0,0
"4020",0.555555555555556,0.303030303030303,2,0.202612837687681,-0.412291749285362,2,0,0,0,0
"4021",0.565656565656566,0.303030303030303,2,1.09922405648981,1.52792650356893,5,0,0,0,0
"4022",0.575757575757576,0.303030303030303,2,0.996944169284107,1.01511622284369,3,0,0,0,0
"4023",0.585858585858586,0.303030303030303,2,0.863292853849975,1.02324125572976,5,0,0,0,0
"4024",0.595959595959596,0.303030303030303,2,0.90064313439613,1.11302403143255,4,0,0,0,0
"4025",0.606060606060606,0.303030303030303,2,1.22710311693466,1.52767021493095,5,1,0,1,1
"4026",0.616161616161616,0.303030303030303,2,1.21931801625194,1.07774361556942,5,0,0,0,0
"4027",0.626262626262626,0.303030303030303,2,1.20771417714735,0.85548838458653,5,0,0,0,0
"4028",0.636363636363636,0.303030303030303,2,1.1826960544927,1.02492828402039,2,0,0,0,0
"4029",0.646464646464647,0.303030303030303,2,0.256490751372119,-0.448155869921167,4,1,0,1,0
"4030",0.656565656565657,0.303030303030303,2,0.766352423139956,1.09528332180939,4,0,0,0,0
"4031",0.666666666666667,0.303030303030303,2,0.54772789218061,0.668009110889291,5,0,0,0,0
"4032",0.676767676767677,0.303030303030303,2,0.260207751221837,0.6280146617164,2,1,0,0,0
"4033",0.686868686868687,0.303030303030303,2,-0.762066943092485,-1.33546337083351,1,0,0,0,0
"4034",0.696969696969697,0.303030303030303,2,-0.458960136488453,-0.295460362827304,1,0,0,0,0
"4035",0.717171717171717,0.303030303030303,2,-1.13635574238598,-1.40106822830888,2,0,0,0,0
"4036",0.727272727272727,0.303030303030303,2,-1.08804624436733,-0.96009424441924,2,0,0,0,0
"4037",0.737373737373737,0.303030303030303,2,-0.808396902873841,-0.64623442744008,2,0,0,0,0
"4038",0.747474747474748,0.303030303030303,2,-0.581917218756204,-0.776253178367426,2,0,0,0,0
"4039",0.757575757575758,0.303030303030303,2,-0.241719705021401,-0.398196649249974,2,1,0,1,0
"4040",0.767676767676768,0.303030303030303,2,0.0387946260615183,-0.070198685408887,4,0,0,0,0
"4041",0.777777777777778,0.303030303030303,2,-0.272270540727076,-0.740976851413967,2,0,0,0,0
"4042",0.787878787878788,0.303030303030303,2,0.339799850737066,0.484078158704768,5,0,0,0,0
"4043",0.797979797979798,0.303030303030303,2,0.235320993350044,-0.0274955543241374,3,0,0,0,0
"4044",0.808080808080808,0.303030303030303,2,0.710743439245576,1.12697273624645,5,1,0,1,1
"4045",0.818181818181818,0.303030303030303,2,0.00756962644516416,-0.733452086003567,3,0,0,0,0
"4046",0.828282828282828,0.303030303030303,2,0.462314930714,0.178995145574382,3,0,0,0,0
"4047",0.838383838383838,0.303030303030303,2,0.450016061849028,-0.00731474422431643,3,0,0,0,0
"4048",0.848484848484849,0.303030303030303,2,0.65973287681115,0.946485660238245,5,0,0,0,0
"4049",0.858585858585859,0.303030303030303,2,0.261456850321,0.308174096986135,5,1,0,1,0
"4050",0.868686868686869,0.303030303030303,2,0.0174328736683084,-0.0109430191175219,4,0,0,0,0
"4051",0.878787878787879,0.303030303030303,2,0.284799791849206,0.51035596817969,5,0,0,0,0
"4052",0.888888888888889,0.303030303030303,2,0.00968429534693775,-0.285743478404053,3,1,0,0,1
"4053",0.898989898989899,0.303030303030303,2,0.179547663356875,0.0612372640296058,5,0,0,0,0
"4054",0.909090909090909,0.303030303030303,2,0.745459887927669,0.906144104678235,5,0,0,0,0
"4055",0.919191919191919,0.303030303030303,2,0.0796419632913862,-0.695598921486368,5,0,0,0,0
"4056",0.929292929292929,0.303030303030303,2,0.898372390431469,1.68912116143914,5,0,0,0,0
"4057",0.939393939393939,0.303030303030303,2,0.844477990120564,1.40734297402356,5,0,0,0,0
"4058",0.94949494949495,0.303030303030303,2,0.0635853211074825,0.0715724825887387,4,0,0,0,0
"4059",0.555555555555556,0.313131313131313,2,0.819750557805742,1.22012956683483,5,0,0,0,0
"4060",0.565656565656566,0.313131313131313,2,1.13753630892989,1.34322315485137,4,1,0,1,1
"4061",0.575757575757576,0.313131313131313,2,1.49370792424765,1.88588459509824,5,0,0,0,0
"4062",0.585858585858586,0.313131313131313,2,1.32600142377285,1.46617199426951,5,0,0,0,0
"4063",0.595959595959596,0.313131313131313,2,0.881900217769555,0.636608770665642,4,1,0,1,0
"4064",0.606060606060606,0.313131313131313,2,0.765966869422868,0.508574404992215,4,0,0,0,0
"4065",0.616161616161616,0.313131313131313,2,1.72200899927765,2.44781199833009,5,0,0,0,0
"4066",0.626262626262626,0.313131313131313,2,1.28789065205019,1.1987645527255,5,1,0,1,1
"4067",0.636363636363636,0.313131313131313,2,0.867102915383431,0.761097708169915,3,0,0,0,0
"4068",0.646464646464647,0.313131313131313,2,0.583540872050002,0.648666131263975,3,0,0,0,0
"4069",0.656565656565657,0.313131313131313,2,0.141664216866982,-0.281812621114542,2,0,0,0,0
"4070",0.666666666666667,0.313131313131313,2,0.451954477535474,0.546444947981914,5,0,0,0,0
"4071",0.676767676767677,0.313131313131313,2,0.12890819551289,0.0147390608918946,4,0,0,0,0
"4072",0.686868686868687,0.313131313131313,2,-0.184766297728187,-0.0605926035031983,4,0,0,0,0
"4073",0.696969696969697,0.313131313131313,2,-0.176099893330014,0.0688626872703132,5,0,0,0,0
"4074",0.717171717171717,0.313131313131313,2,-0.892465306688716,-0.870480793426788,1,0,0,0,0
"4075",0.727272727272727,0.313131313131313,2,0.139036448088702,1.26066887316299,4,0,0,0,0
"4076",0.737373737373737,0.313131313131313,2,-0.126479347006169,0.0975462032507759,3,0,0,0,0
"4077",0.747474747474748,0.313131313131313,2,-0.229702038673636,-0.0715733477010777,3,0,0,0,0
"4078",0.757575757575758,0.313131313131313,2,-0.335212124043567,-0.39228217792385,2,0,0,0,0
"4079",0.767676767676768,0.313131313131313,2,0.073182115393814,0.386713252656674,4,0,0,0,0
"4080",0.777777777777778,0.313131313131313,2,0.100223242149271,0.274401913379508,4,0,0,0,0
"4081",0.787878787878788,0.313131313131313,2,0.373175857462397,0.602573984470241,5,0,0,0,0
"4082",0.797979797979798,0.313131313131313,2,0.380372237078741,0.421158657478886,2,0,0,0,0
"4083",0.808080808080808,0.313131313131313,2,0.0982553020114367,-0.177890371660898,5,1,0,1,0
"4084",0.818181818181818,0.313131313131313,2,-0.0230726074288235,-0.0633338686479561,4,0,0,0,0
"4085",0.828282828282828,0.313131313131313,2,0.388170681312711,0.677015970057447,5,1,0,1,1
"4086",0.838383838383838,0.313131313131313,2,0.428000058645237,0.469729476176801,4,0,0,0,0
"4087",0.848484848484849,0.313131313131313,2,0.110136621051235,-0.206736779523504,2,0,0,0,0
"4088",0.858585858585859,0.313131313131313,2,0.293847741635823,0.472062603042316,5,0,0,0,0
"4089",0.868686868686869,0.313131313131313,2,-0.270978644777774,-0.631582879290626,1,1,0,1,0
"4090",0.878787878787879,0.313131313131313,2,-0.289354440403871,-0.43011507974572,4,1,0,1,0
"4091",0.888888888888889,0.313131313131313,2,-0.0848565494357896,0.0433028382057798,4,0,0,0,0
"4092",0.898989898989899,0.313131313131313,2,0.0428180004837175,0.0696626003835222,4,0,0,0,0
"4093",0.909090909090909,0.313131313131313,2,0.149013969153691,0.0654371911622615,4,1,0,1,0
"4094",0.919191919191919,0.313131313131313,2,-0.25318568998039,-0.69700229552153,2,1,0,0,1
"4095",0.929292929292929,0.313131313131313,2,0.688466780443761,0.989098219567281,5,0,0,0,0
"4096",0.939393939393939,0.313131313131313,2,0.518377653511737,0.213497586229298,3,0,0,0,0
"4097",0.94949494949495,0.313131313131313,2,0.413747691658717,0.478517596563357,5,0,0,0,0
"4098",0,0.323232323232323,2,-0.711389957357654,-0.875350049328302,3,0,0,0,0
"4099",0.0101010101010101,0.323232323232323,2,-0.210912266002483,0.201192792494991,3,0,0,0,0
"4100",0.0202020202020202,0.323232323232323,2,0.133163716843738,0.465971959830987,5,0,0,0,0
"4101",0.0303030303030303,0.323232323232323,2,0.702331427865876,1.22318597349297,4,0,0,0,0
"4102",0.0404040404040404,0.323232323232323,2,0.706303803105038,0.832963853122542,4,0,0,0,0
"4103",0.0505050505050505,0.323232323232323,2,0.682010120308479,0.788282831608358,3,0,0,0,0
"4104",0.0606060606060606,0.323232323232323,2,0.341515615473785,0.208059024919161,4,0,0,0,0
"4105",0.0707070707070707,0.323232323232323,2,0.300751264542031,0.367370155691761,3,0,0,0,0
"4106",0.0808080808080808,0.323232323232323,2,0.259561182402983,0.306614894714242,5,0,0,0,0
"4107",0.0909090909090909,0.323232323232323,2,0.0767591399670953,-0.0298415240899554,4,0,0,0,0
"4108",0.353535353535354,0.323232323232323,2,0.222832011770354,0.266923544015788,2,0,0,0,0
"4109",0.363636363636364,0.323232323232323,2,0.923069529909943,1.21524664467753,5,0,0,0,0
"4110",0.373737373737374,0.323232323232323,2,1.24807026742756,1.55805290162589,4,0,0,0,0
"4111",0.383838383838384,0.323232323232323,2,1.11913911336499,1.0156175629563,2,0,0,0,0
"4112",0.393939393939394,0.323232323232323,2,0.604482018538722,0.253759091374669,4,0,0,0,0
"4113",0.404040404040404,0.323232323232323,2,0.780702160503783,1.03621166870186,3,1,0,0,1
"4114",0.414141414141414,0.323232323232323,2,1.09874502853187,1.40238750872342,4,0,0,0,0
"4115",0.424242424242424,0.323232323232323,2,1.00389765276386,1.02825092987884,4,0,0,0,0
"4116",0.636363636363636,0.323232323232323,2,0.144300304817436,-0.405645295103285,4,0,0,0,0
"4117",0.646464646464647,0.323232323232323,2,0.309410867689554,0.425604685962395,5,0,0,0,0
"4118",0.656565656565657,0.323232323232323,2,0.274378561157724,0.360292325099881,5,0,0,0,0
"4119",0.666666666666667,0.323232323232323,2,0.378466172472004,0.477814485620489,5,1,0,0,1
"4120",0.676767676767677,0.323232323232323,2,0.210511681671234,0.196363765658742,5,0,0,0,0
"4121",0.686868686868687,0.323232323232323,2,0.454423162890041,0.873968439324232,4,0,0,0,0
"4122",0.696969696969697,0.323232323232323,2,-0.714550070636099,-1.4470562546066,4,0,0,0,0
"4123",0.707070707070707,0.323232323232323,2,-0.506797858022393,-0.247884851035228,4,0,0,0,0
"4124",0.717171717171717,0.323232323232323,2,-0.730709007181276,-0.90271695391235,3,0,0,0,0
"4125",0.727272727272727,0.323232323232323,2,-0.606641375263316,-0.952684265530647,1,0,0,0,0
"4126",0.737373737373737,0.323232323232323,2,0.175112993923785,0.588000211207921,4,0,0,0,0
"4127",0.747474747474748,0.323232323232323,2,0.121215751849832,0.252461778247217,2,0,0,0,0
"4128",0.757575757575758,0.323232323232323,2,-0.0758840074621134,-0.0719945463358667,4,0,0,0,0
"4129",0.767676767676768,0.323232323232323,2,0.472714546447292,0.938584950459903,5,0,0,0,0
"4130",0.878787878787879,0.323232323232323,2,0.917490412011371,1.9197776859455,5,0,0,0,0
"4131",0.888888888888889,0.323232323232323,2,0.875096385128561,1.38467652402026,5,0,0,0,0
"4132",0.898989898989899,0.323232323232323,2,0.366954249450097,0.367063556309413,4,0,0,0,0
"4133",0.909090909090909,0.323232323232323,2,0.371535440903791,0.637383619238317,5,0,0,0,0
"4134",0.919191919191919,0.323232323232323,2,0.630983531705037,1.12559172380521,5,0,0,0,0
"4135",0.929292929292929,0.323232323232323,2,0.666363203283108,0.71999074426521,5,0,0,0,0
"4136",0.939393939393939,0.323232323232323,2,0.282284055562324,-0.0571061560315405,2,0,0,0,0
"4137",0.94949494949495,0.323232323232323,2,0.21329083064893,0.0580262599920713,3,0,0,0,0
"4138",0.95959595959596,0.323232323232323,2,0.569255274228364,0.843818393399664,4,0,0,0,0
"4139",0.96969696969697,0.323232323232323,2,0.436399773643008,0.435899535759867,2,0,0,0,0
"4140",0.97979797979798,0.323232323232323,2,1.49829508077336,2.37388154861268,5,0,0,0,0
"4141",0.98989898989899,0.323232323232323,2,0.98557255143836,0.722415757375637,5,1,0,1,0
"4142",0,0.333333333333333,2,-0.62629051695818,-0.435973750919196,3,0,0,0,0
"4143",0.0101010101010101,0.333333333333333,2,-0.495913017752079,-0.416439535475686,2,0,0,0,0
"4144",0.0202020202020202,0.333333333333333,2,0.652676725726697,1.48834358069443,3,0,0,0,0
"4145",0.0303030303030303,0.333333333333333,2,1.62645764641839,2.57308505318487,5,0,0,0,0
"4146",0.0404040404040404,0.333333333333333,2,1.40145115011501,1.65011026566232,5,0,0,0,0
"4147",0.0505050505050505,0.333333333333333,2,1.18690351548147,1.42614856237767,4,0,0,0,0
"4148",0.0606060606060606,0.333333333333333,2,0.877568601179274,1.05741851581619,4,0,0,0,0
"4149",0.0707070707070707,0.333333333333333,2,0.115966777516541,-0.244184471763382,4,1,0,1,1
"4150",0.0808080808080808,0.333333333333333,2,-0.00441555883333573,-0.0922832743553943,1,0,0,0,0
"4151",0.0909090909090909,0.333333333333333,2,0.0167271094434607,-0.00863748340157633,3,0,0,0,0
"4152",0.353535353535354,0.333333333333333,2,0.54277075025531,1.01191151469217,4,0,0,0,0
"4153",0.363636363636364,0.333333333333333,2,0.823864507245982,0.936665919571958,5,0,0,0,0
"4154",0.373737373737374,0.333333333333333,2,0.982318980414099,0.967258184646537,5,1,0,1,1
"4155",0.383838383838384,0.333333333333333,2,0.813585995302452,0.709212770236281,3,0,0,0,0
"4156",0.393939393939394,0.333333333333333,2,0.161615227966702,-0.285482372202854,2,1,0,1,0
"4157",0.404040404040404,0.333333333333333,2,0.229627700781604,0.0284567319143536,4,0,0,0,0
"4158",0.414141414141414,0.333333333333333,2,0.799579149246394,0.930844421995292,2,0,0,0,0
"4159",0.424242424242424,0.333333333333333,2,0.406673614437965,-0.0453122559660381,4,0,0,0,0
"4160",0.636363636363636,0.333333333333333,2,0.508543208856161,0.85972742801875,3,0,0,0,0
"4161",0.646464646464647,0.333333333333333,2,-0.775024956547706,-1.72739523755915,1,0,0,0,0
"4162",0.656565656565657,0.333333333333333,2,-0.50559695173377,-0.705618032151975,2,0,0,0,0
"4163",0.666666666666667,0.333333333333333,2,0.0623313761100808,0.158237237519121,4,1,0,0,0
"4164",0.676767676767677,0.333333333333333,2,0.183780563206231,0.110771979332205,3,0,0,0,0
"4165",0.686868686868687,0.333333333333333,2,0.524855155542101,0.819412313064396,5,0,0,0,0
"4166",0.696969696969697,0.333333333333333,2,-0.00864715372288874,0.058292464171695,4,0,0,0,0
"4167",0.707070707070707,0.333333333333333,2,-0.77201968583871,-1.13709259100966,3,0,0,0,0
"4168",0.717171717171717,0.333333333333333,2,0.0507634311923632,0.854795259015053,3,0,0,0,0
"4169",0.727272727272727,0.333333333333333,2,0.089131158225498,0.369951105933696,3,1,0,1,0
"4170",0.737373737373737,0.333333333333333,2,-0.480108755453105,-1.07093602724427,2,0,0,0,0
"4171",0.747474747474748,0.333333333333333,2,0.201271783488415,0.533200241430839,4,0,0,0,0
"4172",0.757575757575758,0.333333333333333,2,0.358094492542703,0.524550070656646,4,0,0,0,0
"4173",0.767676767676768,0.333333333333333,2,0.411290141328122,0.396360327699611,3,0,0,0,0
"4174",0.878787878787879,0.333333333333333,2,0.885030163597871,0.847987488747454,4,0,0,0,0
"4175",0.888888888888889,0.333333333333333,2,0.987576143443799,1.04352521576526,3,0,0,0,0
"4176",0.898989898989899,0.333333333333333,2,1.09518933227844,1.46451860052894,4,0,0,0,0
"4177",0.909090909090909,0.333333333333333,2,0.667826128040222,0.575455327906267,4,0,0,0,0
"4178",0.919191919191919,0.333333333333333,2,1.0997386621624,1.50816151494904,5,0,0,0,0
"4179",0.929292929292929,0.333333333333333,2,0.423851797425991,0.0263309078624404,4,0,0,0,0
"4180",0.939393939393939,0.333333333333333,2,0.831778326402314,1.34254446791269,5,0,0,0,0
"4181",0.94949494949495,0.333333333333333,2,0.109671297912778,-0.281708824092664,4,0,0,0,0
"4182",0.95959595959596,0.333333333333333,2,-0.0133173027495085,-0.314292839054828,3,0,0,0,0
"4183",0.96969696969697,0.333333333333333,2,0.327588589767905,0.230431358738769,3,0,0,0,0
"4184",0.97979797979798,0.333333333333333,2,0.328316542773994,-0.304740724595025,5,0,0,0,0
"4185",0.98989898989899,0.333333333333333,2,0.948048388969021,1.07768332139273,4,0,0,0,0
"4186",0,0.343434343434343,2,-0.0478088959939799,0.538465256627642,5,1,0,1,1
"4187",0.0101010101010101,0.343434343434343,2,0.0321769443676514,0.341707510616553,3,0,0,0,0
"4188",0.0202020202020202,0.343434343434343,2,-0.00967225401051915,-0.430593881134528,3,0,0,0,0
"4189",0.0303030303030303,0.343434343434343,2,1.28237928305955,1.67186679803669,3,0,0,0,0
"4190",0.0404040404040404,0.343434343434343,2,1.1089638211933,0.805172417881677,3,0,0,0,0
"4191",0.0505050505050505,0.343434343434343,2,1.0681200159358,1.02241334291214,4,1,0,0,1
"4192",0.0606060606060606,0.343434343434343,2,0.456641413464004,0.106604264750935,2,0,0,0,0
"4193",0.0707070707070707,0.343434343434343,2,0.423708579963586,0.694358625667204,3,1,0,1,0
"4194",0.0808080808080808,0.343434343434343,2,0.282525400855451,0.523423510844709,5,1,0,1,1
"4195",0.0909090909090909,0.343434343434343,2,-0.102385236708794,-0.216602538077883,2,1,0,1,1
"4196",0.353535353535354,0.343434343434343,2,0.863721324550461,1.40682437357429,5,0,0,0,0
"4197",0.363636363636364,0.343434343434343,2,0.866671281838034,0.900227065875599,4,0,0,0,0
"4198",0.373737373737374,0.343434343434343,2,0.408672542550886,0.00843532377924824,4,0,0,0,0
"4199",0.383838383838384,0.343434343434343,2,0.99176970568296,1.54146879804563,4,0,0,0,0
"4200",0.393939393939394,0.343434343434343,2,0.029528374422473,-0.372140543063367,3,0,0,0,0
"4201",0.404040404040404,0.343434343434343,2,0.978091188188244,1.85667470179145,4,0,0,0,0
"4202",0.414141414141414,0.343434343434343,2,1.21783775780393,1.62822871496923,5,0,0,0,0
"4203",0.424242424242424,0.343434343434343,2,1.05958271211343,1.28367478794155,3,0,0,0,0
"4204",0.636363636363636,0.343434343434343,2,-0.310240308896759,-0.604629981828094,5,0,0,0,0
"4205",0.646464646464647,0.343434343434343,2,-0.894263111289884,-1.04860693520554,2,1,0,1,0
"4206",0.656565656565657,0.343434343434343,2,-0.729812063674644,-0.656951485676792,1,0,0,0,0
"4207",0.666666666666667,0.343434343434343,2,-0.686396197689768,-1.05994229793928,3,1,0,1,0
"4208",0.676767676767677,0.343434343434343,2,-0.0741601943201069,-0.0910957571097879,3,1,0,0,1
"4209",0.686868686868687,0.343434343434343,2,-0.182890017656509,-0.656790883306135,3,0,0,0,0
"4210",0.696969696969697,0.343434343434343,2,-0.699963900244808,-1.28802053998831,2,0,0,0,0
"4211",0.707070707070707,0.343434343434343,2,-0.798197258579273,-1.01927880648047,2,0,0,0,0
"4212",0.717171717171717,0.343434343434343,2,-0.109524810562448,0.0894729852867299,4,0,0,0,0
"4213",0.727272727272727,0.343434343434343,2,-0.468504205478474,-0.902895386065118,1,0,0,0,0
"4214",0.737373737373737,0.343434343434343,2,-0.269827275928149,-0.170288087784588,2,0,0,0,0
"4215",0.747474747474748,0.343434343434343,2,-0.156845242792655,-0.311824870330287,5,0,0,0,0
"4216",0.757575757575758,0.343434343434343,2,0.27838588441207,0.382308924164771,5,1,0,1,1
"4217",0.767676767676768,0.343434343434343,2,0.443679104466943,0.511749064284341,3,0,0,0,0
"4218",0.878787878787879,0.343434343434343,2,1.53513427270493,2.04472762148985,5,1,0,0,1
"4219",0.888888888888889,0.343434343434343,2,1.21776285215396,1.11196523748861,5,0,0,0,0
"4220",0.898989898989899,0.343434343434343,2,1.11916315099737,1.09507769795668,5,0,0,0,0
"4221",0.909090909090909,0.343434343434343,2,0.625255652562624,0.275519594407345,3,0,0,0,0
"4222",0.919191919191919,0.343434343434343,2,0.760870661647245,0.731990746869238,4,0,0,0,0
"4223",0.929292929292929,0.343434343434343,2,0.627007050198651,0.570078329887163,3,0,0,0,0
"4224",0.939393939393939,0.343434343434343,2,0.931764362950852,1.23078124607551,4,0,0,0,0
"4225",0.94949494949495,0.343434343434343,2,1.03980242208433,1.58077058301847,5,0,0,0,0
"4226",0.95959595959596,0.343434343434343,2,0.552002554912774,0.655477021746351,5,1,0,0,1
"4227",0.96969696969697,0.343434343434343,2,0.91157123278447,1.44602305936198,5,0,0,0,0
"4228",0.97979797979798,0.343434343434343,2,1.09243233008798,1.48254734245453,5,0,0,0,0
"4229",0.98989898989899,0.343434343434343,2,1.09832677617791,1.1490865397098,5,0,0,0,0
"4230",0,0.353535353535354,2,0.548452788756239,1.10722666945488,4,0,0,0,0
"4231",0.0101010101010101,0.353535353535354,2,0.124218932395961,0.096915787022855,2,0,0,0,0
"4232",0.0202020202020202,0.353535353535354,2,0.549036301436347,0.987508038030957,4,0,0,0,0
"4233",0.0303030303030303,0.353535353535354,2,0.561105781367675,0.31996880250151,5,0,0,0,0
"4234",0.0404040404040404,0.353535353535354,2,0.88431860344972,0.954915735959884,1,1,0,1,1
"4235",0.0505050505050505,0.353535353535354,2,0.921445425422516,1.01521786318118,5,0,0,0,0
"4236",0.0606060606060606,0.353535353535354,2,0.631232892632862,0.675437841201761,4,0,0,0,0
"4237",0.0707070707070707,0.353535353535354,2,0.790739657675725,1.18968320012729,5,1,0,0,1
"4238",0.0808080808080808,0.353535353535354,2,0.0928848304242381,-0.123237841425546,2,0,0,0,0
"4239",0.0909090909090909,0.353535353535354,2,0.28808237947359,0.818146067989006,5,0,0,0,0
"4240",0.353535353535354,0.353535353535354,2,0.498318560283915,0.359755374388507,3,0,0,0,0
"4241",0.363636363636364,0.353535353535354,2,0.236596923837587,-0.130423184547433,1,1,0,0,0
"4242",0.373737373737374,0.353535353535354,2,0.433271842494625,0.517958264970674,5,0,0,0,0
"4243",0.383838383838384,0.353535353535354,2,0.381261219524557,0.240889584408809,3,0,0,0,0
"4244",0.393939393939394,0.353535353535354,2,0.0309690931390028,-0.243710075587775,5,0,0,0,0
"4245",0.404040404040404,0.353535353535354,2,0.910134184860467,1.26635761169135,5,0,0,0,0
"4246",0.414141414141414,0.353535353535354,2,-0.041201656412166,-1.18415180699199,2,1,0,1,0
"4247",0.424242424242424,0.353535353535354,2,0.427035273620381,0.285921712450812,5,1,0,0,0
"4248",0.636363636363636,0.353535353535354,2,0.128344504622002,0.766917683784034,2,1,0,1,1
"4249",0.646464646464647,0.353535353535354,2,0.271621413091307,1.14355712859462,4,0,0,0,0
"4250",0.656565656565657,0.353535353535354,2,-1.17151847678303,-1.92394971147338,2,0,0,0,0
"4251",0.666666666666667,0.353535353535354,2,-0.892520514713089,-0.952302284207739,2,0,0,0,0
"4252",0.676767676767677,0.353535353535354,2,0.569404217661074,1.44692370211145,5,1,0,0,1
"4253",0.686868686868687,0.353535353535354,2,0.421568577596769,0.647046373569565,3,0,0,0,0
"4254",0.696969696969697,0.353535353535354,2,-0.20056009162235,-0.22199095573321,2,0,0,0,0
"4255",0.707070707070707,0.353535353535354,2,-0.481484412630045,-0.638069129660149,2,1,0,1,0
"4256",0.717171717171717,0.353535353535354,2,-0.0778719922678559,0.201615481027413,4,0,0,0,0
"4257",0.727272727272727,0.353535353535354,2,-0.202737907542316,-0.14382473875925,4,0,0,0,0
"4258",0.737373737373737,0.353535353535354,2,-0.10635645666437,-0.0305823303811082,3,0,0,0,0
"4259",0.747474747474748,0.353535353535354,2,0.180696772398018,0.408792477682292,4,0,0,0,0
"4260",0.757575757575758,0.353535353535354,2,0.230982429109712,0.22524695373516,2,1,0,0,1
"4261",0.767676767676768,0.353535353535354,2,0.550262317668019,0.744444030292197,3,0,0,0,0
"4262",0.878787878787879,0.353535353535354,2,1.00994424869516,0.664022694636835,5,1,0,0,1
"4263",0.888888888888889,0.353535353535354,2,0.654173186264151,0.129566822728783,4,0,0,0,0
"4264",0.898989898989899,0.353535353535354,2,0.764474623976379,0.687442650202154,3,0,0,0,0
"4265",0.909090909090909,0.353535353535354,2,0.834630545819756,0.947036583215563,4,0,0,0,0
"4266",0.919191919191919,0.353535353535354,2,1.14356284842268,1.50615893705645,4,0,0,0,0
"4267",0.929292929292929,0.353535353535354,2,0.922562701641127,0.893467982784868,5,0,0,0,0
"4268",0.939393939393939,0.353535353535354,2,1.08715027471518,1.17907872079923,4,0,0,0,0
"4269",0.94949494949495,0.353535353535354,2,1.19339994015258,1.28963028144162,3,0,0,0,0
"4270",0.95959595959596,0.353535353535354,2,0.913779797704793,0.831713235730278,3,0,0,0,0
"4271",0.96969696969697,0.353535353535354,2,0.988845751554521,0.971707021511093,4,0,0,0,0
"4272",0.97979797979798,0.353535353535354,2,1.3595279953097,1.55697798091872,5,0,0,0,0
"4273",0.98989898989899,0.353535353535354,2,0.934869702139145,0.60405559639958,4,1,0,1,1
"4274",0,0.363636363636364,2,0.578238485763532,0.726973054913805,5,0,0,0,0
"4275",0.0101010101010101,0.363636363636364,2,0.674558906401579,0.967913084837468,5,0,0,0,0
"4276",0.0202020202020202,0.363636363636364,2,0.573238626822665,0.611945299748151,2,0,0,0,0
"4277",0.0303030303030303,0.363636363636364,2,1.08599577260157,1.6081542624483,4,0,0,0,0
"4278",0.0404040404040404,0.363636363636364,2,0.953746252400121,0.986710141433184,5,1,0,0,1
"4279",0.0505050505050505,0.363636363636364,2,1.44142853298473,2.02260135978036,5,0,0,0,0
"4280",0.0606060606060606,0.363636363636364,2,1.67484257261458,2.34410600222791,5,0,0,0,0
"4281",0.0707070707070707,0.363636363636364,2,0.978094967964618,0.961789343183562,3,0,0,0,0
"4282",0.0808080808080808,0.363636363636364,2,0.524928787903165,0.661800571983339,4,0,0,0,0
"4283",0.0909090909090909,0.363636363636364,2,0.21512066867468,0.226796512361978,2,0,0,0,0
"4284",0.757575757575758,0.363636363636364,2,0.100591151031171,-0.000160594250359414,4,0,0,0,0
"4285",0.767676767676768,0.363636363636364,2,-0.0649103799926641,-0.421579620688618,3,0,0,0,0
"4286",0.777777777777778,0.363636363636364,2,-0.263976425783504,-0.581142585704175,2,0,0,0,0
"4287",0.787878787878788,0.363636363636364,2,0.455187165192336,0.914740135822429,5,0,0,0,0
"4288",0.95959595959596,0.363636363636364,2,1.34389787058735,1.55537471789902,5,0,0,0,0
"4289",0.96969696969697,0.363636363636364,2,0.530229246735435,-0.173815499830754,3,0,0,0,0
"4290",0.97979797979798,0.363636363636364,2,1.03616274346001,1.11003580865332,5,0,0,0,0
"4291",0.98989898989899,0.363636363636364,2,1.42729583093227,1.75510524237217,5,0,0,0,0
"4292",1,0.363636363636364,2,1.14293200466908,1.01378226761822,4,0,0,0,0
"4293",0,0.373737373737374,2,-0.00452663854822383,-0.425210770133614,3,0,0,0,0
"4294",0.0101010101010101,0.373737373737374,2,0.302198258981554,0.241191185611278,5,0,0,0,0
"4295",0.0202020202020202,0.373737373737374,2,0.845146504011364,1.12450427972634,5,1,0,1,0
"4296",0.0303030303030303,0.373737373737374,2,0.827729421022782,0.679490472545014,5,1,0,0,1
"4297",0.0404040404040404,0.373737373737374,2,1.34667524175417,1.68470328425674,5,1,0,0,0
"4298",0.0505050505050505,0.373737373737374,2,1.44667547594037,1.43956746211259,5,0,0,0,0
"4299",0.0606060606060606,0.373737373737374,2,1.4092369140997,1.34695754758571,4,0,0,0,0
"4300",0.0707070707070707,0.373737373737374,2,0.703414261641321,0.382253912817651,3,0,0,0,0
"4301",0.0808080808080808,0.373737373737374,2,0.974110339585629,1.53508303843922,4,0,0,0,0
"4302",0.0909090909090909,0.373737373737374,2,0.470330159073242,0.429983350736703,2,0,0,0,0
"4303",0.757575757575758,0.373737373737374,2,0.196880063127144,0.404251825712929,1,1,0,1,0
"4304",0.767676767676768,0.373737373737374,2,-0.137664063625885,-0.222751601271861,3,0,0,0,0
"4305",0.777777777777778,0.373737373737374,2,0.0535580154525517,0.292608284424369,5,0,0,0,0
"4306",0.787878787878788,0.373737373737374,2,-0.00626743717705533,-0.22016655189202,5,0,0,0,0
"4307",0.95959595959596,0.373737373737374,2,0.706065522066606,0.293171719578162,4,0,0,0,0
"4308",0.96969696969697,0.373737373737374,2,1.03505689584344,1.33474375521626,4,0,0,0,0
"4309",0.97979797979798,0.373737373737374,2,1.26452322183489,1.39474173154253,5,0,0,0,0
"4310",0.98989898989899,0.373737373737374,2,1.16547926806452,0.910487135270336,4,0,0,0,0
"4311",1,0.373737373737374,2,1.02665729152342,0.804164932108041,5,0,0,0,0
"4312",0,0.383838383838384,2,0.112404039540443,0.201055518207706,3,1,0,0,1
"4313",0.0101010101010101,0.383838383838384,2,-0.749000857237186,-1.73534915946636,1,0,0,0,0
"4314",0.0202020202020202,0.383838383838384,2,-0.237338320000604,-0.603610397008148,4,0,0,0,0
"4315",0.0303030303030303,0.383838383838384,2,0.0896634500428094,-0.297987063004739,2,0,0,0,0
"4316",0.0404040404040404,0.383838383838384,2,0.850194594034271,0.898209495996875,2,0,0,0,0
"4317",0.0505050505050505,0.383838383838384,2,1.50286900702263,1.8370508152875,5,1,0,1,0
"4318",0.0606060606060606,0.383838383838384,2,0.790032407109959,0.348918458034958,3,0,0,0,0
"4319",0.0707070707070707,0.383838383838384,2,0.671242322945902,0.760673253704947,3,0,0,0,0
"4320",0.0808080808080808,0.383838383838384,2,0.829047052200852,1.13957253970598,5,0,0,0,0
"4321",0.0909090909090909,0.383838383838384,2,0.223818030589891,0.0408491180470683,3,1,0,0,0
"4322",0.757575757575758,0.383838383838384,2,0.655743168643842,1.02992653957765,4,1,0,0,1
"4323",0.767676767676768,0.383838383838384,2,0.36989817472055,0.498633737047772,5,0,0,0,0
"4324",0.777777777777778,0.383838383838384,2,0.317880343537501,0.490669657904785,5,0,0,0,0
"4325",0.787878787878788,0.383838383838384,2,0.204505399877801,0.261989451431581,3,1,0,1,1
"4326",0.95959595959596,0.383838383838384,2,1.16085203058599,1.41970860238884,5,0,0,0,0
"4327",0.96969696969697,0.383838383838384,2,0.684982672293837,0.21388844527714,3,1,0,0,0
"4328",0.97979797979798,0.383838383838384,2,0.920923896250928,0.797154210023615,3,0,0,0,0
"4329",0.98989898989899,0.383838383838384,2,1.15856776594118,1.19804828271839,3,0,0,0,0
"4330",1,0.383838383838384,2,0.905294876499925,0.669668784116886,2,1,0,0,0
"4331",0,0.393939393939394,2,0.0963950135672435,0.179788137547006,4,0,0,0,0
"4332",0.0101010101010101,0.393939393939394,2,-0.0925253061306666,0.122849009408673,2,1,0,0,1
"4333",0.0202020202020202,0.393939393939394,2,0.418521244670121,0.908005850294973,2,0,0,0,0
"4334",0.0303030303030303,0.393939393939394,2,0.250871580423213,0.141593399411759,4,1,0,0,1
"4335",0.0404040404040404,0.393939393939394,2,0.35305036752299,0.10959928320867,3,0,0,0,0
"4336",0.0505050505050505,0.393939393939394,2,0.436691073449135,0.0770044838494782,5,0,0,0,0
"4337",0.0606060606060606,0.393939393939394,2,0.0329627429769508,-0.424791585278869,3,0,0,0,0
"4338",0.0707070707070707,0.393939393939394,2,0.365418322212195,0.591665753701504,5,0,0,0,0
"4339",0.0808080808080808,0.393939393939394,2,0.254774262234994,0.311552913760094,2,0,0,0,0
"4340",0.0909090909090909,0.393939393939394,2,0.242359882206757,0.502726202181838,5,0,0,0,0
"4341",0.757575757575758,0.393939393939394,2,0.744414791842679,0.870967792703379,4,0,0,0,0
"4342",0.767676767676768,0.393939393939394,2,0.685415085949619,0.779851792172207,4,1,0,1,1
"4343",0.777777777777778,0.393939393939394,2,0.47440535585568,0.461048223637997,2,0,0,0,0
"4344",0.787878787878788,0.393939393939394,2,0.196816353923859,0.0632145991559284,2,1,0,1,0
"4345",0.95959595959596,0.393939393939394,2,0.990429943476743,0.896467422255537,5,0,0,0,0
"4346",0.96969696969697,0.393939393939394,2,0.16133669595859,-0.557231320208531,1,0,0,0,0
"4347",0.97979797979798,0.393939393939394,2,0.214047101331267,-0.159400790997238,2,0,0,0,0
"4348",0.98989898989899,0.393939393939394,2,0.446363391308964,0.151621141003181,5,0,0,0,0
"4349",1,0.393939393939394,2,0.588510293690048,0.417883542615564,4,0,0,0,0
"4350",0.757575757575758,0.404040404040404,2,0.587974420537279,0.506552321938196,3,1,0,0,0
"4351",0.767676767676768,0.404040404040404,2,0.675254174597321,0.694501369849876,5,0,0,0,0
"4352",0.777777777777778,0.404040404040404,2,0.573231922846061,0.587795483141724,2,0,0,0,0
"4353",0.787878787878788,0.404040404040404,2,0.28738735053359,0.201045661003641,4,0,0,0,0
"4354",0.757575757575758,0.414141414141414,2,0.745485846390227,0.905949717671378,5,0,0,0,0
"4355",0.767676767676768,0.414141414141414,2,0.809215341473755,0.880223980679894,5,0,0,0,0
"4356",0.777777777777778,0.414141414141414,2,1.12744771337,1.558230353115,5,0,0,0,0
"4357",0.787878787878788,0.414141414141414,2,0.307491589829713,-0.0624521579216725,2,0,0,0,0
"4358",0.757575757575758,0.424242424242424,2,0.255224434944154,-0.198557544781571,2,0,0,0,0
"4359",0.767676767676768,0.424242424242424,2,0.779750727459002,0.871515746157538,3,0,0,0,0
"4360",0.777777777777778,0.424242424242424,2,1.16170030665674,1.38915582832443,5,0,0,0,0
"4361",0.787878787878788,0.424242424242424,2,0.893692769507818,1.02274295550866,4,0,0,0,0
"4362",0.757575757575758,0.434343434343434,2,0.748613632982531,0.854383084607178,5,0,0,0,0
"4363",0.767676767676768,0.434343434343434,2,0.263775668713302,-0.253518115898106,2,1,0,0,1
"4364",0.777777777777778,0.434343434343434,2,0.47104887446003,0.20704482745443,5,0,0,0,0
"4365",0.787878787878788,0.434343434343434,2,1.47330130713374,2.15825791149617,5,0,0,0,0
"4366",0.353535353535354,0.444444444444444,2,-0.494882987962647,-0.658733773937101,3,0,0,0,0
"4367",0.363636363636364,0.444444444444444,2,-0.236617529611801,0.0163201801584072,2,0,0,0,0
"4368",0.373737373737374,0.444444444444444,2,-1.20119254741056,-1.89639212265303,1,0,0,0,0
"4369",0.383838383838384,0.444444444444444,2,-1.69515249141761,-2.1090108425605,1,0,0,0,0
"4370",0.393939393939394,0.444444444444444,2,-1.35098702252293,-1.16119855672697,1,1,0,0,1
"4371",0.404040404040404,0.444444444444444,2,-0.826560388032718,-0.479673924810252,4,0,0,0,0
"4372",0.414141414141414,0.444444444444444,2,-0.442605366654506,-0.175085346725377,2,0,0,0,0
"4373",0.424242424242424,0.444444444444444,2,-1.23347967101584,-1.83569504801152,2,1,0,0,1
"4374",0.757575757575758,0.444444444444444,2,0.456512189427815,0.220352393773864,4,0,0,0,0
"4375",0.767676767676768,0.444444444444444,2,0.645523869560605,0.94817043013716,5,0,0,0,0
"4376",0.777777777777778,0.444444444444444,2,1.43570746683267,2.17769797472255,5,0,0,0,0
"4377",0.787878787878788,0.444444444444444,2,1.31867633168649,1.17342460290119,5,0,0,0,0
"4378",0.797979797979798,0.444444444444444,2,2.10213351471131,2.71142820610604,5,1,0,1,0
"4379",0.808080808080808,0.444444444444444,2,1.87429847465343,1.81367026115184,5,0,0,0,0
"4380",0.818181818181818,0.444444444444444,2,1.44148301115376,1.1933491939251,4,0,0,0,0
"4381",0.828282828282828,0.444444444444444,2,0.636391329640843,0.0633355260017729,4,0,0,0,0
"4382",0.838383838383838,0.444444444444444,2,0.572212931984882,0.496832922316343,3,0,0,0,0
"4383",0.848484848484849,0.444444444444444,2,0.871588506403265,1.05442444298076,5,0,0,0,0
"4384",0.858585858585859,0.444444444444444,2,0.207797049481904,-0.326771111349375,3,0,0,0,0
"4385",0.868686868686869,0.444444444444444,2,0.149616198550652,0.026000467135567,4,0,0,0,0
"4386",0.878787878787879,0.444444444444444,2,0.709057878222395,1.04050390183022,5,1,0,1,0
"4387",0.888888888888889,0.444444444444444,2,0.694283411249841,0.618173984231193,5,0,0,0,0
"4388",0.898989898989899,0.444444444444444,2,0.253232770123168,-0.151986960203989,3,0,0,0,0
"4389",0.909090909090909,0.444444444444444,2,0.601166448386218,0.759383478973602,2,0,0,0,0
"4390",0.94949494949495,0.444444444444444,2,1.35125369200407,1.5600279406623,5,1,0,0,0
"4391",0.98989898989899,0.444444444444444,2,-0.544536376151913,-1.1013523348697,2,0,0,0,0
"4392",1,0.444444444444444,2,-0.170710943674442,0.036138160548093,4,1,0,0,0
"4393",0.151515151515152,0.454545454545455,2,-0.647374678662363,-0.967940949170901,2,0,0,0,0
"4394",0.161616161616162,0.454545454545455,2,-1.62892989534084,-2.28972559573655,2,0,0,0,0
"4395",0.171717171717172,0.454545454545455,2,-1.62832014563027,-1.68852864467525,2,0,0,0,0
"4396",0.181818181818182,0.454545454545455,2,-1.12684758376108,-0.765997106700513,2,0,0,0,0
"4397",0.191919191919192,0.454545454545455,2,-1.33699764682884,-1.51570508405249,2,0,0,0,0
"4398",0.202020202020202,0.454545454545455,2,-0.144951231810314,0.793830376579398,5,0,0,0,0
"4399",0.212121212121212,0.454545454545455,2,-0.754280327386343,-1.07567100491456,2,1,0,0,0
"4400",0.222222222222222,0.454545454545455,2,-0.47197101131263,-0.166685886163558,4,0,0,0,0
"4401",0.232323232323232,0.454545454545455,2,-0.339083908799119,-0.350432079984439,2,1,0,0,0
"4402",0.242424242424242,0.454545454545455,2,-0.780588852263652,-1.30395773525641,2,0,0,0,0
"4403",0.252525252525253,0.454545454545455,2,-1.49251827571942,-2.15107843404074,1,0,0,0,0
"4404",0.262626262626263,0.454545454545455,2,-0.72651673640402,-0.245400139529823,2,0,0,0,0
"4405",0.272727272727273,0.454545454545455,2,-0.370011561722647,-0.066932489880422,2,0,0,0,0
"4406",0.282828282828283,0.454545454545455,2,-0.746955857556119,-0.967483993601664,2,0,0,0,0
"4407",0.292929292929293,0.454545454545455,2,-0.0903386692286407,0.451739148391691,4,0,0,0,0
"4408",0.303030303030303,0.454545454545455,2,0.528273748504832,1.05990984884914,3,0,0,0,0
"4409",0.313131313131313,0.454545454545455,2,0.490993410695541,0.289219193255651,3,1,0,1,0
"4410",0.323232323232323,0.454545454545455,2,0.834663938631732,1.00774261008106,5,0,0,0,0
"4411",0.333333333333333,0.454545454545455,2,0.221698994475905,-0.0508952941553863,3,1,0,1,1
"4412",0.343434343434343,0.454545454545455,2,0.192967799161221,0.363937000207215,2,0,0,0,0
"4413",0.353535353535354,0.454545454545455,2,-0.173524425869884,-0.254130593801093,2,0,0,0,0
"4414",0.363636363636364,0.454545454545455,2,0.0380929566301271,0.376146350464982,4,0,0,0,0
"4415",0.373737373737374,0.454545454545455,2,-0.93842454985872,-1.18915655146354,2,0,0,0,0
"4416",0.383838383838384,0.454545454545455,2,-1.18738383056197,-0.962371426846287,2,0,0,0,0
"4417",0.393939393939394,0.454545454545455,2,-0.31975484388379,0.612440328080967,4,0,0,0,0
"4418",0.404040404040404,0.454545454545455,2,-0.374573480756075,-0.231114671586958,2,0,0,0,0
"4419",0.414141414141414,0.454545454545455,2,-0.541225074715353,-0.563680734234883,5,1,0,1,1
"4420",0.424242424242424,0.454545454545455,2,-0.821274221990345,-0.746065338105191,2,0,0,0,0
"4421",0.757575757575758,0.454545454545455,2,0.0392462137004964,-0.437370124353552,4,1,0,1,0
"4422",0.767676767676768,0.454545454545455,2,0.416591073478546,0.39998039828879,4,0,0,0,0
"4423",0.777777777777778,0.454545454545455,2,1.99482249280889,2.95341428110217,5,0,0,0,0
"4424",0.787878787878788,0.454545454545455,2,1.80129695712865,1.72770945008272,5,0,0,0,0
"4425",0.797979797979798,0.454545454545455,2,1.78636235934616,1.56102737561168,5,0,0,0,0
"4426",0.808080808080808,0.454545454545455,2,0.927174475634738,-0.0367475928041039,3,1,0,0,1
"4427",0.818181818181818,0.454545454545455,2,0.92530735237683,0.678654314639631,2,0,0,0,0
"4428",0.828282828282828,0.454545454545455,2,0.49663499631523,0.165920123189702,4,0,0,0,0
"4429",0.838383838383838,0.454545454545455,2,0.386890589572253,0.171285769313292,4,1,0,0,1
"4430",0.848484848484849,0.454545454545455,2,0.591302883754685,0.574434018569137,4,0,0,0,0
"4431",0.858585858585859,0.454545454545455,2,0.800358067403294,1.14454246720949,5,0,0,0,0
"4432",0.868686868686869,0.454545454545455,2,0.65445243300256,0.754452704130983,5,1,0,0,0
"4433",0.878787878787879,0.454545454545455,2,0.582151574955706,0.44997709528966,2,0,0,0,0
"4434",0.888888888888889,0.454545454545455,2,0.25257466393815,-0.125874782410333,2,0,0,0,0
"4435",0.898989898989899,0.454545454545455,2,-0.537896457964251,-1.37442185157201,2,0,0,0,0
"4436",0.909090909090909,0.454545454545455,2,0.707318568987652,1.25271144950038,5,0,0,0,0
"4437",0.94949494949495,0.454545454545455,2,0.978453435334438,0.672910357636429,3,0,0,0,0
"4438",0.98989898989899,0.454545454545455,2,-0.461577805043743,-0.569908525484414,2,0,0,0,0
"4439",1,0.454545454545455,2,-0.512869169430587,-0.671827604487706,1,0,0,0,0
"4440",0.151515151515152,0.464646464646465,2,-0.655329027591841,-0.706680279153863,4,0,0,0,0
"4441",0.161616161616162,0.464646464646465,2,-0.915894058290367,-0.574741845101139,5,0,0,0,0
"4442",0.171717171717172,0.464646464646465,2,-0.760778800298723,-0.179011618764121,4,1,0,1,1
"4443",0.181818181818182,0.464646464646465,2,-0.927511067542907,-0.786736814320542,2,0,0,0,0
"4444",0.191919191919192,0.464646464646465,2,-0.294637074104616,0.394654521604909,2,0,0,0,0
"4445",0.202020202020202,0.464646464646465,2,-0.523164117217543,-0.75543523851226,2,0,0,0,0
"4446",0.212121212121212,0.464646464646465,2,-0.511538919690895,-0.513267026516242,3,0,0,0,0
"4447",0.222222222222222,0.464646464646465,2,-0.36724518709421,-0.330628806795111,2,0,0,0,0
"4448",0.232323232323232,0.464646464646465,2,0.0709982969049265,0.481318217088485,5,0,0,0,0
"4449",0.242424242424242,0.464646464646465,2,-0.278408845161298,-0.0486681036290602,4,1,0,1,0
"4450",0.252525252525253,0.464646464646465,2,-0.684886308864666,-0.41538864810701,3,0,0,0,0
"4451",0.262626262626263,0.464646464646465,2,-0.534275341495098,-0.258134655446492,2,0,0,0,0
"4452",0.272727272727273,0.464646464646465,2,-0.85673287661813,-1.13093731948209,2,1,0,0,0
"4453",0.282828282828283,0.464646464646465,2,-0.478797754181248,-0.212064893834366,4,0,0,0,0
"4454",0.292929292929293,0.464646464646465,2,0.395381129839528,0.940214839982809,5,1,0,0,0
"4455",0.303030303030303,0.464646464646465,2,0.4991179669698,0.435597534694832,4,0,0,0,0
"4456",0.313131313131313,0.464646464646465,2,0.194135791083243,-0.197209640366496,3,1,0,1,0
"4457",0.323232323232323,0.464646464646465,2,-0.172576635834098,-0.768029479392605,4,1,0,1,0
"4458",0.333333333333333,0.464646464646465,2,0.419568581090314,0.765631147209856,5,0,0,0,0
"4459",0.343434343434343,0.464646464646465,2,0.323321199278391,0.358543097623278,3,0,0,0,0
"4460",0.353535353535354,0.464646464646465,2,0.269841123080937,0.388628372903089,3,0,0,0,0
"4461",0.363636363636364,0.464646464646465,2,-0.239355822862288,-0.519885029473693,2,1,0,1,1
"4462",0.373737373737374,0.464646464646465,2,-0.827757200194057,-1.04605473514479,2,0,0,0,0
"4463",0.383838383838384,0.464646464646465,2,-1.34297679222437,-1.77700633500806,2,0,0,0,0
"4464",0.393939393939394,0.464646464646465,2,-0.561853682463304,-0.368290027557473,2,0,0,0,0
"4465",0.404040404040404,0.464646464646465,2,-0.184355036035903,0.00375148450061663,4,1,0,1,0
"4466",0.414141414141414,0.464646464646465,2,0.178457515865685,0.716186030222263,4,0,0,0,0
"4467",0.424242424242424,0.464646464646465,2,-0.661740008538614,-0.950622742952684,3,0,0,0,0
"4468",0.757575757575758,0.464646464646465,2,0.309737136786393,0.556836807419126,2,0,0,0,0
"4469",0.767676767676768,0.464646464646465,2,0.716426620623194,0.925760840993298,4,0,0,0,0
"4470",0.777777777777778,0.464646464646465,2,1.20450347904086,1.01391276077348,4,0,0,0,0
"4471",0.787878787878788,0.464646464646465,2,1.86501634897564,2.09570986340537,4,0,0,0,0
"4472",0.797979797979798,0.464646464646465,2,0.699698462947425,-0.272053207320816,2,0,0,0,0
"4473",0.808080808080808,0.464646464646465,2,0.598192277866207,0.430897343959365,5,1,0,1,0
"4474",0.818181818181818,0.464646464646465,2,0.849760263366724,1.00406602899095,5,0,0,0,0
"4475",0.828282828282828,0.464646464646465,2,1.20595063118708,1.70220243573892,4,0,0,0,0
"4476",0.838383838383838,0.464646464646465,2,0.89101705036799,0.941641410849765,4,0,0,0,0
"4477",0.848484848484849,0.464646464646465,2,0.813829122580641,0.815494597457298,5,0,0,0,0
"4478",0.858585858585859,0.464646464646465,2,0.882936922725285,0.883850154625893,4,0,0,0,0
"4479",0.868686868686869,0.464646464646465,2,1.16248450575537,1.46768033919552,5,0,0,0,0
"4480",0.878787878787879,0.464646464646465,2,0.560080926689208,0.289546451623439,4,1,0,0,0
"4481",0.888888888888889,0.464646464646465,2,0.625829951101532,0.979586027756091,5,0,0,0,0
"4482",0.898989898989899,0.464646464646465,2,1.16438345734153,2.11137894363938,5,0,0,0,0
"4483",0.909090909090909,0.464646464646465,2,0.787611885884544,0.601188288623661,4,1,0,1,0
"4484",0.94949494949495,0.464646464646465,2,0.601599330012818,0.280338444483069,2,0,0,0,0
"4485",0.98989898989899,0.464646464646465,2,-0.450027163239984,-0.537336845021392,4,0,0,0,0
"4486",1,0.464646464646465,2,-0.670755323284012,-0.833879741349333,1,1,0,1,1
"4487",0.151515151515152,0.474747474747475,2,-0.287972715083359,-0.0325106090457398,2,0,0,0,0
"4488",0.161616161616162,0.474747474747475,2,0.293903131172332,1.12868007471317,4,0,0,0,0
"4489",0.171717171717172,0.474747474747475,2,-0.551628842383848,-0.845385950788057,2,0,0,0,0
"4490",0.181818181818182,0.474747474747475,2,0.386729493740143,1.37761762492767,4,1,0,1,0
"4491",0.191919191919192,0.474747474747475,2,0.000393484626495591,-0.0312439654914074,4,0,0,0,0
"4492",0.202020202020202,0.474747474747475,2,-0.239960765042294,-0.219342761059533,2,0,0,0,0
"4493",0.212121212121212,0.474747474747475,2,0.179325566883522,0.688692832232513,5,0,0,0,0
"4494",0.222222222222222,0.474747474747475,2,-0.0540713290000764,-0.128104398787857,3,0,0,0,0
"4495",0.232323232323232,0.474747474747475,2,0.00802202381113744,-0.0240374192787456,2,0,0,0,0
"4496",0.242424242424242,0.474747474747475,2,-0.166625650988738,-0.210792522750515,2,1,0,1,0
"4497",0.252525252525253,0.474747474747475,2,-0.231980498553944,-0.0495586109599412,5,0,0,0,0
"4498",0.262626262626263,0.474747474747475,2,-0.582225065301731,-0.657434426850527,2,0,0,0,0
"4499",0.272727272727273,0.474747474747475,2,-0.484928529724373,-0.23254702203849,1,0,0,0,0
"4500",0.282828282828283,0.474747474747475,2,-0.507488752873695,-0.612438827276654,1,0,0,0,0
"4501",0.292929292929293,0.474747474747475,2,0.101522670929718,0.191398991287361,4,0,0,0,0
"4502",0.303030303030303,0.474747474747475,2,0.617015398878066,0.903968425089221,3,0,0,0,0
"4503",0.313131313131313,0.474747474747475,2,0.259761656294234,0.205122030961002,5,1,0,1,0
"4504",0.323232323232323,0.474747474747475,2,0.385660195813349,0.718069255988932,4,0,0,0,0
"4505",0.333333333333333,0.474747474747475,2,0.870844475231936,1.3525333261661,5,0,0,0,0
"4506",0.343434343434343,0.474747474747475,2,0.812575044348295,0.989626877741842,5,1,0,1,1
"4507",0.353535353535354,0.474747474747475,2,0.124142351130179,-0.204829197030899,3,0,0,0,0
"4508",0.363636363636364,0.474747474747475,2,0.150907333560029,0.466680651417527,5,0,0,0,0
"4509",0.373737373737374,0.474747474747475,2,-0.202329183107948,0.0713326490309385,4,1,0,1,0
"4510",0.383838383838384,0.474747474747475,2,-0.686527726064985,-0.605601335286149,2,0,0,0,0
"4511",0.393939393939394,0.474747474747475,2,-0.333964137629466,-0.0616395587124016,2,0,0,0,0
"4512",0.404040404040404,0.474747474747475,2,0.359223299028739,0.838446575544395,5,0,0,0,0
"4513",0.414141414141414,0.474747474747475,2,0.597421125244814,0.967805806429778,4,0,0,0,0
"4514",0.424242424242424,0.474747474747475,2,-0.151082585105005,-0.244772963445551,4,0,0,0,0
"4515",0.757575757575758,0.474747474747475,2,0.375658158107308,0.610324834411947,2,0,0,0,0
"4516",0.767676767676768,0.474747474747475,2,0.748380339553728,0.919923751153774,5,0,0,0,0
"4517",0.777777777777778,0.474747474747475,2,1.3587628541906,1.65327221857378,4,0,0,0,0
"4518",0.787878787878788,0.474747474747475,2,1.95543690333394,2.44541088635987,5,0,0,0,0
"4519",0.797979797979798,0.474747474747475,2,1.45259905512272,1.6441850052094,5,0,0,0,0
"4520",0.808080808080808,0.474747474747475,2,0.758130894595244,0.573695518123258,2,0,0,0,0
"4521",0.818181818181818,0.474747474747475,2,1.29810626603622,1.70199140045456,5,0,0,0,0
"4522",0.828282828282828,0.474747474747475,2,1.43769138161646,1.54299819881624,4,0,0,0,0
"4523",0.838383838383838,0.474747474747475,2,0.763830112282355,0.296950208713465,4,1,0,1,1
"4524",0.848484848484849,0.474747474747475,2,0.896880547085706,0.936563616476839,3,1,0,0,0
"4525",0.858585858585859,0.474747474747475,2,0.837048820550131,0.667245628804971,5,0,0,0,0
"4526",0.868686868686869,0.474747474747475,2,1.32500152452582,1.62267692548123,5,0,0,0,0
"4527",0.878787878787879,0.474747474747475,2,1.19074794133153,1.32809627564047,4,0,0,0,0
"4528",0.888888888888889,0.474747474747475,2,0.923203237727395,0.784893520179688,4,1,0,0,1
"4529",0.898989898989899,0.474747474747475,2,1.80184324540201,2.43482671438794,5,0,0,0,0
"4530",0.909090909090909,0.474747474747475,2,0.55097796188,-0.272500729198174,4,0,0,0,0
"4531",0.94949494949495,0.474747474747475,2,0.729239498904766,0.794146454280653,4,1,0,1,0
"4532",0.98989898989899,0.474747474747475,2,-0.551141922324001,-0.714154363592889,2,0,0,0,0
"4533",1,0.474747474747475,2,0.0403139673551214,0.657403770405002,3,1,0,1,1
"4534",0.151515151515152,0.484848484848485,2,0.13237604265719,0.353320685203147,4,0,0,0,0
"4535",0.161616161616162,0.484848484848485,2,0.687995557796446,1.18561198468395,5,0,0,0,0
"4536",0.171717171717172,0.484848484848485,2,0.231924214496731,0.170524566451041,3,0,0,0,0
"4537",0.181818181818182,0.484848484848485,2,0.267892220786331,0.226283144608443,4,0,0,0,0
"4538",0.191919191919192,0.484848484848485,2,-0.19701270752009,-0.568034177983468,2,1,0,0,1
"4539",0.202020202020202,0.484848484848485,2,-0.61804421891353,-1.08151801769697,2,1,0,0,0
"4540",0.212121212121212,0.484848484848485,2,0.0987333079009946,0.372858640147763,2,1,0,1,1
"4541",0.222222222222222,0.484848484848485,2,-0.113878443663326,-0.336865365760466,3,0,0,0,0
"4542",0.232323232323232,0.484848484848485,2,0.132231397430011,0.301595247334937,4,0,0,0,0
"4543",0.242424242424242,0.484848484848485,2,-0.201231997146058,-0.393649124197268,1,0,0,0,0
"4544",0.252525252525253,0.484848484848485,2,-0.922231539444627,-1.53703059960061,1,0,0,0,0
"4545",0.262626262626263,0.484848484848485,2,-0.165129666390575,0.415741992009533,4,0,0,0,0
"4546",0.272727272727273,0.484848484848485,2,-0.888894153189353,-1.38811383032465,2,0,0,0,0
"4547",0.282828282828283,0.484848484848485,2,-0.970745181416765,-1.27083047150227,2,1,0,0,1
"4548",0.292929292929293,0.484848484848485,2,-0.23892527368159,-0.135649121367886,3,1,0,0,1
"4549",0.303030303030303,0.484848484848485,2,-0.121489199635314,-0.452711955634712,4,0,0,0,0
"4550",0.313131313131313,0.484848484848485,2,-0.328138454555934,-0.795625026059616,2,0,0,0,0
"4551",0.323232323232323,0.484848484848485,2,0.21436728123369,0.266779308187468,4,0,0,0,0
"4552",0.333333333333333,0.484848484848485,2,-0.525487763608501,-1.62954687904894,3,1,0,1,1
"4553",0.343434343434343,0.484848484848485,2,0.0165209825617481,-0.0854047686830574,5,0,0,0,0
"4554",0.353535353535354,0.484848484848485,2,0.0363775779427472,-0.0418046680701907,3,0,0,0,0
"4555",0.363636363636364,0.484848484848485,2,-0.377918289833799,-0.794443511110789,3,1,0,1,0
"4556",0.373737373737374,0.484848484848485,2,-0.236000467533263,-0.150821482688183,2,1,0,0,0
"4557",0.383838383838384,0.484848484848485,2,-0.546870026152839,-0.686755212428503,1,0,0,0,0
"4558",0.393939393939394,0.484848484848485,2,0.591018769240594,1.46925626909616,3,0,0,0,0
"4559",0.404040404040404,0.484848484848485,2,0.684520667706224,0.774422906228811,5,0,0,0,0
"4560",0.414141414141414,0.484848484848485,2,-0.0786908865455518,-0.721916200867441,3,0,0,0,0
"4561",0.424242424242424,0.484848484848485,2,-0.00572691154485058,0.133212335567369,4,0,0,0,0
"4562",0.757575757575758,0.484848484848485,2,0.992783489965496,1.61073000689756,5,0,0,0,0
"4563",0.767676767676768,0.484848484848485,2,0.657002535355624,0.394887647733845,2,1,0,1,0
"4564",0.777777777777778,0.484848484848485,2,0.915019933619434,0.717985858905632,5,0,0,0,0
"4565",0.787878787878788,0.484848484848485,2,0.967991131950405,0.490544036977227,5,1,0,0,1
"4566",0.797979797979798,0.484848484848485,2,1.92421142658466,2.60228804635667,5,1,0,0,0
"4567",0.808080808080808,0.484848484848485,2,1.3370861976175,1.22416826761319,5,0,0,0,0
"4568",0.818181818181818,0.484848484848485,2,1.35377609248868,1.34849642776407,5,0,0,0,0
"4569",0.828282828282828,0.484848484848485,2,1.59083770649241,1.79209640720761,3,0,0,0,0
"4570",0.838383838383838,0.484848484848485,2,0.993533513728802,0.773442106851902,5,0,0,0,0
"4571",0.848484848484849,0.484848484848485,2,0.858614399474557,0.791754140320879,5,0,0,0,0
"4572",0.858585858585859,0.484848484848485,2,1.26927838223518,1.55378971923205,5,0,0,0,0
"4573",0.868686868686869,0.484848484848485,2,1.31860363865786,1.26831137410091,5,0,0,0,0
"4574",0.878787878787879,0.484848484848485,2,0.938255317216929,0.559349419040996,4,1,0,1,1
"4575",0.888888888888889,0.484848484848485,2,0.859757451701888,0.581529504522914,3,0,0,0,0
"4576",0.898989898989899,0.484848484848485,2,1.5527142678846,1.82292007699323,5,0,0,0,0
"4577",0.909090909090909,0.484848484848485,2,1.27863082635884,1.39389643957707,4,0,0,0,0
"4578",0.919191919191919,0.484848484848485,2,1.30005742069144,1.53469319663457,5,0,0,0,0
"4579",0.929292929292929,0.484848484848485,2,1.31966063747685,1.41947637163484,2,0,0,0,0
"4580",0.939393939393939,0.484848484848485,2,1.97475903661269,2.71743692578584,5,0,0,0,0
"4581",0.94949494949495,0.484848484848485,2,1.1999894882801,1.13986233478181,5,0,0,0,0
"4582",0.95959595959596,0.484848484848485,2,0.236102070673779,-0.0892971489775017,4,0,0,0,0
"4583",0.96969696969697,0.484848484848485,2,-0.15465761535878,-0.164942005690505,3,1,0,1,0
"4584",0.97979797979798,0.484848484848485,2,-0.367897455039554,-0.310889833417126,4,1,0,1,0
"4585",0.98989898989899,0.484848484848485,2,-0.00201384407621363,0.40662375647207,4,0,0,0,0
"4586",1,0.484848484848485,2,0.27213033182653,0.490935140769417,5,0,0,0,0
"4587",0.151515151515152,0.494949494949495,2,0.555358145300904,1.01920815677628,5,1,0,1,0
"4588",0.161616161616162,0.494949494949495,2,0.70112266966166,0.722454629248653,4,1,0,1,0
"4589",0.171717171717172,0.494949494949495,2,0.580599016121608,0.574530225318759,5,0,0,0,0
"4590",0.181818181818182,0.494949494949495,2,0.578966326787945,0.767521294101966,5,0,0,0,0
"4591",0.191919191919192,0.494949494949495,2,0.501508430772173,0.890000731686049,4,1,0,1,0
"4592",0.202020202020202,0.494949494949495,2,-0.286681102645967,-0.504037925710823,3,0,0,0,0
"4593",0.212121212121212,0.494949494949495,2,-0.0642884042529166,0.0504635040737804,4,0,0,0,0
"4594",0.222222222222222,0.494949494949495,2,0.307758048432812,0.620667715577034,3,0,0,0,0
"4595",0.232323232323232,0.494949494949495,2,-0.298292218101863,-0.760840580222718,2,0,0,0,0
"4596",0.242424242424242,0.494949494949495,2,0.185704742261925,0.71842306897381,4,0,0,0,0
"4597",0.252525252525253,0.494949494949495,2,-0.560864397082786,-0.769535028373146,2,0,0,0,0
"4598",0.262626262626263,0.494949494949495,2,-0.764365966320394,-0.956750827381533,2,0,0,0,0
"4599",0.272727272727273,0.494949494949495,2,-0.487202744606656,-0.0922789428470134,4,0,0,0,0
"4600",0.282828282828283,0.494949494949495,2,-1.08655521330797,-1.41448410596816,1,0,0,0,0
"4601",0.292929292929293,0.494949494949495,2,-0.504752878201458,-0.301676694272845,1,1,0,1,1
"4602",0.303030303030303,0.494949494949495,2,-0.486351539938017,-0.621249326676181,3,0,0,0,0
"4603",0.313131313131313,0.494949494949495,2,-0.557290341750943,-0.74038883044643,3,0,0,0,0
"4604",0.323232323232323,0.494949494949495,2,-0.649470394761514,-0.949020392100158,2,0,0,0,0
"4605",0.333333333333333,0.494949494949495,2,-0.804531488451272,-0.989037967393859,2,0,0,0,0
"4606",0.343434343434343,0.494949494949495,2,-0.6011615725196,-0.681388432367432,1,0,0,0,0
"4607",0.353535353535354,0.494949494949495,2,-0.678045851376887,-0.954261584773763,1,0,0,0,0
"4608",0.363636363636364,0.494949494949495,2,-0.586556132395556,-0.603661396631878,2,0,0,0,0
"4609",0.373737373737374,0.494949494949495,2,-0.647964790155134,-0.79661140445511,2,0,0,0,0
"4610",0.383838383838384,0.494949494949495,2,-0.696424355892844,-0.962442448244994,2,0,0,0,0
"4611",0.393939393939394,0.494949494949495,2,0.00544912192440841,-0.0156619834927921,4,0,0,0,0
"4612",0.404040404040404,0.494949494949495,2,0.0995327355003421,-0.115818793240383,1,0,0,0,0
"4613",0.414141414141414,0.494949494949495,2,-0.0566620788370795,-0.0960671740992551,4,0,0,0,0
"4614",0.424242424242424,0.494949494949495,2,-0.00460308271998508,0.111808863855883,2,0,0,0,0
"4615",0.757575757575758,0.494949494949495,2,1.21968880658039,1.55399193599548,3,1,0,1,1
"4616",0.767676767676768,0.494949494949495,2,0.739037342830877,0.541603263948345,5,1,0,1,1
"4617",0.777777777777778,0.494949494949495,2,-0.0901051707655205,-0.887585236286424,2,0,0,0,0
"4618",0.787878787878788,0.494949494949495,2,0.726568399182558,0.886518394496397,5,0,0,0,0
"4619",0.797979797979798,0.494949494949495,2,1.10194171718553,0.86946375759269,4,0,0,0,0
"4620",0.808080808080808,0.494949494949495,2,1.40978287816257,1.46931749528834,4,1,0,0,1
"4621",0.818181818181818,0.494949494949495,2,1.70452066688993,1.92901221762767,5,0,0,0,0
"4622",0.828282828282828,0.494949494949495,2,1.40962649931886,1.20680921740677,4,0,0,0,0
"4623",0.838383838383838,0.494949494949495,2,0.506523454666832,-0.169506004433564,1,0,0,0,0
"4624",0.848484848484849,0.494949494949495,2,1.02427336401673,1.28272759173116,4,1,0,0,1
"4625",0.858585858585859,0.494949494949495,2,1.01704371550164,0.814397640750667,4,0,0,0,0
"4626",0.868686868686869,0.494949494949495,2,1.27829738963955,1.37214314166624,5,0,0,0,0
"4627",0.878787878787879,0.494949494949495,2,1.02355041303579,0.933492963800997,5,1,0,0,0
"4628",0.888888888888889,0.494949494949495,2,1.01855520017093,0.99940276799521,5,0,0,0,0
"4629",0.898989898989899,0.494949494949495,2,1.63944745819766,1.95917984188341,4,0,0,0,0
"4630",0.909090909090909,0.494949494949495,2,1.58554459215421,1.61850965677537,4,0,0,0,0
"4631",0.919191919191919,0.494949494949495,2,1.82327491180478,2.155556581617,5,0,0,0,0
"4632",0.929292929292929,0.494949494949495,2,0.925548988277076,0.180267404991507,4,0,0,0,0
"4633",0.939393939393939,0.494949494949495,2,1.8789678606629,2.33443804494731,5,0,0,0,0
"4634",0.94949494949495,0.494949494949495,2,1.43708114601069,1.42593196382958,5,0,0,0,0
"4635",0.95959595959596,0.494949494949495,2,0.962934435573449,1.25899489353543,5,0,0,0,0
"4636",0.96969696969697,0.494949494949495,2,0.792021448569055,1.35421547489909,4,0,0,0,0
"4637",0.97979797979798,0.494949494949495,2,0.607274310855142,1.05251467796173,3,0,0,0,0
"4638",0.98989898989899,0.494949494949495,2,-0.587680500969833,-1.42467492924205,3,1,0,1,1
"4639",1,0.494949494949495,2,0.323467719565731,0.768366225098895,5,0,0,0,0
"4640",0.151515151515152,0.505050505050505,2,-0.0884210297800511,-0.509814976520473,2,0,0,0,0
"4641",0.161616161616162,0.505050505050505,2,1.18287407465084,1.88531831063243,5,1,0,0,0
"4642",0.171717171717172,0.505050505050505,2,1.10095250715719,1.15580678787383,3,0,0,0,0
"4643",0.181818181818182,0.505050505050505,2,0.734358682887161,0.545000809623071,5,0,0,0,0
"4644",0.191919191919192,0.505050505050505,2,0.726597850204955,0.895125318763905,3,1,0,1,1
"4645",0.202020202020202,0.505050505050505,2,-0.0153645116468526,-0.217510802439553,4,0,0,0,0
"4646",0.212121212121212,0.505050505050505,2,-0.296486384749956,-0.494647489791603,2,0,0,0,0
"4647",0.222222222222222,0.505050505050505,2,-0.183236489868275,-0.304580145590476,3,1,0,1,1
"4648",0.232323232323232,0.505050505050505,2,-0.00296000542966826,0.0994724538574071,3,0,0,0,0
"4649",0.242424242424242,0.505050505050505,2,0.10526114755761,0.197942035449104,2,0,0,0,0
"4650",0.252525252525253,0.505050505050505,2,-0.356785337260812,-0.416840813622053,3,1,0,1,0
"4651",0.262626262626263,0.505050505050505,2,-0.625080189303392,-0.607723838627454,3,0,0,0,0
"4652",0.272727272727273,0.505050505050505,2,-1.39870575466042,-2.07592711449594,2,0,0,0,0
"4653",0.282828282828283,0.505050505050505,2,-0.98987254802301,-0.796528405365009,3,1,0,0,0
"4654",0.292929292929293,0.505050505050505,2,-0.707829361605541,-0.643911418348621,3,0,0,0,0
"4655",0.303030303030303,0.505050505050505,2,-0.746148261866649,-0.891986809035623,4,0,0,0,0
"4656",0.313131313131313,0.505050505050505,2,-1.46224532672701,-2.24563365585488,1,1,0,1,0
"4657",0.323232323232323,0.505050505050505,2,-0.879321768660418,-0.669984944041957,2,0,0,0,0
"4658",0.333333333333333,0.505050505050505,2,-1.48065535141113,-2.02804068595634,2,0,0,0,0
"4659",0.343434343434343,0.505050505050505,2,-1.23995855105309,-1.28364779384549,2,0,0,0,0
"4660",0.353535353535354,0.505050505050505,2,-0.629758073943946,-0.220355464178516,2,1,0,1,1
"4661",0.363636363636364,0.505050505050505,2,-0.798218059698701,-0.875190136285067,2,0,0,0,0
"4662",0.373737373737374,0.505050505050505,2,-0.879447164419761,-0.938627925952107,2,1,0,1,0
"4663",0.383838383838384,0.505050505050505,2,-1.02320347708038,-1.26866856465827,2,0,0,0,0
"4664",0.393939393939394,0.505050505050505,2,-0.705405086342991,-0.866234443514813,2,0,0,0,0
"4665",0.404040404040404,0.505050505050505,2,0.25334065732247,0.823156256509228,4,0,0,0,0
"4666",0.414141414141414,0.505050505050505,2,0.371022478825123,0.682162921635925,4,0,0,0,0
"4667",0.424242424242424,0.505050505050505,2,-0.0931495339866238,-0.263133151921141,3,0,0,0,0
"4668",0.757575757575758,0.505050505050505,2,0.266914958814748,-0.343357779876861,2,0,0,0,0
"4669",0.767676767676768,0.505050505050505,2,0.0868058431480987,-0.217710175772241,2,0,0,0,0
"4670",0.777777777777778,0.505050505050505,2,-0.354906093543058,-0.707618211694334,3,0,0,0,0
"4671",0.787878787878788,0.505050505050505,2,0.577392255331119,0.973044838505264,5,0,0,0,0
"4672",0.797979797979798,0.505050505050505,2,0.61534809752946,0.315304006761864,2,1,1,0,0
"4673",0.808080808080808,0.505050505050505,2,1.44946573066023,1.76129824886182,5,0,0,0,0
"4674",0.818181818181818,0.505050505050505,2,1.41830652211295,1.22510575446639,5,0,0,0,0
"4675",0.828282828282828,0.505050505050505,2,1.70566274595384,2.0830869593633,5,0,0,0,0
"4676",0.838383838383838,0.505050505050505,2,0.712096197645855,0.31075743236871,3,0,0,0,0
"4677",0.848484848484849,0.505050505050505,2,1.32011605573251,1.80024032460181,5,0,0,0,0
"4678",0.858585858585859,0.505050505050505,2,1.45545444906355,1.65438527026453,5,0,0,0,0
"4679",0.868686868686869,0.505050505050505,2,1.48377235915033,1.60962532039823,5,0,0,0,0
"4680",0.878787878787879,0.505050505050505,2,1.38053388122237,1.48314900394176,4,0,0,0,0
"4681",0.888888888888889,0.505050505050505,2,1.42677645962432,1.55175139516661,5,0,0,0,0
"4682",0.898989898989899,0.505050505050505,2,1.12161299903573,0.687812474622483,4,0,0,0,0
"4683",0.909090909090909,0.505050505050505,2,0.655868590231101,-0.111283492291412,5,0,0,0,0
"4684",0.919191919191919,0.505050505050505,2,0.821506422770755,0.501721965779704,4,0,0,0,0
"4685",0.929292929292929,0.505050505050505,2,0.804684226232532,0.594980906177959,2,0,0,0,0
"4686",0.939393939393939,0.505050505050505,2,0.944622009420804,0.616940208066426,2,0,0,0,0
"4687",0.94949494949495,0.505050505050505,2,0.897098619803298,0.597753317723776,5,0,0,0,0
"4688",0.95959595959596,0.505050505050505,2,0.335529538793006,-0.249775774777919,5,0,0,0,0
"4689",0.96969696969697,0.505050505050505,2,0.329518868241983,0.102513462741756,2,0,0,0,0
"4690",0.97979797979798,0.505050505050505,2,0.8718394524935,1.40987201065599,4,0,0,0,0
"4691",0.98989898989899,0.505050505050505,2,0.629190981846142,1.0409992401831,5,1,0,1,1
"4692",1,0.505050505050505,2,0.359626787247184,0.330223333797388,2,1,0,1,1
"4693",0.151515151515152,0.515151515151515,2,-0.369151224340927,-0.745403720066814,2,0,0,0,0
"4694",0.161616161616162,0.515151515151515,2,0.541415291557356,0.538809229447904,5,0,0,0,0
"4695",0.171717171717172,0.515151515151515,2,0.349990285105809,-0.340864184123505,2,1,0,0,0
"4696",0.181818181818182,0.515151515151515,2,0.810705355510951,0.90853589008501,3,0,0,0,0
"4697",0.191919191919192,0.515151515151515,2,0.616960722310012,0.561642415553006,5,0,0,0,0
"4698",0.202020202020202,0.515151515151515,2,-0.420552126430894,-0.968081455173047,1,0,0,0,0
"4699",0.212121212121212,0.515151515151515,2,-0.207281727042308,0.155389321413843,4,1,0,1,0
"4700",0.222222222222222,0.515151515151515,2,-0.0195022060021224,0.162701179304298,3,1,0,0,0
"4701",0.232323232323232,0.515151515151515,2,-0.582136305586575,-1.22847771447045,4,1,0,1,1
"4702",0.242424242424242,0.515151515151515,2,-0.579728082790197,-0.952395618299961,2,0,0,0,0
"4703",0.252525252525253,0.515151515151515,2,-1.25160487167231,-1.91590508417581,1,0,0,0,0
"4704",0.262626262626263,0.515151515151515,2,-1.04003861564789,-0.904034639330237,2,0,0,0,0
"4705",0.272727272727273,0.515151515151515,2,-1.08824340195545,-0.962868344446622,2,1,0,1,0
"4706",0.282828282828283,0.515151515151515,2,-1.33122466143482,-1.55602792050609,1,0,0,0,0
"4707",0.292929292929293,0.515151515151515,2,-1.28263266358142,-1.50798441885285,2,0,0,0,0
"4708",0.303030303030303,0.515151515151515,2,-1.13227729293756,-1.11061702380432,3,0,0,0,0
"4709",0.313131313131313,0.515151515151515,2,-0.747114323324596,-0.385393697497667,1,0,0,0,0
"4710",0.323232323232323,0.515151515151515,2,-1.14239219640793,-1.39340408270675,2,0,0,0,0
"4711",0.333333333333333,0.515151515151515,2,-1.51830756490134,-1.56234964153389,2,0,0,0,0
"4712",0.343434343434343,0.515151515151515,2,-1.26560065317813,-1.03712025962263,2,0,0,0,0
"4713",0.353535353535354,0.515151515151515,2,-0.229252977875058,0.635469260899155,5,0,0,0,0
"4714",0.363636363636364,0.515151515151515,2,-0.474130316328029,-0.314200010979538,2,0,0,0,0
"4715",0.373737373737374,0.515151515151515,2,-0.240368928135258,0.268654426020359,3,1,0,0,0
"4716",0.383838383838384,0.515151515151515,2,-0.408304378833388,-0.121225932649251,4,0,0,0,0
"4717",0.393939393939394,0.515151515151515,2,-1.1384932604199,-1.82737469958497,2,1,0,0,1
"4718",0.404040404040404,0.515151515151515,2,-0.677319653425129,-0.934129119024736,2,0,0,0,0
"4719",0.414141414141414,0.515151515151515,2,-0.48453932710508,-0.760443760727721,4,0,0,0,0
"4720",0.424242424242424,0.515151515151515,2,-0.324006900750938,-0.308017544919113,4,0,0,0,0
"4721",0.757575757575758,0.515151515151515,2,0.931392568133388,1.49049478118882,2,0,0,0,0
"4722",0.767676767676768,0.515151515151515,2,0.157915128192341,-0.0282511657968041,4,0,0,0,0
"4723",0.777777777777778,0.515151515151515,2,0.00696801562580199,0.0813076172129663,4,0,0,0,0
"4724",0.787878787878788,0.515151515151515,2,-0.182451317998892,-0.597745219302874,3,0,0,0,0
"4725",0.797979797979798,0.515151515151515,2,0.680061984162118,0.975406534548293,4,0,0,0,0
"4726",0.808080808080808,0.515151515151515,2,0.963628590205479,0.805595686343594,2,0,0,0,0
"4727",0.818181818181818,0.515151515151515,2,1.14345837967431,0.9727422979409,4,0,0,0,0
"4728",0.828282828282828,0.515151515151515,2,1.52036592219176,1.67847302133624,5,1,0,1,1
"4729",0.838383838383838,0.515151515151515,2,0.902990572219489,0.572299990803562,2,1,0,1,1
"4730",0.848484848484849,0.515151515151515,2,1.26919993301795,1.38280910332035,5,0,0,0,0
"4731",0.858585858585859,0.515151515151515,2,1.14043426870704,0.822243971327007,5,0,0,0,0
"4732",0.868686868686869,0.515151515151515,2,1.22321829821637,1.0720445010531,5,0,0,0,0
"4733",0.878787878787879,0.515151515151515,2,1.24423457098857,1.11596606643182,5,0,0,0,0
"4734",0.888888888888889,0.515151515151515,2,1.51958645519416,1.71267975990565,5,1,0,1,1
"4735",0.898989898989899,0.515151515151515,2,0.476374681128363,-0.21779948515699,2,0,0,0,0
"4736",0.909090909090909,0.515151515151515,2,1.39295781948509,2.28659934960885,5,0,0,0,0
"4737",0.919191919191919,0.515151515151515,2,1.2127122424614,1.42459174135585,5,1,0,1,0
"4738",0.929292929292929,0.515151515151515,2,0.81480894170967,0.71687112430455,5,0,0,0,0
"4739",0.939393939393939,0.515151515151515,2,1.13965151763527,1.50472712897663,4,1,0,0,0
"4740",0.94949494949495,0.515151515151515,2,0.785630944807234,0.741858103885565,3,0,0,0,0
"4741",0.95959595959596,0.515151515151515,2,0.74104325709362,1.04177988875174,5,0,0,0,0
"4742",0.96969696969697,0.515151515151515,2,0.517710612712582,0.521957404411723,4,0,0,0,0
"4743",0.97979797979798,0.515151515151515,2,1.74330678258715,2.77564552045973,5,0,0,0,0
"4744",0.98989898989899,0.515151515151515,2,0.865378703309471,0.553643102272399,2,0,0,0,0
"4745",1,0.515151515151515,2,0.36383196669602,0.177088483122991,3,0,0,0,0
"4746",0.878787878787879,0.525252525252525,2,1.07801178317511,0.948213957987119,5,0,0,0,0
"4747",0.888888888888889,0.525252525252525,2,1.35362118432044,1.53557907873932,4,0,0,0,0
"4748",0.898989898989899,0.525252525252525,2,1.13550470182682,1.22997064612298,3,0,0,0,0
"4749",0.909090909090909,0.525252525252525,2,1.55310522549067,1.86373695426095,5,0,0,0,0
"4750",0.919191919191919,0.525252525252525,2,0.990928816836942,0.619574783160188,5,1,0,0,1
"4751",0.929292929292929,0.525252525252525,2,1.19549016580875,1.4596529284471,3,0,0,0,0
"4752",0.939393939393939,0.525252525252525,2,0.974723347283924,0.868229747980417,5,0,0,0,0
"4753",0.94949494949495,0.525252525252525,2,0.777604128237584,0.71710454777605,4,1,0,1,1
"4754",0.95959595959596,0.525252525252525,2,0.384737532904851,0.0972002267619336,3,0,0,0,0
"4755",0.96969696969697,0.525252525252525,2,0.748190276742832,0.86973609603876,4,1,0,1,0
"4756",0.97979797979798,0.525252525252525,2,1.29714011337651,1.40959543461417,5,0,0,0,0
"4757",0.98989898989899,0.525252525252525,2,0.647706535313657,0.255265387000789,4,1,0,0,1
"4758",1,0.525252525252525,2,-0.083840990490563,-0.54091441035046,3,0,0,0,0
"4759",0.878787878787879,0.535353535353535,2,0.869416472339812,0.71161572020342,4,0,0,0,0
"4760",0.888888888888889,0.535353535353535,2,0.76931818638522,0.441818823274432,4,0,0,0,0
"4761",0.898989898989899,0.535353535353535,2,0.714721018791957,0.377771939097962,2,1,0,0,0
"4762",0.909090909090909,0.535353535353535,2,1.06493977345178,1.03348392128539,5,0,0,0,0
"4763",0.919191919191919,0.535353535353535,2,1.07694571503239,1.06699708243219,4,1,0,1,0
"4764",0.929292929292929,0.535353535353535,2,0.492779066985411,-0.0697848066970769,3,0,0,0,0
"4765",0.939393939393939,0.535353535353535,2,0.316906136074377,-0.0271013418883776,4,0,0,0,0
"4766",0.94949494949495,0.535353535353535,2,0.885766622962906,1.31583092322559,5,0,0,0,0
"4767",0.95959595959596,0.535353535353535,2,1.05257558351831,1.47880350424439,4,0,0,0,0
"4768",0.96969696969697,0.535353535353535,2,0.640064421211181,0.408588570292855,4,0,0,0,0
"4769",0.97979797979798,0.535353535353535,2,0.648657801233431,0.493494032328733,4,0,0,0,0
"4770",0.98989898989899,0.535353535353535,2,-0.575236623239204,-1.57925040615507,1,1,0,1,0
"4771",1,0.535353535353535,2,-0.592798529463631,-0.717808030198726,2,0,0,0,0
"4772",0.878787878787879,0.545454545454546,2,-0.101627676647374,-0.767870130015899,2,0,0,0,0
"4773",0.888888888888889,0.545454545454546,2,0.0786313327618186,-0.128609556877786,4,0,0,0,0
"4774",0.898989898989899,0.545454545454546,2,1.34699861614999,2.23068683241806,5,0,0,0,0
"4775",0.909090909090909,0.545454545454546,2,1.49270292473335,1.78084847509171,5,0,0,0,0
"4776",0.919191919191919,0.545454545454546,2,0.977971114656641,0.820337536545555,5,0,0,0,0
"4777",0.929292929292929,0.545454545454546,2,-0.373309707082301,-1.2874695263955,4,0,0,0,0
"4778",0.939393939393939,0.545454545454546,2,-0.426013857800697,-0.765958298476513,3,1,0,0,0
"4779",0.94949494949495,0.545454545454546,2,0.246294395245587,0.242425041275314,4,0,0,0,0
"4780",0.95959595959596,0.545454545454546,2,0.535298847289218,0.443906681423651,5,0,0,0,0
"4781",0.96969696969697,0.545454545454546,2,0.244955568391944,-0.0205305316068759,4,0,0,0,0
"4782",0.97979797979798,0.545454545454546,2,-0.253134199720811,-0.602805204935568,3,0,0,0,0
"4783",0.98989898989899,0.545454545454546,2,-0.778484710838217,-0.948926266409608,2,0,0,0,0
"4784",1,0.545454545454546,2,-0.409369562325084,-0.0126439440291904,4,0,0,0,0
"4785",0.878787878787879,0.555555555555556,2,0.796443770758079,1.51273439183877,5,1,0,1,0
"4786",0.888888888888889,0.555555555555556,2,0.163302617241725,-0.173959747920737,3,0,0,0,0
"4787",0.898989898989899,0.555555555555556,2,0.813890109843711,0.807578573372242,4,0,0,0,0
"4788",0.909090909090909,0.555555555555556,2,0.581040817358586,-0.00626417700780631,2,0,0,0,0
"4789",0.919191919191919,0.555555555555556,2,-0.0359120383175498,-0.603713815531005,2,0,0,0,0
"4790",0.929292929292929,0.555555555555556,2,-0.186103190312249,-0.00189495833710641,3,0,0,0,0
"4791",0.939393939393939,0.555555555555556,2,-0.647571922989851,-0.870434206316209,2,0,0,0,0
"4792",0.94949494949495,0.555555555555556,2,-0.355812680635992,-0.434704860988816,2,1,0,0,0
"4793",0.95959595959596,0.555555555555556,2,-0.403464355519845,-0.785786280246921,4,0,0,0,0
"4794",0.96969696969697,0.555555555555556,2,-0.547458777815407,-0.836970279541365,4,0,0,0,0
"4795",0.97979797979798,0.555555555555556,2,-0.170431380898817,0.263618070888829,5,1,0,0,0
"4796",0.98989898989899,0.555555555555556,2,0.460570510487531,1.46015606860177,5,0,0,0,0
"4797",1,0.555555555555556,2,0.0140706689912132,0.102977721465704,1,1,0,1,0
"4798",0.474747474747475,0.565656565656566,2,-1.34164822527719,-1.61149008106484,2,0,0,0,0
"4799",0.484848484848485,0.565656565656566,2,-1.47561808789997,-1.59157621959348,2,0,0,0,0
"4800",0.494949494949495,0.565656565656566,2,-1.27056461513898,-1.1386872346433,1,0,0,0,0
"4801",0.505050505050505,0.565656565656566,2,-1.05959362935474,-0.907272578211544,2,0,0,0,0
"4802",0.474747474747475,0.575757575757576,2,-0.886170633821867,-0.543167101245781,1,0,0,0,0
"4803",0.484848484848485,0.575757575757576,2,-0.661617461966215,-0.0871582051097211,4,0,0,0,0
"4804",0.494949494949495,0.575757575757576,2,-0.877408017617492,-0.691576761886028,2,0,0,0,0
"4805",0.505050505050505,0.575757575757576,2,-1.59760044216027,-2.07505048063816,2,0,0,0,0
"4806",0.474747474747475,0.585858585858586,2,-0.627628978158897,-0.495451010882368,2,1,0,1,1
"4807",0.484848484848485,0.585858585858586,2,-0.572861733432037,-0.489382421702478,2,0,0,0,0
"4808",0.494949494949495,0.585858585858586,2,-0.484390270049125,-0.0878148625152857,4,0,0,0,0
"4809",0.505050505050505,0.585858585858586,2,-0.463498461829548,0.211631336623652,4,1,0,0,1
"4810",0.474747474747475,0.595959595959596,2,-1.22212698891327,-1.69858749401367,1,1,0,0,0
"4811",0.484848484848485,0.595959595959596,2,-0.888641997177346,-0.937029699304055,3,0,0,0,0
"4812",0.494949494949495,0.595959595959596,2,-0.761266431453217,-0.81047746900265,3,0,0,0,0
"4813",0.505050505050505,0.595959595959596,2,-0.769638093654727,-0.807263626879307,1,0,0,0,0
"4814",0.0808080808080808,0.606060606060606,2,-0.555398538036252,-0.661622838536418,2,0,0,0,0
"4815",0.0909090909090909,0.606060606060606,2,-0.215507100383635,0.47210856641443,4,0,0,0,0
"4816",0.101010101010101,0.606060606060606,2,-1.19195949954616,-1.56310036973559,2,0,0,0,0
"4817",0.111111111111111,0.606060606060606,2,-1.58843031428253,-1.8916284592847,2,0,0,0,0
"4818",0.121212121212121,0.606060606060606,2,-0.839371749549512,-0.488910570185687,4,0,0,0,0
"4819",0.131313131313131,0.606060606060606,2,-0.141290270225608,0.307749837191714,5,0,0,0,0
"4820",0.141414141414141,0.606060606060606,2,-0.116923193748914,-0.00997024597584328,2,0,0,0,0
"4821",0.151515151515152,0.606060606060606,2,0.152116294482936,0.669107623561936,4,0,0,0,0
"4822",0.161616161616162,0.606060606060606,2,0.0399715768498733,0.115408749255934,3,0,0,0,0
"4823",0.171717171717172,0.606060606060606,2,0.543198522697533,0.807720838887991,4,0,0,0,0
"4824",0.181818181818182,0.606060606060606,2,0.663809961053332,0.761883098377469,3,1,0,1,0
"4825",0.191919191919192,0.606060606060606,2,-1.05842056876538,-2.06408374147796,1,0,0,0,0
"4826",0.202020202020202,0.606060606060606,2,-1.40937078558537,-1.69009074870174,1,0,0,0,0
"4827",0.212121212121212,0.606060606060606,2,-0.811291825071378,-0.543749208080135,2,1,0,1,0
"4828",0.222222222222222,0.606060606060606,2,-1.36929052115871,-1.75027494068959,2,0,0,0,0
"4829",0.232323232323232,0.606060606060606,2,-0.197887084932199,0.759800102449114,5,0,0,0,0
"4830",0.555555555555556,0.606060606060606,2,-0.716206705526873,-0.753339597651526,2,1,1,0,0
"4831",0.565656565656566,0.606060606060606,2,-0.278031183692753,0.0791104347362186,4,1,1,0,0
"4832",0.575757575757576,0.606060606060606,2,-0.781875508002931,-1.11428201186011,2,1,1,0,1
"4833",0.585858585858586,0.606060606060606,2,-0.825322691193156,-0.849316686199113,2,0,0,0,0
"4834",0.595959595959596,0.606060606060606,2,-0.69508365886308,-0.595710225547873,4,1,1,0,0
"4835",0.606060606060606,0.606060606060606,2,-0.149780278545399,0.262344804904375,2,0,0,0,0
"4836",0.616161616161616,0.606060606060606,2,0.274533039468796,0.61578409511272,5,0,0,0,0
"4837",0.626262626262626,0.606060606060606,2,-0.0769490354984407,-0.306482450899701,2,0,0,0,0
"4838",0.636363636363636,0.606060606060606,2,-0.540113917802666,-0.881287882243674,3,0,0,0,0
"4839",0.646464646464647,0.606060606060606,2,-0.827325472506075,-1.06704823554913,2,0,0,0,0
"4840",0.656565656565657,0.606060606060606,2,-1.23008346003489,-1.57588509390615,2,0,0,0,0
"4841",0.666666666666667,0.606060606060606,2,-0.99368169747327,-0.884411657622955,1,0,0,0,0
"4842",0.676767676767677,0.606060606060606,2,-0.464598419413217,-0.127767886620655,3,0,0,0,0
"4843",0.686868686868687,0.606060606060606,2,-0.660870638486172,-0.847780299096588,1,1,1,0,1
"4844",0.696969696969697,0.606060606060606,2,-0.479239815229967,-0.400636575172161,4,0,0,0,0
"4845",0.707070707070707,0.606060606060606,2,-0.219964821983789,-0.0805482363126909,2,0,0,0,0
"4846",0.717171717171717,0.606060606060606,2,-0.143626293854712,-0.134990968122479,4,1,1,0,0
"4847",0.727272727272727,0.606060606060606,2,-0.605495904242769,-1.00341135632802,2,0,0,0,0
"4848",0.737373737373737,0.606060606060606,2,-0.48063330500033,-0.466600340559893,3,0,0,0,0
"4849",0.747474747474748,0.606060606060606,2,-0.359855078316684,-0.344245725684234,4,0,0,0,0
"4850",0.757575757575758,0.606060606060606,2,0.198340084533302,0.546916900072312,4,1,1,0,1
"4851",0.767676767676768,0.606060606060606,2,-0.151406004420219,-0.45779082425702,3,1,1,0,0
"4852",0.777777777777778,0.606060606060606,2,0.171894998696092,0.349248248702979,2,1,1,0,0
"4853",0.787878787878788,0.606060606060606,2,-1.27745472900125,-2.41727918225412,1,0,0,0,0
"4854",0.797979797979798,0.606060606060606,2,-1.01336523909096,-0.945832798415255,2,0,0,0,0
"4855",0.808080808080808,0.606060606060606,2,-0.921376651798737,-0.968753045224566,3,0,0,0,0
"4856",0.818181818181818,0.606060606060606,2,-0.894941034612763,-0.989228960052816,4,0,0,0,0
"4857",0.828282828282828,0.606060606060606,2,-0.927783959231467,-1.06950666642212,4,0,0,0,0
"4858",0.838383838383838,0.606060606060606,2,-0.841011882541587,-0.899463140909736,2,0,0,0,0
"4859",0.848484848484849,0.606060606060606,2,-0.257878440769244,0.0601350421509996,2,1,0,0,1
"4860",0.858585858585859,0.606060606060606,2,-0.397928258139047,-0.590406910677838,4,0,0,0,0
"4861",0.868686868686869,0.606060606060606,2,-0.233805724311866,-0.200579317173701,4,0,0,0,0
"4862",0.878787878787879,0.606060606060606,2,0.0779272395314421,0.245226627202861,3,0,0,0,0
"4863",0.888888888888889,0.606060606060606,2,0.334894550550089,0.498881556674221,4,0,0,0,0
"4864",0.898989898989899,0.606060606060606,2,-0.454502448143014,-1.04392017605722,3,0,0,0,0
"4865",0.909090909090909,0.606060606060606,2,-0.520796539795045,-0.592020638943452,2,0,0,0,0
"4866",0.919191919191919,0.606060606060606,2,-0.785911994211843,-0.99207053863162,3,0,0,0,0
"4867",0.929292929292929,0.606060606060606,2,-0.955793784702863,-1.09254599880579,2,1,0,0,0
"4868",0.939393939393939,0.606060606060606,2,-0.441406274644378,-0.0612341250696575,2,0,0,0,0
"4869",0.94949494949495,0.606060606060606,2,0.00231763008998456,0.37539348241566,4,0,0,0,0
"4870",0.95959595959596,0.606060606060606,2,-0.0970789762179369,-0.0860555045859112,3,1,0,1,0
"4871",0.96969696969697,0.606060606060606,2,-0.25768396371722,-0.280096636080606,2,1,0,0,0
"4872",0.97979797979798,0.606060606060606,2,-0.478835683266642,-0.616088624267838,2,0,0,0,0
"4873",0.98989898989899,0.606060606060606,2,-0.0678893671295233,0.122108323197418,5,0,0,0,0
"4874",1,0.606060606060606,2,-0.208114329607843,-0.343834017966339,2,1,0,1,1
"4875",0.0808080808080808,0.616161616161616,2,-0.540180108838462,-0.681898239274534,2,0,0,0,0
"4876",0.0909090909090909,0.616161616161616,2,-0.721781721987992,-0.856977565326724,3,0,0,0,0
"4877",0.101010101010101,0.616161616161616,2,-0.617713601254279,-0.140801788588284,3,0,0,0,0
"4878",0.111111111111111,0.616161616161616,2,-0.518211280153544,0.168065326559839,2,0,0,0,0
"4879",0.121212121212121,0.616161616161616,2,-0.800934576262028,-0.773075586402947,2,0,0,0,0
"4880",0.131313131313131,0.616161616161616,2,-0.164462912653005,0.289338654948222,4,0,0,0,0
"4881",0.141414141414141,0.616161616161616,2,0.610990029422127,1.38965043552275,4,0,0,0,0
"4882",0.151515151515152,0.616161616161616,2,0.745206265959595,1.15770061413447,2,0,0,0,0
"4883",0.161616161616162,0.616161616161616,2,0.937457039152768,1.40316684804188,4,0,0,0,0
"4884",0.171717171717172,0.616161616161616,2,1.31026145534038,1.83652306906907,5,1,0,1,0
"4885",0.181818181818182,0.616161616161616,2,0.570553520601423,0.41034667278415,5,1,0,1,0
"4886",0.191919191919192,0.616161616161616,2,0.396356072981234,1.19057793855853,5,0,0,0,0
"4887",0.202020202020202,0.616161616161616,2,-1.08652125114799,-1.45205349169505,2,0,0,0,0
"4888",0.212121212121212,0.616161616161616,2,-0.956154444412696,-0.644876640587877,2,0,0,0,0
"4889",0.222222222222222,0.616161616161616,2,-1.30005894498636,-1.43891592682252,2,0,0,0,0
"4890",0.232323232323232,0.616161616161616,2,-0.535896291311821,-0.222138041254166,2,0,0,0,0
"4891",0.555555555555556,0.616161616161616,2,-0.747798265835992,-0.81762804299432,2,0,0,0,0
"4892",0.565656565656566,0.616161616161616,2,-0.839686053715178,-1.06348246537818,2,0,0,0,0
"4893",0.575757575757576,0.616161616161616,2,-0.443789155364682,-0.0512377279256659,2,0,0,0,0
"4894",0.585858585858586,0.616161616161616,2,-0.959594864951519,-1.18798043842198,3,1,1,0,0
"4895",0.595959595959596,0.616161616161616,2,-0.818584352105634,-0.79345579507022,1,0,0,0,0
"4896",0.606060606060606,0.616161616161616,2,-0.202121402413389,0.00602175114957701,2,0,0,0,0
"4897",0.616161616161616,0.616161616161616,2,-0.183159692457217,-0.43906967931186,2,0,0,0,0
"4898",0.626262626262626,0.616161616161616,2,0.466865923183638,1.00216907621918,5,0,0,0,0
"4899",0.636363636363636,0.616161616161616,2,-0.0563974307098423,-0.0789724343012933,4,0,0,0,0
"4900",0.646464646464647,0.616161616161616,2,-0.0829308812554692,0.344767743921058,4,0,0,0,0
"4901",0.656565656565657,0.616161616161616,2,-0.621973844854427,-0.558252181093007,2,0,0,0,0
"4902",0.666666666666667,0.616161616161616,2,-0.497477854417335,-0.204517861886777,1,0,0,0,0
"4903",0.676767676767677,0.616161616161616,2,-0.149607396061107,0.192614047650378,2,0,0,0,0
"4904",0.686868686868687,0.616161616161616,2,-0.148516299853333,0.0567155174634465,2,0,0,0,0
"4905",0.696969696969697,0.616161616161616,2,-0.27916397022417,-0.281388576148012,2,1,1,0,1
"4906",0.707070707070707,0.616161616161616,2,-0.371706749363737,-0.537431901281711,2,0,0,0,0
"4907",0.717171717171717,0.616161616161616,2,-0.481259307020092,-0.681952515788726,2,0,0,0,0
"4908",0.727272727272727,0.616161616161616,2,-0.247398206102553,0.00563655119772595,3,0,0,0,0
"4909",0.737373737373737,0.616161616161616,2,-0.504634632487809,-0.644309394500292,4,0,0,0,0
"4910",0.747474747474748,0.616161616161616,2,-0.923808348792414,-1.48969611631125,1,0,0,0,0
"4911",0.757575757575758,0.616161616161616,2,-0.279977427882658,-0.250588921631298,2,1,1,0,1
"4912",0.767676767676768,0.616161616161616,2,0.918543590071347,1.7891594203057,5,0,0,0,0
"4913",0.777777777777778,0.616161616161616,2,-0.126661354892174,-0.702170323358687,2,0,0,0,0
"4914",0.787878787878788,0.616161616161616,2,-1.09102315803898,-1.51230877682636,3,0,0,0,0
"4915",0.797979797979798,0.616161616161616,2,-1.44077118216344,-1.7667997149399,1,1,1,0,1
"4916",0.808080808080808,0.616161616161616,2,-1.48670555676015,-1.7918652795808,1,1,0,0,0
"4917",0.818181818181818,0.616161616161616,2,-1.25937974895994,-1.31960408805233,2,0,0,0,0
"4918",0.828282828282828,0.616161616161616,2,-0.983190320639836,-0.866865483173052,2,0,0,0,0
"4919",0.838383838383838,0.616161616161616,2,-1.45186290899532,-2.004947379827,1,0,0,0,0
"4920",0.848484848484849,0.616161616161616,2,-0.947643458612982,-0.994026005563694,2,0,0,0,0
"4921",0.858585858585859,0.616161616161616,2,-1.00554151960629,-1.35393725738163,1,0,0,0,0
"4922",0.868686868686869,0.616161616161616,2,-0.30640983886493,-0.0469751402262697,2,0,0,0,0
"4923",0.878787878787879,0.616161616161616,2,-0.116778815731092,-0.212067836808495,1,0,0,0,0
"4924",0.888888888888889,0.616161616161616,2,-0.15796182534474,-0.383176474726935,4,1,0,0,0
"4925",0.898989898989899,0.616161616161616,2,-0.0153671238831746,0.237563326171837,4,0,0,0,0
"4926",0.909090909090909,0.616161616161616,2,-0.878046255038762,-1.38019813481777,3,0,0,0,0
"4927",0.919191919191919,0.616161616161616,2,-0.0704182862316268,0.751157003388493,4,1,0,1,0
"4928",0.929292929292929,0.616161616161616,2,-0.500489636136752,-0.479996221926548,2,0,0,0,0
"4929",0.939393939393939,0.616161616161616,2,-0.263942429617019,-0.0620170890391874,3,0,0,0,0
"4930",0.94949494949495,0.616161616161616,2,0.564472244797804,1.21324868850952,4,0,0,0,0
"4931",0.95959595959596,0.616161616161616,2,-0.0422617700875212,-0.325275944980463,2,0,0,0,0
"4932",0.96969696969697,0.616161616161616,2,0.352810106730635,0.863547620989835,5,0,0,0,0
"4933",0.97979797979798,0.616161616161616,2,0.0074055145143897,0.01580618093944,2,0,0,0,0
"4934",0.98989898989899,0.616161616161616,2,-0.0888540812882647,-0.123455449339014,3,0,0,0,0
"4935",1,0.616161616161616,2,-0.252260958105891,-0.380499034768524,4,0,0,0,0
"4936",0.0808080808080808,0.626262626262626,2,-0.862047404598571,-1.03369809587787,1,1,0,0,0
"4937",0.0909090909090909,0.626262626262626,2,-1.13035760044138,-1.34834950341952,1,0,0,0,0
"4938",0.101010101010101,0.626262626262626,2,-1.11786712695765,-1.30771067347818,2,0,0,0,0
"4939",0.111111111111111,0.626262626262626,2,-0.40706642520015,0.0671852911894101,4,1,0,0,1
"4940",0.121212121212121,0.626262626262626,2,-1.04436025863701,-1.45515175315664,2,0,0,0,0
"4941",0.131313131313131,0.626262626262626,2,-0.368450148849193,-0.141985548013134,5,1,0,1,0
"4942",0.141414141414141,0.626262626262626,2,0.535554951070918,0.892206812621883,4,0,0,0,0
"4943",0.151515151515152,0.626262626262626,2,0.963574524930822,1.17587139807602,5,0,0,0,0
"4944",0.161616161616162,0.626262626262626,2,0.698748215611531,0.342327118962968,4,0,0,0,0
"4945",0.171717171717172,0.626262626262626,2,0.87007928895976,0.760404193826132,4,0,0,0,0
"4946",0.181818181818182,0.626262626262626,2,1.30501956418078,1.81264945852284,4,0,0,0,0
"4947",0.191919191919192,0.626262626262626,2,0.618921324910372,0.595560801320583,3,0,0,0,0
"4948",0.202020202020202,0.626262626262626,2,-0.0830002980602582,0.156062484867261,2,0,0,0,0
"4949",0.212121212121212,0.626262626262626,2,-0.226505509072046,0.303586552141275,3,0,0,0,0
"4950",0.222222222222222,0.626262626262626,2,-0.922231393028907,-1.01786761216337,3,0,0,0,0
"4951",0.232323232323232,0.626262626262626,2,-0.623973602479958,-0.414153563247318,3,0,0,0,0
"4952",0.555555555555556,0.626262626262626,2,-0.842823698190465,-0.812569686049368,2,0,0,0,0
"4953",0.565656565656566,0.626262626262626,2,-0.56906679502485,-0.318021649434576,5,1,1,0,0
"4954",0.575757575757576,0.626262626262626,2,-0.531662976837299,-0.449798186012483,3,0,0,0,0
"4955",0.585858585858586,0.626262626262626,2,-0.0199577162453408,0.715515018811636,4,0,0,0,0
"4956",0.595959595959596,0.626262626262626,2,-1.07944087071921,-1.6926443987606,2,1,1,0,0
"4957",0.606060606060606,0.626262626262626,2,-0.866817148176299,-1.03946930578262,2,0,0,0,0
"4958",0.616161616161616,0.626262626262626,2,0.431236898133526,1.18948453331444,5,0,0,0,0
"4959",0.626262626262626,0.626262626262626,2,0.386696636250377,0.268285742786155,4,0,0,0,0
"4960",0.636363636363636,0.626262626262626,2,0.138852724030018,-0.0116172644555025,4,0,0,0,0
"4961",0.646464646464647,0.626262626262626,2,-0.493538037810027,-1.00099235753881,2,0,0,0,0
"4962",0.656565656565657,0.626262626262626,2,-0.563621435850722,-0.652559391083922,4,0,0,0,0
"4963",0.666666666666667,0.626262626262626,2,0.0410774927850307,0.484969031029514,4,0,0,0,0
"4964",0.676767676767677,0.626262626262626,2,0.0943410571563725,0.155051123726171,2,0,0,0,0
"4965",0.686868686868687,0.626262626262626,2,-0.684902060902955,-1.35757978354461,2,0,0,0,0
"4966",0.696969696969697,0.626262626262626,2,-1.46171130422469,-2.41104132176158,1,1,1,0,1
"4967",0.707070707070707,0.626262626262626,2,-0.830016778153154,-0.766782111891536,4,1,1,0,0
"4968",0.717171717171717,0.626262626262626,2,-0.618181815215439,-0.676265558442238,2,0,0,0,0
"4969",0.727272727272727,0.626262626262626,2,-0.550269566793386,-0.677296364705254,2,0,0,0,0
"4970",0.737373737373737,0.626262626262626,2,-0.940965997681208,-1.29496329813612,1,0,0,0,0
"4971",0.747474747474748,0.626262626262626,2,-0.393382515853853,0.049541971010787,4,0,0,0,0
"4972",0.757575757575758,0.626262626262626,2,-0.520416745170009,-0.928607826211039,2,0,0,0,0
"4973",0.767676767676768,0.626262626262626,2,0.234609384030514,0.215550157673562,4,0,0,0,0
"4974",0.777777777777778,0.626262626262626,2,0.796292484431065,1.46449278520052,4,0,0,0,0
"4975",0.787878787878788,0.626262626262626,2,0.223967038884247,0.643878942348862,5,0,0,0,0
"4976",0.797979797979798,0.626262626262626,2,-0.240937133753579,0.228759289686616,2,0,0,0,0
"4977",0.808080808080808,0.626262626262626,2,-1.09873231531725,-1.24529827249034,1,1,0,0,1
"4978",0.818181818181818,0.626262626262626,2,-0.935984723689361,-0.660168010366497,4,0,0,0,0
"4979",0.828282828282828,0.626262626262626,2,-1.28263339381927,-1.47584752566444,1,0,0,0,0
"4980",0.838383838383838,0.626262626262626,2,-1.83192709282544,-2.24759228845583,1,0,0,0,0
"4981",0.848484848484849,0.626262626262626,2,-1.20480677855193,-0.916519294217813,4,0,0,0,0
"4982",0.858585858585859,0.626262626262626,2,-0.601595264139517,-0.182381470769604,4,0,0,0,0
"4983",0.868686868686869,0.626262626262626,2,0.524074530636599,1.44545460179473,5,1,0,1,1
"4984",0.878787878787879,0.626262626262626,2,0.00681579925654518,-0.198249959199939,3,0,0,0,0
"4985",0.888888888888889,0.626262626262626,2,0.546807796497583,1.12917132465203,4,0,0,0,0
"4986",0.898989898989899,0.626262626262626,2,-0.129076672812396,-0.405984137331622,4,0,0,0,0
"4987",0.909090909090909,0.626262626262626,2,0.248415013265432,0.870822758766838,4,0,0,0,0
"4988",0.919191919191919,0.626262626262626,2,-0.0512637317427424,-0.123570094141616,3,0,0,0,0
"4989",0.929292929292929,0.626262626262626,2,0.493838169337053,1.17421241152287,5,1,0,1,1
"4990",0.939393939393939,0.626262626262626,2,0.656523444635994,1.06752034457704,4,0,0,0,0
"4991",0.94949494949495,0.626262626262626,2,0.207240898885252,-0.132193788209304,2,1,0,1,0
"4992",0.95959595959596,0.626262626262626,2,0.645859436530624,1.07664113019895,5,0,0,0,0
"4993",0.96969696969697,0.626262626262626,2,0.681862171881429,0.858721467109166,5,0,0,0,0
"4994",0.97979797979798,0.626262626262626,2,0.177431812899313,-0.012562644134794,2,0,0,0,0
"4995",0.98989898989899,0.626262626262626,2,0.674042466261451,1.30868059805284,5,0,0,0,0
"4996",1,0.626262626262626,2,-0.515449956077572,-1.18960460713847,1,0,0,0,0
"4997",0.0808080808080808,0.636363636363636,2,-0.702519773830068,-0.447944498477989,4,0,0,0,0
"4998",0.0909090909090909,0.636363636363636,2,-1.20947013925569,-1.29509603178341,2,1,0,1,0
"4999",0.101010101010101,0.636363636363636,2,-1.33860217154447,-1.4320248453536,2,0,0,0,0
"5000",0.111111111111111,0.636363636363636,2,-0.372911494769725,0.305321635288444,5,0,0,0,0
"5001",0.121212121212121,0.636363636363636,2,-0.756414621522481,-0.77786673507189,3,0,0,0,0
"5002",0.131313131313131,0.636363636363636,2,-0.0507276921246794,0.471855627704612,4,0,0,0,0
"5003",0.141414141414141,0.636363636363636,2,0.686441636183284,1.09402647424159,5,0,0,0,0
"5004",0.151515151515152,0.636363636363636,2,0.761286078180299,0.750539817604309,4,0,0,0,0
"5005",0.161616161616162,0.636363636363636,2,0.877057534775067,1.03845978848896,5,0,0,0,0
"5006",0.171717171717172,0.636363636363636,2,0.804660995947868,0.708403486070339,4,0,0,0,0
"5007",0.181818181818182,0.636363636363636,2,0.107796480703599,-0.74939323165169,1,0,0,0,0
"5008",0.191919191919192,0.636363636363636,2,-0.251947776756911,-0.804197340511315,3,0,0,0,0
"5009",0.202020202020202,0.636363636363636,2,0.168647290204308,0.490105088386571,4,0,0,0,0
"5010",0.212121212121212,0.636363636363636,2,-0.19284469475783,-0.240396684767256,3,0,0,0,0
"5011",0.222222222222222,0.636363636363636,2,-0.87523337562114,-1.14471169886044,1,0,0,0,0
"5012",0.232323232323232,0.636363636363636,2,-0.462046979479922,-0.078107051680691,4,1,0,1,0
"5013",0.555555555555556,0.636363636363636,2,-0.742516722226996,-0.638131714305859,2,0,0,0,0
"5014",0.565656565656566,0.636363636363636,2,-0.500757902966599,-0.373250886629687,2,0,0,0,0
"5015",0.575757575757576,0.636363636363636,2,0.0290122504966536,0.461161659004546,5,0,0,0,0
"5016",0.585858585858586,0.636363636363636,2,0.439106363573128,0.999363393699411,4,1,1,0,0
"5017",0.595959595959596,0.636363636363636,2,0.167498672020616,0.681328851105345,4,0,0,0,0
"5018",0.606060606060606,0.636363636363636,2,-0.0124137319105236,0.261546905130844,5,0,0,0,0
"5019",0.616161616161616,0.636363636363636,2,0.851001571860544,1.44856166339348,5,0,0,0,0
"5020",0.626262626262626,0.636363636363636,2,0.37685143935868,0.0874213740190429,3,0,0,0,0
"5021",0.636363636363636,0.636363636363636,2,-0.459716054957046,-1.06729341694493,2,0,0,0,0
"5022",0.646464646464647,0.636363636363636,2,-0.511508603794638,-0.520903818436085,1,0,0,0,0
"5023",0.656565656565657,0.636363636363636,2,-0.869405427227447,-1.28605526181936,2,1,1,0,1
"5024",0.666666666666667,0.636363636363636,2,-0.602248185567849,-0.866452673179371,3,0,0,0,0
"5025",0.676767676767677,0.636363636363636,2,-0.546147094725044,-0.799378103147314,4,0,0,0,0
"5026",0.686868686868687,0.636363636363636,2,-1.14754044826835,-1.51303518365211,1,1,1,0,0
"5027",0.696969696969697,0.636363636363636,2,-1.38555703432084,-1.42573272116202,3,0,0,0,0
"5028",0.707070707070707,0.636363636363636,2,-0.841804307288987,-0.558681668275769,2,0,0,0,0
"5029",0.717171717171717,0.636363636363636,2,-1.16224113712938,-1.61945095327176,2,1,1,0,0
"5030",0.727272727272727,0.636363636363636,2,-0.882743401517227,-0.875132311211405,3,0,0,0,0
"5031",0.737373737373737,0.636363636363636,2,-1.16081053240316,-1.49175955673298,1,0,0,0,0
"5032",0.747474747474748,0.636363636363636,2,-0.665866080738546,-0.570229598495822,4,0,0,0,0
"5033",0.757575757575758,0.636363636363636,2,-0.896524509104069,-1.36877258715189,3,0,0,0,0
"5034",0.767676767676768,0.636363636363636,2,0.321679778249488,0.742897654956592,3,1,1,0,1
"5035",0.777777777777778,0.636363636363636,2,0.613185753701114,0.483174003298616,3,0,0,0,0
"5036",0.787878787878788,0.636363636363636,2,0.381201517003983,0.182871586550644,3,0,0,0,0
"5037",0.797979797979798,0.636363636363636,2,0.0598325315085008,0.0504944731331616,4,0,0,0,0
"5038",0.808080808080808,0.636363636363636,2,-0.184708777023771,0.0888300582101128,4,0,0,0,0
"5039",0.818181818181818,0.636363636363636,2,-0.691348443880859,-0.725697479694362,2,1,0,0,1
"5040",0.828282828282828,0.636363636363636,2,-0.879481025985921,-0.631664645907864,2,1,0,1,1
"5041",0.838383838383838,0.636363636363636,2,-1.51339534085916,-1.6355505217853,2,0,0,0,0
"5042",0.848484848484849,0.636363636363636,2,-1.20489164499445,-1.07458405906293,1,1,0,0,1
"5043",0.858585858585859,0.636363636363636,2,-0.309442701064628,0.0310097222579206,4,0,0,0,0
"5044",0.868686868686869,0.636363636363636,2,0.311636956196794,0.438399721684288,5,1,0,1,0
"5045",0.878787878787879,0.636363636363636,2,0.425005009651308,0.489551706697572,4,0,0,0,0
"5046",0.888888888888889,0.636363636363636,2,0.357962484365901,0.272560102820494,3,0,0,0,0
"5047",0.898989898989899,0.636363636363636,2,0.117248646154358,0.00678991386767216,4,0,0,0,0
"5048",0.909090909090909,0.636363636363636,2,0.760114798772332,1.30834578466588,4,0,0,0,0
"5049",0.919191919191919,0.636363636363636,2,0.529007011670166,0.547866670010556,2,0,0,0,0
"5050",0.929292929292929,0.636363636363636,2,0.378221221073216,0.175060092763067,5,0,0,0,0
"5051",0.939393939393939,0.636363636363636,2,0.380378118789159,0.234214363617962,3,0,0,0,0
"5052",0.94949494949495,0.636363636363636,2,0.547933619847479,0.69242193512811,4,0,0,0,0
"5053",0.95959595959596,0.636363636363636,2,0.846794576649415,1.03761512107443,2,1,0,1,1
"5054",0.96969696969697,0.636363636363636,2,0.418203449221628,0.0773508991206138,4,0,0,0,0
"5055",0.97979797979798,0.636363636363636,2,0.251039450306298,0.0955417667751767,4,0,0,0,0
"5056",0.98989898989899,0.636363636363636,2,0.610364211413527,0.879685154470803,4,1,0,1,0
"5057",1,0.636363636363636,2,0.095768856187275,0.124133455433203,3,0,0,0,0
"5058",0.555555555555556,0.646464646464647,2,-0.104405979147568,0.32135715610088,4,0,0,0,0
"5059",0.565656565656566,0.646464646464647,2,0.25004220385835,0.708049744616212,4,1,1,0,0
"5060",0.575757575757576,0.646464646464647,2,0.422139375009,0.598205357355529,5,0,0,0,0
"5061",0.585858585858586,0.646464646464647,2,0.760192070722223,1.03440117461197,2,0,0,0,0
"5062",0.595959595959596,0.646464646464647,2,0.774921919338567,1.01996503956538,5,0,0,0,0
"5063",0.606060606060606,0.646464646464647,2,-0.346649005920582,-1.19086848308301,2,0,0,0,0
"5064",0.616161616161616,0.646464646464647,2,0.435946931727836,0.631812243356856,4,0,0,0,0
"5065",0.626262626262626,0.646464646464647,2,0.429440501431987,0.4987762501501,5,0,0,0,0
"5066",0.636363636363636,0.646464646464647,2,-0.858588021519249,-1.60078777012348,2,0,0,0,0
"5067",0.646464646464647,0.646464646464647,2,-0.486804688696134,-0.170359629634896,2,0,0,0,0
"5068",0.656565656565657,0.646464646464647,2,-1.14553187148989,-1.59514756187957,2,0,0,0,0
"5069",0.666666666666667,0.646464646464647,2,-1.10966344913012,-1.29302033665527,2,0,0,0,0
"5070",0.676767676767677,0.646464646464647,2,-1.05287351749035,-1.1786387260364,2,0,0,0,0
"5071",0.686868686868687,0.646464646464647,2,-0.939231904277333,-0.732833483599441,5,0,0,0,0
"5072",0.696969696969697,0.646464646464647,2,-0.435349323036263,0.222977439280977,2,0,0,0,0
"5073",0.707070707070707,0.646464646464647,2,-0.662185454345279,-0.62363612284005,2,0,0,0,0
"5074",0.717171717171717,0.646464646464647,2,-0.839300028516833,-0.779092092383723,2,0,0,0,0
"5075",0.727272727272727,0.646464646464647,2,-0.742966758203868,-0.547493771704681,2,1,1,0,0
"5076",0.737373737373737,0.646464646464647,2,-0.686318590188987,-0.474739369628655,2,0,0,0,0
"5077",0.747474747474748,0.646464646464647,2,-0.903638508790481,-1.06445750775496,1,0,0,0,0
"5078",0.757575757575758,0.646464646464647,2,-0.710481002822437,-0.71301265192937,2,1,1,0,0
"5079",0.767676767676768,0.646464646464647,2,-0.475426052561479,-0.863898525685586,2,0,0,0,0
"5080",0.777777777777778,0.646464646464647,2,-0.071727630306558,-0.342665335851909,2,0,0,0,0
"5081",0.787878787878788,0.646464646464647,2,-0.642532984450178,-1.50747219201768,3,0,0,0,0
"5082",0.797979797979798,0.646464646464647,2,-0.117787475651824,-0.0385484718393664,3,0,0,0,0
"5083",0.808080808080808,0.646464646464647,2,0.0117294016180309,0.119503479534629,3,1,0,0,0
"5084",0.818181818181818,0.646464646464647,2,-0.515264035544709,-0.707164187437322,2,0,0,0,0
"5085",0.828282828282828,0.646464646464647,2,-0.656613584482382,-0.519586744691619,2,0,0,0,0
"5086",0.838383838383838,0.646464646464647,2,-1.21571738846721,-1.34315551202589,1,0,0,0,0
"5087",0.848484848484849,0.646464646464647,2,-1.21948820074633,-1.30176315360218,2,0,0,0,0
"5088",0.858585858585859,0.646464646464647,2,-0.664324525090509,-0.697543390627193,2,0,0,0,0
"5089",0.868686868686869,0.646464646464647,2,-0.0346821670033866,-0.0162725512657635,4,0,0,0,0
"5090",0.878787878787879,0.646464646464647,2,-0.35239741261806,-0.952785142296208,2,0,0,0,0
"5091",0.888888888888889,0.646464646464647,2,-0.782039433208408,-1.54722954953761,2,0,0,0,0
"5092",0.898989898989899,0.646464646464647,2,-0.874365859805887,-1.54410937140881,4,0,0,0,0
"5093",0.909090909090909,0.646464646464647,2,-0.251352571464385,-0.514668394709994,2,1,0,1,1
"5094",0.919191919191919,0.646464646464647,2,-0.460416708203606,-1.13148701952056,1,0,0,0,0
"5095",0.929292929292929,0.646464646464647,2,-0.402074257967234,-0.780198414521467,2,0,0,0,0
"5096",0.939393939393939,0.646464646464647,2,0.225209072830577,0.395768259771388,5,0,0,0,0
"5097",0.94949494949495,0.646464646464647,2,0.405270974108692,0.329161886424122,4,0,0,0,0
"5098",0.95959595959596,0.646464646464647,2,0.30023550303471,0.000485731726328043,3,0,0,0,0
"5099",0.96969696969697,0.646464646464647,2,1.09780401228568,1.80259160210094,4,1,0,0,1
"5100",0.97979797979798,0.646464646464647,2,0.818317062510832,0.908200097255178,3,0,0,0,0
"5101",0.98989898989899,0.646464646464647,2,0.361947631881221,0.0908435251762651,1,1,0,0,0
"5102",1,0.646464646464647,2,-0.418264151380868,-1.00270841932476,3,1,0,0,0
"5103",0.555555555555556,0.656565656565657,2,0.704672624728794,1.22216099986526,5,0,0,0,0
"5104",0.565656565656566,0.656565656565657,2,0.408729118049731,0.282650432192045,4,1,1,0,1
"5105",0.575757575757576,0.656565656565657,2,0.682275149946503,0.858071119191592,5,1,1,0,0
"5106",0.585858585858586,0.656565656565657,2,0.297517291553517,-0.15018799418152,2,0,0,0,0
"5107",0.595959595959596,0.656565656565657,2,0.662010992697661,0.913845225660696,3,0,0,0,0
"5108",0.606060606060606,0.656565656565657,2,0.407680216980584,0.580364725340226,4,1,1,0,1
"5109",0.616161616161616,0.656565656565657,2,0.0286621769628292,-0.277381898442869,2,0,0,0,0
"5110",0.626262626262626,0.656565656565657,2,-0.0423410187144274,-0.140472628238353,4,1,1,0,1
"5111",0.636363636363636,0.656565656565657,2,-1.1513249828182,-1.83163251541059,2,0,0,0,0
"5112",0.646464646464647,0.656565656565657,2,-0.325735866515293,0.30611481259708,5,0,0,0,0
"5113",0.656565656565657,0.656565656565657,2,-0.863122176589454,-0.970085633830931,3,1,1,0,0
"5114",0.666666666666667,0.656565656565657,2,-1.30292528372371,-1.52998029259857,2,0,0,0,0
"5115",0.676767676767677,0.656565656565657,2,-1.5429871798391,-1.89144365401497,2,0,0,0,0
"5116",0.686868686868687,0.656565656565657,2,-1.13536827743234,-1.16453281444316,3,0,0,0,0
"5117",0.696969696969697,0.656565656565657,2,-0.951401929962469,-1.20013689739588,2,0,0,0,0
"5118",0.707070707070707,0.656565656565657,2,-1.07327227882844,-1.40863488286809,2,1,1,0,0
"5119",0.717171717171717,0.656565656565657,2,-1.5100406883801,-2.10593246257247,2,0,0,0,0
"5120",0.727272727272727,0.656565656565657,2,-1.32090085478822,-1.5696448690707,2,0,0,0,0
"5121",0.737373737373737,0.656565656565657,2,-1.4968812967735,-2.00994827036833,2,0,0,0,0
"5122",0.747474747474748,0.656565656565657,2,-1.25903770613771,-1.37970917968033,1,1,1,0,1
"5123",0.757575757575758,0.656565656565657,2,-0.775518701181447,-0.629340576553044,3,0,0,0,0
"5124",0.767676767676768,0.656565656565657,2,-0.4406957152293,-0.328823156714761,3,0,0,0,0
"5125",0.777777777777778,0.656565656565657,2,-0.124303353133313,0.0819638962525867,5,0,0,0,0
"5126",0.787878787878788,0.656565656565657,2,-0.246108354694008,-0.175524919790591,4,0,0,0,0
"5127",0.797979797979798,0.656565656565657,2,0.0442231367916362,0.236539047565664,3,0,0,0,0
"5128",0.808080808080808,0.656565656565657,2,0.140125670474672,0.239109262338825,4,0,0,0,0
"5129",0.818181818181818,0.656565656565657,2,-0.235457999983611,-0.302814707940898,4,1,0,0,1
"5130",0.828282828282828,0.656565656565657,2,0.0969589351123904,0.703576935614687,3,0,0,0,0
"5131",0.838383838383838,0.656565656565657,2,-0.486144067082308,-0.376148254375794,4,0,0,0,0
"5132",0.848484848484849,0.656565656565657,2,-0.779593595758522,-0.694226998799857,1,0,0,0,0
"5133",0.858585858585859,0.656565656565657,2,-0.466924622560264,-0.257112627703458,3,0,0,0,0
"5134",0.868686868686869,0.656565656565657,2,-0.725140837555396,-1.11583942556296,2,1,0,1,1
"5135",0.878787878787879,0.656565656565657,2,-1.16092502764772,-1.62937498250353,2,0,0,0,0
"5136",0.888888888888889,0.656565656565657,2,-1.40463167381874,-1.67319459047753,2,0,0,0,0
"5137",0.898989898989899,0.656565656565657,2,-1.57880362655704,-1.95416426132058,1,0,0,0,0
"5138",0.909090909090909,0.656565656565657,2,-0.958972780059049,-0.892030017830213,2,0,0,0,0
"5139",0.919191919191919,0.656565656565657,2,-0.85999211259634,-0.967704446000067,3,1,0,1,1
"5140",0.929292929292929,0.656565656565657,2,-1.10631876406208,-1.58419394623159,3,0,0,0,0
"5141",0.939393939393939,0.656565656565657,2,-0.756782013844145,-1.08018015542122,4,0,0,0,0
"5142",0.94949494949495,0.656565656565657,2,-0.431456186470718,-0.716975038992047,3,1,0,0,0
"5143",0.95959595959596,0.656565656565657,2,-0.140174806295421,-0.380632686294754,3,1,0,0,1
"5144",0.96969696969697,0.656565656565657,2,1.02055081729655,1.4707816907627,4,0,0,0,0
"5145",0.97979797979798,0.656565656565657,2,0.655448472761785,0.36169339468123,4,0,0,0,0
"5146",0.98989898989899,0.656565656565657,2,0.39182528745245,0.420862653027246,2,0,0,0,0
"5147",1,0.656565656565657,2,-0.520653325517556,-0.906441826110366,3,0,0,0,0
"5148",0.555555555555556,0.666666666666667,2,0.37043022635777,0.0568680469411211,4,0,0,0,0
"5149",0.565656565656566,0.666666666666667,2,0.345230836842671,0.261826743730123,2,0,0,0,0
"5150",0.575757575757576,0.666666666666667,2,-0.225350675248906,-0.853782201978496,2,0,0,0,0
"5151",0.585858585858586,0.666666666666667,2,0.278205169272831,0.477119802416433,4,0,0,0,0
"5152",0.595959595959596,0.666666666666667,2,0.286928677925267,0.136012793821182,2,0,0,0,0
"5153",0.606060606060606,0.666666666666667,2,0.439570122916755,0.553657404074441,4,1,1,0,1
"5154",0.616161616161616,0.666666666666667,2,-0.404697021565744,-0.968916465728809,2,0,0,0,0
"5155",0.626262626262626,0.666666666666667,2,-1.01038625634722,-1.54947343096162,2,1,1,0,1
"5156",0.636363636363636,0.666666666666667,2,-0.633765910627624,-0.282730473820031,2,0,0,0,0
"5157",0.646464646464647,0.666666666666667,2,-0.867928486186239,-1.16651292614917,2,1,1,0,0
"5158",0.656565656565657,0.666666666666667,2,-0.0558386788463489,0.740206029565912,3,1,1,0,1
"5159",0.666666666666667,0.666666666666667,2,-0.954721198278286,-1.13309929673296,2,0,0,0,0
"5160",0.676767676767677,0.666666666666667,2,-1.00373820694963,-0.724186252916723,3,1,1,0,1
"5161",0.686868686868687,0.666666666666667,2,-1.52384541354128,-1.93052860866836,3,0,0,0,0
"5162",0.696969696969697,0.666666666666667,2,-1.85907553514201,-2.41700510537056,1,1,1,0,1
"5163",0.707070707070707,0.666666666666667,2,-1.36874106308032,-1.19543219088253,2,0,0,0,0
"5164",0.717171717171717,0.666666666666667,2,-1.15836254375912,-0.864154742912739,2,0,0,0,0
"5165",0.727272727272727,0.666666666666667,2,-1.31124629882979,-1.27206451558547,4,0,0,0,0
"5166",0.737373737373737,0.666666666666667,2,-1.50963129285683,-1.57238178811378,2,0,0,0,0
"5167",0.747474747474748,0.666666666666667,2,-1.08404440977446,-0.824365999164992,3,1,1,0,0
"5168",0.757575757575758,0.666666666666667,2,-1.06295988664149,-1.27073923633569,1,0,0,0,0
"5169",0.767676767676768,0.666666666666667,2,-1.05077781911495,-1.45443543058702,2,0,0,0,0
"5170",0.777777777777778,0.666666666666667,2,-0.197240287137627,0.0893740148917099,1,0,0,0,0
"5171",0.787878787878788,0.666666666666667,2,-0.0993675865725977,-0.133726905099529,4,0,0,0,0
"5172",0.797979797979798,0.666666666666667,2,0.0741296855207612,0.077408974484912,3,0,0,0,0
"5173",0.808080808080808,0.666666666666667,2,-0.525283150582856,-1.17232919870291,2,0,0,0,0
"5174",0.818181818181818,0.666666666666667,2,-0.469631098195446,-0.685723063230067,1,0,0,0,0
"5175",0.828282828282828,0.666666666666667,2,0.363972126378917,0.862382317626524,5,1,0,1,1
"5176",0.838383838383838,0.666666666666667,2,-0.405432610067456,-0.784861998464129,2,1,0,1,1
"5177",0.848484848484849,0.666666666666667,2,-0.606858260632282,-0.650746501383826,4,0,0,0,0
"5178",0.858585858585859,0.666666666666667,2,0.255289023960591,1.06687150681439,5,1,0,1,0
"5179",0.868686868686869,0.666666666666667,2,-0.376687741928028,-0.396262450069676,4,0,0,0,0
"5180",0.878787878787879,0.666666666666667,2,-1.0938392266893,-1.2201160801134,2,1,0,0,1
"5181",0.888888888888889,0.666666666666667,2,-1.21190402720466,-0.995300715741574,2,0,0,0,0
"5182",0.898989898989899,0.666666666666667,2,-1.58515247868247,-1.72424161025415,2,0,0,0,0
"5183",0.909090909090909,0.666666666666667,2,-1.02362681775316,-0.713762702183377,2,0,0,0,0
"5184",0.919191919191919,0.666666666666667,2,-0.760944752200664,-0.510106622357765,2,0,0,0,0
"5185",0.929292929292929,0.666666666666667,2,-0.964083606763414,-0.936382077405166,3,0,0,0,0
"5186",0.939393939393939,0.666666666666667,2,-1.13753059967246,-1.3206200300013,2,0,0,0,0
"5187",0.94949494949495,0.666666666666667,2,-0.81844850697975,-0.824787773937864,1,1,0,1,1
"5188",0.95959595959596,0.666666666666667,2,-0.081730126670158,0.140206562518427,4,0,0,0,0
"5189",0.96969696969697,0.666666666666667,2,-0.487397334585196,-1.41935948816558,2,0,0,0,0
"5190",0.97979797979798,0.666666666666667,2,0.441764355704201,0.7389489703275,4,0,0,0,0
"5191",0.98989898989899,0.666666666666667,2,0.258389909307521,0.216991553707972,2,0,0,0,0
"5192",1,0.666666666666667,2,-0.210044641855123,-0.222305316796298,1,0,0,0,0
"5193",0.555555555555556,0.676767676767677,2,0.184958105080779,0.0857325840720652,2,0,0,0,0
"5194",0.565656565656566,0.676767676767677,2,0.0199083911336067,-0.047649572817625,2,0,0,0,0
"5195",0.575757575757576,0.676767676767677,2,-0.634586080416621,-1.10956067685878,2,0,0,0,0
"5196",0.585858585858586,0.676767676767677,2,-0.0901438604136637,0.0596183598337105,2,0,0,0,0
"5197",0.595959595959596,0.676767676767677,2,0.565085985653961,0.974514445533472,4,0,0,0,0
"5198",0.606060606060606,0.676767676767677,2,-0.00373218376568037,-0.357236366653057,4,0,0,0,0
"5199",0.616161616161616,0.676767676767677,2,-0.287447582396107,-0.204114755558676,2,0,0,0,0
"5200",0.626262626262626,0.676767676767677,2,-0.149367250601249,0.394595821506378,4,0,0,0,0
"5201",0.636363636363636,0.676767676767677,2,-0.33405390178459,-0.196425951975154,4,0,0,0,0
"5202",0.646464646464647,0.676767676767677,2,-0.481800803517338,-0.491127527668639,2,0,0,0,0
"5203",0.656565656565657,0.676767676767677,2,-0.466769459646842,-0.596371754276788,3,0,0,0,0
"5204",0.666666666666667,0.676767676767677,2,-0.75901414082445,-0.871370450651226,3,0,0,0,0
"5205",0.676767676767677,0.676767676767677,2,-0.863074501370113,-0.748113963928228,2,0,0,0,0
"5206",0.686868686868687,0.676767676767677,2,-0.964698321255497,-0.634929001640655,4,0,0,0,0
"5207",0.696969696969697,0.676767676767677,2,-1.23095807080965,-1.01672384009459,2,0,0,0,0
"5208",0.707070707070707,0.676767676767677,2,-1.71649612058054,-2.08930262609554,1,0,0,0,0
"5209",0.717171717171717,0.676767676767677,2,-1.30273094514665,-1.17767097506205,2,1,1,0,0
"5210",0.727272727272727,0.676767676767677,2,-1.56712743735646,-1.81544399464548,1,0,0,0,0
"5211",0.737373737373737,0.676767676767677,2,-1.6350999802378,-1.77503980772941,1,0,0,0,0
"5212",0.747474747474748,0.676767676767677,2,-1.20848853070126,-1.06616630894527,2,0,0,0,0
"5213",0.757575757575758,0.676767676767677,2,-1.16840041006495,-1.21364244231856,2,1,1,0,1
"5214",0.767676767676768,0.676767676767677,2,-0.864778055366007,-0.749622322417046,2,0,0,0,0
"5215",0.777777777777778,0.676767676767677,2,0.124281381715067,0.671051327639241,4,1,1,0,0
"5216",0.787878787878788,0.676767676767677,2,0.325688933143409,0.49940496713063,4,0,0,0,0
"5217",0.797979797979798,0.676767676767677,2,0.501993070406449,0.844902047126663,4,0,0,0,0
"5218",0.808080808080808,0.676767676767677,2,-0.103707085734926,-0.174499169378534,2,0,0,0,0
"5219",0.818181818181818,0.676767676767677,2,0.299967334346464,0.788516006166504,3,0,0,0,0
"5220",0.828282828282828,0.676767676767677,2,0.606253321632004,0.930474204797929,5,0,0,0,0
"5221",0.838383838383838,0.676767676767677,2,0.200628167286854,0.282626730273963,5,0,0,0,0
"5222",0.848484848484849,0.676767676767677,2,0.10639254266787,0.299251154722206,5,0,0,0,0
"5223",0.858585858585859,0.676767676767677,2,-0.72121001224886,-1.54997525111068,2,0,0,0,0
"5224",0.868686868686869,0.676767676767677,2,-0.940801709960543,-1.27923103685094,1,0,0,0,0
"5225",0.878787878787879,0.676767676767677,2,-0.653602334874284,-0.276082334138259,4,0,0,0,0
"5226",0.888888888888889,0.676767676767677,2,-0.658086429651986,-0.306748763745714,4,0,0,0,0
"5227",0.898989898989899,0.676767676767677,2,-1.15731586270078,-1.21967183020467,1,0,0,0,0
"5228",0.909090909090909,0.676767676767677,2,-0.90676399755667,-0.734145776911924,2,0,0,0,0
"5229",0.919191919191919,0.676767676767677,2,-0.688716903731511,-0.547136266806469,4,0,0,0,0
"5230",0.929292929292929,0.676767676767677,2,-0.766141947000757,-0.66813952567126,1,0,0,0,0
"5231",0.939393939393939,0.676767676767677,2,-1.00180863326347,-1.02220950573652,2,0,0,0,0
"5232",0.94949494949495,0.676767676767677,2,-0.688957028696206,-0.508317092986502,2,0,0,0,0
"5233",0.95959595959596,0.676767676767677,2,-0.88018113313115,-1.26467028687248,1,1,0,1,0
"5234",0.96969696969697,0.676767676767677,2,-0.702489506244031,-0.805516939853449,3,0,0,0,0
"5235",0.97979797979798,0.676767676767677,2,-0.220423004342359,-0.27470833581824,4,0,0,0,0
"5236",0.98989898989899,0.676767676767677,2,-0.363126155945113,-0.724314519830439,2,0,0,0,0
"5237",1,0.676767676767677,2,-0.150701216612331,-0.00230021201020097,2,0,0,0,0
"5238",0.555555555555556,0.686868686868687,2,0.110886515801836,0.136058124359712,5,0,0,0,0
"5239",0.565656565656566,0.686868686868687,2,0.10768590612344,0.334207055076804,5,0,0,0,0
"5240",0.575757575757576,0.686868686868687,2,-0.764482256167612,-1.20427213005392,3,0,0,0,0
"5241",0.585858585858586,0.686868686868687,2,-0.590384441743963,-0.757821275862842,3,0,0,0,0
"5242",0.595959595959596,0.686868686868687,2,-0.26258007829941,-0.467508483620433,1,0,0,0,0
"5243",0.606060606060606,0.686868686868687,2,-0.417839459214132,-0.693753757394767,5,0,0,0,0
"5244",0.616161616161616,0.686868686868687,2,-0.423571347654913,-0.520065019464917,3,0,0,0,0
"5245",0.626262626262626,0.686868686868687,2,-0.099046189658879,0.0520226812807883,2,0,0,0,0
"5246",0.636363636363636,0.686868686868687,2,-0.680350728806962,-1.15921388231526,2,0,0,0,0
"5247",0.646464646464647,0.686868686868687,2,-0.0494418392635944,0.441803670165141,5,0,0,0,0
"5248",0.656565656565657,0.686868686868687,2,-0.421308128663512,-0.553420459917416,2,0,0,0,0
"5249",0.666666666666667,0.686868686868687,2,0.271767939854166,1.10117522544387,4,0,0,0,0
"5250",0.676767676767677,0.686868686868687,2,-0.968213965711418,-1.61378594807464,1,1,1,0,1
"5251",0.686868686868687,0.686868686868687,2,-1.12607780660458,-1.24976962515836,2,0,0,0,0
"5252",0.696969696969697,0.686868686868687,2,-1.50956334631054,-1.77334999752337,2,0,0,0,0
"5253",0.707070707070707,0.686868686868687,2,-1.82618241631471,-2.05154866091522,2,0,0,0,0
"5254",0.717171717171717,0.686868686868687,2,-1.62392988577379,-1.61054497832089,2,0,0,0,0
"5255",0.727272727272727,0.686868686868687,2,-1.18891898711005,-0.783485904381875,1,0,0,0,0
"5256",0.737373737373737,0.686868686868687,2,-1.19707712067274,-1.00910493874386,3,0,0,0,0
"5257",0.747474747474748,0.686868686868687,2,-1.58382280799626,-1.92310855512345,4,0,0,0,0
"5258",0.757575757575758,0.686868686868687,2,-1.07850261632183,-0.848244627947571,2,0,0,0,0
"5259",0.767676767676768,0.686868686868687,2,-0.534302848767298,-0.318066454396051,4,0,0,0,0
"5260",0.777777777777778,0.686868686868687,2,0.0363653526049004,0.100552605992281,3,1,1,0,0
"5261",0.787878787878788,0.686868686868687,2,0.485026662816906,0.594100705707753,5,0,0,0,0
"5262",0.797979797979798,0.686868686868687,2,0.484868690202062,0.438645341574619,2,0,0,0,0
"5263",0.808080808080808,0.686868686868687,2,0.304811503125568,0.275247105396756,5,0,0,0,0
"5264",0.818181818181818,0.686868686868687,2,-0.356104109616151,-1.09156646019572,2,0,0,0,0
"5265",0.828282828282828,0.686868686868687,2,-0.126328333375254,-0.425496472725995,5,0,0,0,0
"5266",0.838383838383838,0.686868686868687,2,0.257181230371035,0.372019565286205,5,0,0,0,0
"5267",0.848484848484849,0.686868686868687,2,0.153124544670089,0.215223174540796,4,0,0,0,0
"5268",0.858585858585859,0.686868686868687,2,-0.703450067398298,-1.00899071045797,1,0,0,0,0
"5269",0.868686868686869,0.686868686868687,2,-1.53166253593268,-2.16217094179979,2,0,0,0,0
"5270",0.878787878787879,0.686868686868687,2,-0.758750273723645,-0.460774184874145,4,0,0,0,0
"5271",0.888888888888889,0.686868686868687,2,-0.968969254967577,-1.23693517204168,2,0,0,0,0
"5272",0.898989898989899,0.686868686868687,2,-1.4328222740911,-1.8486706853259,2,0,0,0,0
"5273",0.909090909090909,0.686868686868687,2,-0.70350424201059,-0.299034335321013,4,0,0,0,0
"5274",0.919191919191919,0.686868686868687,2,-0.932018782232112,-1.19665476384992,2,1,0,0,0
"5275",0.929292929292929,0.686868686868687,2,-0.255092809608149,0.322323571134932,3,0,0,0,0
"5276",0.939393939393939,0.686868686868687,2,-0.307748734342096,-0.0339556187756343,2,0,0,0,0
"5277",0.94949494949495,0.686868686868687,2,-0.899199439040085,-1.1967925199456,1,0,0,0,0
"5278",0.95959595959596,0.686868686868687,2,-0.797784074312515,-0.659500608803297,3,0,0,0,0
"5279",0.96969696969697,0.686868686868687,2,-0.916626225847376,-1.06824203584472,2,0,0,0,0
"5280",0.97979797979798,0.686868686868687,2,-0.387624607232046,-0.154114909081541,5,0,0,0,0
"5281",0.98989898989899,0.686868686868687,2,-0.397017933841326,-0.435123801032859,2,0,0,0,0
"5282",1,0.686868686868687,2,-0.699956288575722,-1.0613291083209,2,0,0,0,0
"5283",0.555555555555556,0.696969696969697,2,0.190363351464609,0.283539645581761,4,0,0,0,0
"5284",0.565656565656566,0.696969696969697,2,0.369012584870923,0.757433104527008,5,0,0,0,0
"5285",0.575757575757576,0.696969696969697,2,-0.38374180503613,-0.480356114629749,4,0,0,0,0
"5286",0.585858585858586,0.696969696969697,2,-0.337391109373864,-0.0871606312505914,5,1,1,0,0
"5287",0.595959595959596,0.696969696969697,2,0.0384064335910619,0.463554054755888,2,0,0,0,0
"5288",0.606060606060606,0.696969696969697,2,0.310300885324119,0.84056173721286,5,0,0,0,0
"5289",0.616161616161616,0.696969696969697,2,0.225254243693768,0.50403922466075,4,0,0,0,0
"5290",0.626262626262626,0.696969696969697,2,0.332586251949015,0.700170495481391,3,0,0,0,0
"5291",0.636363636363636,0.696969696969697,2,0.0607044448103494,0.221267613283837,2,0,0,0,0
"5292",0.646464646464647,0.696969696969697,2,-0.428316301669025,-0.787973788332113,4,0,0,0,0
"5293",0.656565656565657,0.696969696969697,2,-0.0985090185222728,0.0531654455281135,2,1,1,0,0
"5294",0.666666666666667,0.696969696969697,2,-0.578107453179075,-1.11848052061222,1,1,1,0,0
"5295",0.676767676767677,0.696969696969697,2,-1.54776070075904,-2.29076582933748,1,1,1,0,0
"5296",0.686868686868687,0.696969696969697,2,-1.61368649114176,-1.76052484178188,2,0,0,0,0
"5297",0.696969696969697,0.696969696969697,2,-1.45757575489954,-1.28344864552332,2,0,0,0,0
"5298",0.707070707070707,0.696969696969697,2,-1.61246522246585,-1.5652837841696,1,1,1,0,0
"5299",0.717171717171717,0.696969696969697,2,-1.35329875828401,-1.13159652052897,2,0,0,0,0
"5300",0.727272727272727,0.696969696969697,2,-0.890536677792527,-0.550977867432265,4,0,0,0,0
"5301",0.737373737373737,0.696969696969697,2,-0.919529305689909,-0.760031579116576,2,0,0,0,0
"5302",0.747474747474748,0.696969696969697,2,-1.29073884114169,-1.35046070596104,2,0,0,0,0
"5303",0.757575757575758,0.696969696969697,2,-0.777953349297819,-0.422162897393392,3,0,0,0,0
"5304",0.767676767676768,0.696969696969697,2,-0.784016651702334,-1.04657724403653,2,0,0,0,0
"5305",0.777777777777778,0.696969696969697,2,0.241556798672137,0.618478748203181,5,0,0,0,0
"5306",0.787878787878788,0.696969696969697,2,0.904630211427077,1.39519367630797,4,0,0,0,0
"5307",0.797979797979798,0.696969696969697,2,0.804553734031302,0.875676041114018,4,0,0,0,0
"5308",0.808080808080808,0.696969696969697,2,0.384120041141542,0.312549501008845,5,1,0,0,0
"5309",0.818181818181818,0.696969696969697,2,0.272790508583025,0.564104660384966,4,0,0,0,0
"5310",0.828282828282828,0.696969696969697,2,-0.168822240287305,-0.385533182583575,2,0,0,0,0
"5311",0.838383838383838,0.696969696969697,2,-0.148196086653727,-0.335249374674064,5,0,0,0,0
"5312",0.848484848484849,0.696969696969697,2,-0.301101442941644,-0.513164018334142,3,1,0,0,1
"5313",0.858585858585859,0.696969696969697,2,-0.681580665235571,-0.705724369794531,3,0,0,0,0
"5314",0.868686868686869,0.696969696969697,2,-1.24980379009382,-1.38617214355058,1,1,0,0,0
"5315",0.878787878787879,0.696969696969697,2,-1.01411589237871,-0.929797174546905,2,0,0,0,0
"5316",0.888888888888889,0.696969696969697,2,-1.39596717253743,-1.72529665794876,2,1,0,1,0
"5317",0.898989898989899,0.696969696969697,2,-1.08952898938981,-0.841821332722118,1,0,0,0,0
"5318",0.909090909090909,0.696969696969697,2,-0.710606997544601,-0.505708363862619,2,0,0,0,0
"5319",0.919191919191919,0.696969696969697,2,-0.113130969925722,0.417886568808088,5,0,0,0,0
"5320",0.929292929292929,0.696969696969697,2,0.0662178952224789,0.259278949601993,4,0,0,0,0
"5321",0.939393939393939,0.696969696969697,2,-0.0633803679703563,0.0192054215406557,4,0,0,0,0
"5322",0.94949494949495,0.696969696969697,2,-0.110826382295891,0.263848771446977,5,0,0,0,0
"5323",0.95959595959596,0.696969696969697,2,-0.419999628535975,-0.297592071330264,4,0,0,0,0
"5324",0.96969696969697,0.696969696969697,2,-0.552806028245273,-0.455645703354447,2,0,0,0,0
"5325",0.97979797979798,0.696969696969697,2,-0.373799031363911,-0.242197090571729,2,0,0,0,0
"5326",0.98989898989899,0.696969696969697,2,-1.33361882379993,-2.18004277290948,2,0,0,0,0
"5327",1,0.696969696969697,2,-0.853372684957949,-0.660767329762196,2,0,0,0,0
"5328",0.555555555555556,0.707070707070707,2,-0.390720005196136,-0.746932279732431,3,0,0,0,0
"5329",0.565656565656566,0.707070707070707,2,0.386604470316305,0.838327788480742,4,0,0,0,0
"5330",0.575757575757576,0.707070707070707,2,0.1692423207507,0.317261410254935,4,0,0,0,0
"5331",0.585858585858586,0.707070707070707,2,-0.523880917178074,-0.950095151967231,1,0,0,0,0
"5332",0.595959595959596,0.707070707070707,2,-0.185983952574992,-0.193814975577832,2,1,1,0,0
"5333",0.606060606060606,0.707070707070707,2,0.338774347627827,0.516460328074244,2,0,0,0,0
"5334",0.616161616161616,0.707070707070707,2,0.47815109481703,0.556058799255308,5,0,0,0,0
"5335",0.626262626262626,0.707070707070707,2,0.644892413880072,0.851673620921717,5,1,1,0,0
"5336",0.636363636363636,0.707070707070707,2,0.10633399937238,-0.0900809412752269,3,1,1,0,1
"5337",0.646464646464647,0.707070707070707,2,-0.147581514879684,-0.145269039743263,4,0,0,0,0
"5338",0.656565656565657,0.707070707070707,2,-0.5200447806577,-0.795224857248712,2,0,0,0,0
"5339",0.666666666666667,0.707070707070707,2,-0.52235489835401,-0.312248439208103,3,0,0,0,0
"5340",0.676767676767677,0.707070707070707,2,-1.23835173956823,-1.30988589589744,2,0,0,0,0
"5341",0.686868686868687,0.707070707070707,2,-1.17112269995761,-0.831911469543746,4,0,0,0,0
"5342",0.696969696969697,0.707070707070707,2,-0.959320209151754,-0.569176271221189,2,0,0,0,0
"5343",0.707070707070707,0.707070707070707,2,-0.978235664063597,-0.712455217929619,2,1,1,0,1
"5344",0.717171717171717,0.707070707070707,2,-1.45441521828799,-1.78659964521935,1,0,0,0,0
"5345",0.727272727272727,0.707070707070707,2,-1.92242951126997,-2.65961870039298,2,1,1,0,0
"5346",0.737373737373737,0.707070707070707,2,-1.69994045788434,-1.96327429771564,2,0,0,0,0
"5347",0.747474747474748,0.707070707070707,2,-2.25379064998944,-3.13327190204944,1,0,0,0,0
"5348",0.808080808080808,0.707070707070707,2,0.168015034798883,-0.128373213910238,4,0,0,0,0
"5349",0.818181818181818,0.707070707070707,2,-0.169166907686196,-0.498921476394993,3,0,0,0,0
"5350",0.828282828282828,0.707070707070707,2,-0.712253639298708,-1.2334636213606,3,0,0,0,0
"5351",0.838383838383838,0.707070707070707,2,-0.728724686447792,-0.975685676941714,3,0,0,0,0
"5352",0.848484848484849,0.707070707070707,2,-0.138956262692942,0.259584794182922,3,0,0,0,0
"5353",0.858585858585859,0.707070707070707,2,-0.562225716360387,-0.631971697225309,2,0,0,0,0
"5354",0.868686868686869,0.707070707070707,2,-0.789130662515195,-0.659850592356059,2,0,0,0,0
"5355",0.878787878787879,0.707070707070707,2,-0.928826156570158,-0.844766494747572,4,0,0,0,0
"5356",0.888888888888889,0.707070707070707,2,-1.14971942747953,-1.14274149508575,3,0,0,0,0
"5357",0.898989898989899,0.707070707070707,2,-1.36450289097066,-1.63461534873417,2,0,0,0,0
"5358",0.909090909090909,0.707070707070707,2,-0.356620119313899,0.149756948691158,5,0,0,0,0
"5359",0.919191919191919,0.707070707070707,2,-0.855828757474291,-1.59065743268371,2,1,0,1,1
"5360",0.929292929292929,0.707070707070707,2,0.0279026729452956,0.340969596381307,4,0,0,0,0
"5361",0.939393939393939,0.707070707070707,2,0.720146853458202,1.32967775964015,5,0,0,0,0
"5362",0.94949494949495,0.707070707070707,2,-0.234731356629655,-0.761878351629011,2,0,0,0,0
"5363",0.95959595959596,0.707070707070707,2,-0.245923997429754,-0.157639854598848,3,0,0,0,0
"5364",0.96969696969697,0.707070707070707,2,-0.398724252506485,-0.412169330373544,2,0,0,0,0
"5365",0.97979797979798,0.707070707070707,2,-0.181649258076218,0.188123479605991,2,0,0,0,0
"5366",0.98989898989899,0.707070707070707,2,-1.56001248068886,-2.2992529325545,1,0,0,0,0
"5367",1,0.707070707070707,2,-1.26389493911324,-1.2221584914288,2,0,0,0,0
"5368",0.555555555555556,0.717171717171717,2,-0.0823627562323253,0.163176262237291,4,1,1,0,0
"5369",0.565656565656566,0.717171717171717,2,-0.0238703070914559,-0.164542923725633,3,0,0,0,0
"5370",0.575757575757576,0.717171717171717,2,-0.214247649503529,-0.408495987606973,4,0,0,0,0
"5371",0.585858585858586,0.717171717171717,2,-0.304859266294211,-0.228691021267766,5,1,1,0,0
"5372",0.595959595959596,0.717171717171717,2,0.392832963049706,0.989519222175784,4,0,0,0,0
"5373",0.606060606060606,0.717171717171717,2,-0.159191613437245,-0.70357773006876,1,0,0,0,0
"5374",0.616161616161616,0.717171717171717,2,0.481266032361736,0.717755958792048,5,0,0,0,0
"5375",0.626262626262626,0.717171717171717,2,0.909774159494034,1.25093064614288,5,0,0,0,0
"5376",0.636363636363636,0.717171717171717,2,-0.0391433818936009,-0.53981644401472,3,0,0,0,0
"5377",0.646464646464647,0.717171717171717,2,-0.731334324789114,-1.24170742405468,2,0,0,0,0
"5378",0.656565656565657,0.717171717171717,2,-0.754835544918269,-0.848446174118848,2,1,1,0,1
"5379",0.666666666666667,0.717171717171717,2,-0.687801927719222,-0.639085859941219,4,1,1,0,1
"5380",0.676767676767677,0.717171717171717,2,-1.55629681531737,-2.14307832966315,1,0,0,0,0
"5381",0.686868686868687,0.717171717171717,2,-0.395034997722882,0.491319709238027,5,0,0,0,0
"5382",0.696969696969697,0.717171717171717,2,-0.635738241212409,-0.664033292748548,2,0,0,0,0
"5383",0.707070707070707,0.717171717171717,2,-0.657335716958988,-0.458837816602938,2,1,1,0,1
"5384",0.717171717171717,0.717171717171717,2,-1.4866600000109,-1.75355982197275,2,0,0,0,0
"5385",0.727272727272727,0.717171717171717,2,-1.64308215665659,-1.43635676667989,3,0,0,0,0
"5386",0.737373737373737,0.717171717171717,2,-1.70598246322419,-1.48251387732064,4,1,1,0,1
"5387",0.747474747474748,0.717171717171717,2,-1.27199201232212,-0.579465841947635,4,0,0,0,0
"5388",0.808080808080808,0.717171717171717,2,-0.224402125747428,-0.493773832077024,1,0,0,0,0
"5389",0.818181818181818,0.717171717171717,2,-0.412011230235249,-0.489450813980942,3,1,0,0,1
"5390",0.828282828282828,0.717171717171717,2,-0.257587311168094,0.105801072695257,4,0,0,0,0
"5391",0.838383838383838,0.717171717171717,2,-0.181228448318557,0.0876913624422183,5,0,0,0,0
"5392",0.848484848484849,0.717171717171717,2,-0.0622570853323758,0.0702299466072533,3,0,0,0,0
"5393",0.858585858585859,0.717171717171717,2,-0.424535766637544,-0.545668159566895,3,1,0,0,0
"5394",0.868686868686869,0.717171717171717,2,0.00508404707750624,0.607301835599992,4,0,0,0,0
"5395",0.878787878787879,0.717171717171717,2,-0.152056463277521,0.184276087496059,5,1,0,1,1
"5396",0.888888888888889,0.717171717171717,2,0.37765345996979,1.43593582513563,5,0,0,0,0
"5397",0.898989898989899,0.717171717171717,2,-0.549981644290948,-0.66880625637897,2,0,0,0,0
"5398",0.909090909090909,0.717171717171717,2,-0.0618554832826199,0.440683823755236,5,0,0,0,0
"5399",0.919191919191919,0.717171717171717,2,-0.0675149973903314,0.187151638996747,4,0,0,0,0
"5400",0.929292929292929,0.717171717171717,2,-0.0607113509636255,-0.196571090441791,2,0,0,0,0
"5401",0.939393939393939,0.717171717171717,2,-0.175108719516114,-0.624603323310932,2,0,0,0,0
"5402",0.94949494949495,0.717171717171717,2,-0.761750687699561,-1.34419722852629,2,0,0,0,0
"5403",0.95959595959596,0.717171717171717,2,-0.676677514039004,-0.814671928294878,3,0,0,0,0
"5404",0.96969696969697,0.717171717171717,2,-0.693997410976811,-0.906100609144544,2,0,0,0,0
"5405",0.97979797979798,0.717171717171717,2,-0.17605643671716,0.251039899955584,5,0,0,0,0
"5406",0.98989898989899,0.717171717171717,2,-1.36143874645976,-1.81321431196864,1,0,0,0,0
"5407",1,0.717171717171717,2,-1.48400590082758,-1.54576326493537,1,0,0,0,0
"5408",0.555555555555556,0.727272727272727,2,-0.148575752663092,-0.240619246177487,4,0,0,0,0
"5409",0.565656565656566,0.727272727272727,2,-0.220798796789257,-0.268642757267046,1,1,1,0,0
"5410",0.575757575757576,0.727272727272727,2,-0.524166980239344,-0.750189960936514,3,1,1,0,0
"5411",0.585858585858586,0.727272727272727,2,-0.780645429882253,-1.19052258473272,2,0,0,0,0
"5412",0.595959595959596,0.727272727272727,2,-0.404389380435952,-0.542171303962744,4,1,1,0,0
"5413",0.606060606060606,0.727272727272727,2,-0.050177700454419,0.0546935147551194,3,0,0,0,0
"5414",0.616161616161616,0.727272727272727,2,0.147261125009854,0.00917466665877451,2,0,0,0,0
"5415",0.626262626262626,0.727272727272727,2,0.61190543711062,0.759052612090809,5,0,0,0,0
"5416",0.636363636363636,0.727272727272727,2,-0.145295849733633,-0.451892627184917,2,0,0,0,0
"5417",0.646464646464647,0.727272727272727,2,-0.648532885714441,-0.725025819858662,1,0,0,0,0
"5418",0.656565656565657,0.727272727272727,2,-0.581127901791034,-0.383485432624823,3,1,1,0,1
"5419",0.666666666666667,0.727272727272727,2,-0.0809734360179785,0.600676447725358,5,0,0,0,0
"5420",0.676767676767677,0.727272727272727,2,-0.436744771574832,-0.198835096360449,4,0,0,0,0
"5421",0.686868686868687,0.727272727272727,2,0.0329127248348723,0.496161576552398,4,1,1,0,0
"5422",0.696969696969697,0.727272727272727,2,-0.968153972494945,-1.67657126676787,2,0,0,0,0
"5423",0.707070707070707,0.727272727272727,2,-1.18668999997765,-1.42743832197487,4,1,1,0,1
"5424",0.717171717171717,0.727272727272727,2,-1.64120898930062,-1.88961345890581,1,0,0,0,0
"5425",0.727272727272727,0.727272727272727,2,-1.88679214190409,-2.05869903350563,2,0,0,0,0
"5426",0.737373737373737,0.727272727272727,2,-1.56132270925528,-1.37055287372244,1,1,1,0,1
"5427",0.747474747474748,0.727272727272727,2,-1.13999945292232,-0.806727228097393,2,1,1,0,0
"5428",0.808080808080808,0.727272727272727,2,0.136800705916937,0.445291169860967,3,0,0,0,0
"5429",0.818181818181818,0.727272727272727,2,0.158747719325672,0.437316915539241,5,0,0,0,0
"5430",0.828282828282828,0.727272727272727,2,-0.213741373861579,-0.401563113171571,3,0,0,0,0
"5431",0.838383838383838,0.727272727272727,2,-0.391296286841899,-0.638783561738159,1,0,0,0,0
"5432",0.848484848484849,0.727272727272727,2,-0.10743558532027,-0.0013436965988857,4,0,0,0,0
"5433",0.858585858585859,0.727272727272727,2,0.0690566293264989,0.263651721132229,5,0,0,0,0
"5434",0.868686868686869,0.727272727272727,2,0.748164502364903,1.35639467382453,5,0,0,0,0
"5435",0.878787878787879,0.727272727272727,2,0.483988197874958,0.454142896887537,4,0,0,0,0
"5436",0.888888888888889,0.727272727272727,2,-0.227493148150409,-0.842203274064384,2,0,0,0,0
"5437",0.898989898989899,0.727272727272727,2,0.126129825291659,0.467068040981471,5,0,0,0,0
"5438",0.909090909090909,0.727272727272727,2,-0.00104733122115945,-0.0707265643586651,3,0,0,0,0
"5439",0.919191919191919,0.727272727272727,2,0.491789755132855,0.9446255130604,5,0,0,0,0
"5440",0.929292929292929,0.727272727272727,2,0.247758542742422,0.310282551476548,4,0,0,0,0
"5441",0.939393939393939,0.727272727272727,2,-0.406097485043214,-0.666191622457191,5,0,0,0,0
"5442",0.94949494949495,0.727272727272727,2,-0.199252991495005,0.263881428082837,2,0,0,0,0
"5443",0.95959595959596,0.727272727272727,2,-0.239954060239425,0.0340424609215143,3,0,0,0,0
"5444",0.96969696969697,0.727272727272727,2,-0.368806468898621,-0.309308793729848,5,0,0,0,0
"5445",0.97979797979798,0.727272727272727,2,-0.744745805040889,-1.02667502345609,2,0,0,0,0
"5446",0.98989898989899,0.727272727272727,2,-1.23547852538389,-1.36290977935043,1,1,0,1,0
"5447",1,0.727272727272727,2,-1.63760681148889,-1.83473477352892,1,1,0,1,1
"5448",0.555555555555556,0.737373737373737,2,0.0473838533024034,0.248208648136291,4,0,0,0,0
"5449",0.565656565656566,0.737373737373737,2,0.307535068702795,0.819931081827166,5,1,1,0,0
"5450",0.575757575757576,0.737373737373737,2,-0.23718551946096,-0.197734881868108,4,0,0,0,0
"5451",0.585858585858586,0.737373737373737,2,-0.830043972196658,-1.03105239025988,4,0,0,0,0
"5452",0.595959595959596,0.737373737373737,2,-0.780490480669184,-0.876374973423603,1,0,0,0,0
"5453",0.606060606060606,0.737373737373737,2,-0.25663538418484,-0.115189509596315,3,1,1,0,0
"5454",0.616161616161616,0.737373737373737,2,-0.235901599192801,-0.484322385421009,3,0,0,0,0
"5455",0.626262626262626,0.737373737373737,2,0.145677873299267,0.19128732111222,2,0,0,0,0
"5456",0.636363636363636,0.737373737373737,2,-0.0675122820013725,-0.0679906401541919,2,1,1,0,1
"5457",0.646464646464647,0.737373737373737,2,-0.417464272810202,-0.431270365688525,2,0,0,0,0
"5458",0.656565656565657,0.737373737373737,2,-0.441366438942062,-0.44912777255364,4,1,1,0,1
"5459",0.666666666666667,0.737373737373737,2,-0.70315053028852,-1.1593700906409,2,0,0,0,0
"5460",0.676767676767677,0.737373737373737,2,-0.521760426164854,-0.642982715617211,2,0,0,0,0
"5461",0.686868686868687,0.737373737373737,2,-0.0408370036629888,0.232631533724551,3,0,0,0,0
"5462",0.696969696969697,0.737373737373737,2,-0.990774831592487,-1.41262519495812,2,0,0,0,0
"5463",0.707070707070707,0.737373737373737,2,-1.15431483246638,-1.03679199567346,1,0,0,0,0
"5464",0.717171717171717,0.737373737373737,2,-1.7570890096382,-1.98363269490212,1,0,0,0,0
"5465",0.727272727272727,0.737373737373737,2,-2.19752155305148,-2.52920017242771,2,0,0,0,0
"5466",0.737373737373737,0.737373737373737,2,-1.88158642197147,-1.96076498040308,1,0,0,0,0
"5467",0.747474747474748,0.737373737373737,2,-1.41100200803808,-1.51364474790935,1,0,0,0,0
"5468",0.808080808080808,0.737373737373737,2,0.107326149407332,0.0869580209602378,2,0,0,0,0
"5469",0.818181818181818,0.737373737373737,2,0.105562376688598,0.0472134103742562,2,1,0,0,0
"5470",0.828282828282828,0.737373737373737,2,0.259781522750815,0.564454066621288,5,0,0,0,0
"5471",0.838383838383838,0.737373737373737,2,0.252982667134421,0.540176881692746,3,0,0,0,0
"5472",0.848484848484849,0.737373737373737,2,0.463564676925962,0.805208856847969,3,0,0,0,0
"5473",0.858585858585859,0.737373737373737,2,-0.15391003174654,-0.717457486795662,4,0,0,0,0
"5474",0.868686868686869,0.737373737373737,2,0.508243227748669,0.644511677516326,5,1,0,0,0
"5475",0.878787878787879,0.737373737373737,2,0.728088684852285,0.943333557751683,5,0,0,0,0
"5476",0.888888888888889,0.737373737373737,2,0.451760123562114,0.600576446336785,4,0,0,0,0
"5477",0.898989898989899,0.737373737373737,2,0.130553958291516,0.00899261622589988,4,0,0,0,0
"5478",0.909090909090909,0.737373737373737,2,-0.126738898776193,-0.418980321897448,3,0,0,0,0
"5479",0.919191919191919,0.737373737373737,2,-0.00565984663963209,-0.21263622316292,2,0,0,0,0
"5480",0.929292929292929,0.737373737373737,2,0.0615788982590888,0.027486948476475,4,0,0,0,0
"5481",0.939393939393939,0.737373737373737,2,-0.583580572052887,-1.01037878095233,4,1,0,1,0
"5482",0.94949494949495,0.737373737373737,2,-1.32937900675795,-2.22879865850785,1,0,0,0,0
"5483",0.95959595959596,0.737373737373737,2,-0.932979005882257,-1.12104973888463,1,0,0,0,0
"5484",0.96969696969697,0.737373737373737,2,-0.991209545394734,-1.31995605200166,2,1,0,1,1
"5485",0.97979797979798,0.737373737373737,2,-0.824539862480178,-0.713225412877471,3,0,0,0,0
"5486",0.98989898989899,0.737373737373737,2,-1.06827769404714,-1.00799209410301,2,0,0,0,0
"5487",1,0.737373737373737,2,-0.760573992445344,-0.176658083872911,2,0,0,0,0
"5488",0.555555555555556,0.747474747474748,2,-0.0496617310886384,-0.108882952651849,3,0,0,0,0
"5489",0.565656565656566,0.747474747474748,2,-0.363055071910752,-0.760345436063404,2,0,0,0,0
"5490",0.575757575757576,0.747474747474748,2,-0.965787852069102,-1.49804085169159,1,1,1,0,1
"5491",0.585858585858586,0.747474747474748,2,-0.583688451777349,-0.202272774903877,4,0,0,0,0
"5492",0.595959595959596,0.747474747474748,2,-1.21445558225888,-1.70669003847202,1,0,0,0,0
"5493",0.606060606060606,0.747474747474748,2,-0.169609419665979,0.418028391835826,5,0,0,0,0
"5494",0.616161616161616,0.747474747474748,2,-0.090187240512532,-0.0320502919891333,2,1,1,0,0
"5495",0.626262626262626,0.747474747474748,2,-0.0103581493757357,0.00108776812931922,4,0,0,0,0
"5496",0.636363636363636,0.747474747474748,2,0.0166632395811231,0.112166725889535,4,0,0,0,0
"5497",0.646464646464647,0.747474747474748,2,-0.427265323855428,-0.615485543253735,2,0,0,0,0
"5498",0.656565656565657,0.747474747474748,2,-0.292340450699576,-0.0722800852927804,3,0,0,0,0
"5499",0.666666666666667,0.747474747474748,2,-0.855659350733129,-1.17801241400201,4,0,0,0,0
"5500",0.676767676767677,0.747474747474748,2,-0.785253307720559,-0.913575351595947,1,0,0,0,0
"5501",0.686868686868687,0.747474747474748,2,-0.506312252319906,-0.500853410264432,4,0,0,0,0
"5502",0.696969696969697,0.747474747474748,2,-0.884127488993821,-1.00482056212761,4,0,0,0,0
"5503",0.707070707070707,0.747474747474748,2,-1.08619154285071,-1.00094962527549,3,0,0,0,0
"5504",0.717171717171717,0.747474747474748,2,-1.1724664184446,-0.799078531222725,2,1,1,0,0
"5505",0.727272727272727,0.747474747474748,2,-1.57106794848789,-1.39158934575489,2,0,0,0,0
"5506",0.737373737373737,0.747474747474748,2,-1.91849630754018,-2.08883581046704,1,1,1,0,1
"5507",0.747474747474748,0.747474747474748,2,-0.817546738429162,-0.143394970910106,4,0,0,0,0
"5508",0.808080808080808,0.747474747474748,2,0.610930757886488,0.964646275159892,4,1,0,1,0
"5509",0.818181818181818,0.747474747474748,2,0.35505620247331,0.288186999063977,4,0,0,0,0
"5510",0.828282828282828,0.747474747474748,2,0.658148378641133,0.934041942751221,4,0,0,0,0
"5511",0.838383838383838,0.747474747474748,2,0.0380137669093165,-0.464130002354668,2,0,0,0,0
"5512",0.848484848484849,0.747474747474748,2,0.580264680218497,0.935661937896763,3,0,0,0,0
"5513",0.858585858585859,0.747474747474748,2,0.306885582678486,0.287609510307422,4,0,0,0,0
"5514",0.868686868686869,0.747474747474748,2,0.259975689284337,0.087171627191595,3,1,0,1,1
"5515",0.878787878787879,0.747474747474748,2,0.372308548444088,0.208305221165498,4,0,0,0,0
"5516",0.888888888888889,0.747474747474748,2,0.596976888556145,0.750593000311915,4,1,0,0,1
"5517",0.898989898989899,0.747474747474748,2,0.0928615658993431,-0.131061865232997,5,0,0,0,0
"5518",0.909090909090909,0.747474747474748,2,-0.779807223453549,-1.47905978008788,2,1,0,1,0
"5519",0.919191919191919,0.747474747474748,2,-0.67152008282472,-0.916027805439063,1,0,0,0,0
"5520",0.929292929292929,0.747474747474748,2,-0.763281254097308,-1.11760655296112,2,0,0,0,0
"5521",0.939393939393939,0.747474747474748,2,-0.805441310530114,-0.779969796118172,1,1,0,1,1
"5522",0.94949494949495,0.747474747474748,2,-0.826510259307939,-0.520249031400207,1,0,0,0,0
"5523",0.95959595959596,0.747474747474748,2,-0.642522951821264,-0.291713115279119,2,1,0,1,1
"5524",0.96969696969697,0.747474747474748,2,-0.916321742787686,-0.985922588609071,3,0,0,0,0
"5525",0.97979797979798,0.747474747474748,2,-0.641913447223464,-0.372897079636986,3,0,0,0,0
"5526",0.98989898989899,0.747474747474748,2,-0.75517955921549,-0.730823086749283,4,0,0,0,0
"5527",1,0.747474747474748,2,-1.02584632462844,-1.28966371512133,3,0,0,0,0
"5528",0.555555555555556,0.757575757575758,2,0.0456699923795241,0.304408275021065,4,0,0,0,0
"5529",0.565656565656566,0.757575757575758,2,0.27621578363697,0.884368956171817,2,0,0,0,0
"5530",0.575757575757576,0.757575757575758,2,0.1694102650455,0.755198430789491,4,0,0,0,0
"5531",0.585858585858586,0.757575757575758,2,0.480674808096387,1.35746230157,5,0,0,0,0
"5532",0.595959595959596,0.757575757575758,2,-0.720512516836872,-1.09657598883318,1,0,0,0,0
"5533",0.606060606060606,0.757575757575758,2,-1.06311689539475,-1.58048356793201,2,0,0,0,0
"5534",0.616161616161616,0.757575757575758,2,0.404534084987706,1.29135239418488,5,0,0,0,0
"5535",0.626262626262626,0.757575757575758,2,-0.00669326257955026,-0.232809776761008,3,1,1,0,1
"5536",0.636363636363636,0.757575757575758,2,-0.179736429485492,-0.283872960054447,4,0,0,0,0
"5537",0.646464646464647,0.757575757575758,2,-0.324418917878828,-0.345229249635317,2,0,0,0,0
"5538",0.656565656565657,0.757575757575758,2,-0.591414682843266,-0.752085340119535,1,0,0,0,0
"5539",0.666666666666667,0.757575757575758,2,-0.21092475620289,0.310100762496037,3,1,1,0,1
"5540",0.676767676767677,0.757575757575758,2,-0.245976613671796,0.0178226157351789,4,1,1,0,1
"5541",0.686868686868687,0.757575757575758,2,-0.322552535916713,-0.187768687498188,3,0,0,0,0
"5542",0.696969696969697,0.757575757575758,2,-0.71929946382595,-0.793263531838135,2,0,0,0,0
"5543",0.707070707070707,0.757575757575758,2,-0.778575500425473,-0.63916927968332,3,0,0,0,0
"5544",0.717171717171717,0.757575757575758,2,-0.993358376907942,-0.973803262766405,2,0,0,0,0
"5545",0.727272727272727,0.757575757575758,2,-1.25587766331664,-1.18612590945268,3,0,0,0,0
"5546",0.737373737373737,0.757575757575758,2,-1.1862343505725,-0.931953783195688,2,0,0,0,0
"5547",0.747474747474748,0.757575757575758,2,-0.870566166942357,-0.826217997427467,4,0,0,0,0
"5548",0.757575757575758,0.757575757575758,2,-1.27461480021325,-1.90229473361966,1,0,0,0,0
"5549",0.767676767676768,0.757575757575758,2,-0.835635450759603,-0.888025899353448,3,0,0,0,0
"5550",0.777777777777778,0.757575757575758,2,-0.550573329340091,-0.590891259460589,3,1,1,0,1
"5551",0.787878787878788,0.757575757575758,2,-0.396473507250126,-0.50181133755679,2,1,1,0,0
"5552",0.797979797979798,0.757575757575758,2,-0.221929113022286,-0.481084281889541,5,0,0,0,0
"5553",0.808080808080808,0.757575757575758,2,-0.381914381737711,-1.05526747089241,1,0,0,0,0
"5554",0.818181818181818,0.757575757575758,2,0.120706439671095,0.0737058100090925,5,0,0,0,0
"5555",0.828282828282828,0.757575757575758,2,1.06515525763341,1.70120805715495,5,1,0,1,0
"5556",0.838383838383838,0.757575757575758,2,0.227092144344521,-0.207759888421144,2,1,0,1,0
"5557",0.848484848484849,0.757575757575758,2,0.0341181251399783,-0.284576579438491,2,0,0,0,0
"5558",0.858585858585859,0.757575757575758,2,0.0954752147483639,-0.0193773096941094,2,1,0,0,1
"5559",0.868686868686869,0.757575757575758,2,0.641918108852695,1.05751664612869,4,0,0,0,0
"5560",0.878787878787879,0.757575757575758,2,0.00643281777984065,-0.520472039190238,4,0,0,0,0
"5561",0.888888888888889,0.757575757575758,2,-0.02829424247024,-0.292001967496965,3,0,0,0,0
"5562",0.898989898989899,0.757575757575758,2,-0.850153546956508,-1.56850450677767,2,0,0,0,0
"5563",0.909090909090909,0.757575757575758,2,-1.33945956530441,-1.75918989736948,2,0,0,0,0
"5564",0.919191919191919,0.757575757575758,2,-0.782972728081446,-0.462470006470005,3,1,0,1,0
"5565",0.929292929292929,0.757575757575758,2,-0.533155470896544,-0.265059207832747,2,1,0,1,1
"5566",0.939393939393939,0.757575757575758,2,-1.11665649874906,-1.52366110787418,1,0,0,0,0
"5567",0.94949494949495,0.757575757575758,2,-0.518760418983741,-0.122410602997277,3,0,0,0,0
"5568",0.95959595959596,0.757575757575758,2,-0.116417641430352,0.324764542444466,5,0,0,0,0
"5569",0.96969696969697,0.757575757575758,2,-0.358624871298335,-0.258788368729997,2,1,0,1,0
"5570",0.97979797979798,0.757575757575758,2,-0.729413543682348,-0.921657808744273,2,0,0,0,0
"5571",0.98989898989899,0.757575757575758,2,-1.12132062513168,-1.45005725174782,2,0,0,0,0
"5572",1,0.757575757575758,2,-0.00285725825930687,0.98760023033308,5,0,0,0,0
"5573",0.0303030303030303,0.767676767676768,2,0.97450281421565,1.33202823174032,4,0,0,0,0
"5574",0.0404040404040404,0.767676767676768,2,0.244603849013346,-0.337768744530755,2,0,0,0,0
"5575",0.0505050505050505,0.767676767676768,2,-0.0305440756749792,-0.324142300731325,3,0,0,0,0
"5576",0.0606060606060606,0.767676767676768,2,0.187552207904114,0.26230084590005,2,0,0,0,0
"5577",0.0707070707070707,0.767676767676768,2,-0.510878753294164,-1.09879724851026,1,0,0,0,0
"5578",0.0808080808080808,0.767676767676768,2,0.390836915423091,0.979213312508643,3,0,0,0,0
"5579",0.0909090909090909,0.767676767676768,2,0.753208068221182,0.993010594229181,4,1,0,1,0
"5580",0.101010101010101,0.767676767676768,2,1.32569041315412,1.74619410691646,4,0,0,0,0
"5581",0.111111111111111,0.767676767676768,2,0.680432813455429,0.21872127044196,2,0,0,0,0
"5582",0.121212121212121,0.767676767676768,2,0.344665895536401,0.0814295659138209,3,0,0,0,0
"5583",0.131313131313131,0.767676767676768,2,0.45069192397928,0.498812657957118,5,0,0,0,0
"5584",0.141414141414141,0.767676767676768,2,0.164089720068558,-0.0949256967440513,1,0,0,0,0
"5585",0.555555555555556,0.767676767676768,2,0.147932983167713,0.236492693286418,5,0,0,0,0
"5586",0.565656565656566,0.767676767676768,2,-0.726080209536047,-1.66906407765851,2,1,1,0,0
"5587",0.575757575757576,0.767676767676768,2,0.123709944342225,0.363796622328797,5,0,0,0,0
"5588",0.585858585858586,0.767676767676768,2,0.419613333952648,0.59990548206905,2,1,1,0,1
"5589",0.595959595959596,0.767676767676768,2,-0.25069658654221,-0.27869400373436,5,1,1,0,0
"5590",0.606060606060606,0.767676767676768,2,-0.81154087446678,-1.03086018479781,2,0,0,0,0
"5591",0.616161616161616,0.767676767676768,2,0.122265465704462,0.496886045946854,2,0,0,0,0
"5592",0.626262626262626,0.767676767676768,2,0.538249141652032,0.949691064875081,5,0,0,0,0
"5593",0.636363636363636,0.767676767676768,2,-0.648928294048,-1.38314876519767,2,1,1,0,0
"5594",0.646464646464647,0.767676767676768,2,-0.16285341911537,0.229394533236025,4,0,0,0,0
"5595",0.656565656565657,0.767676767676768,2,-0.37299965128194,-0.421205486972322,2,0,0,0,0
"5596",0.666666666666667,0.767676767676768,2,-0.0976648464202649,0.0627624708071242,2,0,0,0,0
"5597",0.676767676767677,0.767676767676768,2,-0.288390937526579,-0.454447711948415,2,0,0,0,0
"5598",0.686868686868687,0.767676767676768,2,-0.292996503694978,-0.258431740925443,2,0,0,0,0
"5599",0.696969696969697,0.767676767676768,2,-0.0434599376491125,0.3908292127622,5,0,0,0,0
"5600",0.707070707070707,0.767676767676768,2,-0.439512990535694,-0.439918127343897,2,0,0,0,0
"5601",0.717171717171717,0.767676767676768,2,-0.957641866368114,-1.15561906959586,2,1,1,0,0
"5602",0.727272727272727,0.767676767676768,2,-0.841667601603519,-0.611071126645125,2,0,0,0,0
"5603",0.737373737373737,0.767676767676768,2,-1.0176479050212,-1.09056821459164,2,0,0,0,0
"5604",0.747474747474748,0.767676767676768,2,-1.02993359466184,-1.06675537527163,2,0,0,0,0
"5605",0.757575757575758,0.767676767676768,2,-1.17621155980199,-1.22920812814717,3,0,0,0,0
"5606",0.767676767676768,0.767676767676768,2,-0.412844812396893,0.165187251285483,4,1,1,0,1
"5607",0.777777777777778,0.767676767676768,2,-0.606589030635743,-0.761008646675799,2,0,0,0,0
"5608",0.787878787878788,0.767676767676768,2,-0.409296462197746,-0.357708344670129,5,0,0,0,0
"5609",0.797979797979798,0.767676767676768,2,-0.5381441857903,-0.73755250606262,2,0,0,0,0
"5610",0.808080808080808,0.767676767676768,2,-0.573176657334108,-0.751463141696729,3,0,0,0,0
"5611",0.818181818181818,0.767676767676768,2,0.030627097204142,0.0959707827957572,2,0,0,0,0
"5612",0.828282828282828,0.767676767676768,2,-0.183196191593993,-0.896438216157669,2,0,0,0,0
"5613",0.838383838383838,0.767676767676768,2,-0.23857121115796,-0.54134350212732,3,0,0,0,0
"5614",0.848484848484849,0.767676767676768,2,0.277158815764406,0.63940581377373,5,0,0,0,0
"5615",0.858585858585859,0.767676767676768,2,-0.236204749660839,-0.732476939705319,2,0,0,0,0
"5616",0.868686868686869,0.767676767676768,2,-0.0609670320086938,-0.262196078378849,2,0,0,0,0
"5617",0.878787878787879,0.767676767676768,2,-0.0723183787607528,-0.128091496866809,2,0,0,0,0
"5618",0.888888888888889,0.767676767676768,2,-0.121758880139831,-0.00558200893247057,2,0,0,0,0
"5619",0.898989898989899,0.767676767676768,2,-0.736133148114918,-0.803101487932423,3,0,0,0,0
"5620",0.909090909090909,0.767676767676768,2,-0.79395094492159,-0.509743624481232,3,0,0,0,0
"5621",0.919191919191919,0.767676767676768,2,-0.601277252960216,-0.410715419496756,2,0,0,0,0
"5622",0.929292929292929,0.767676767676768,2,-0.478779038243845,-0.335745253210264,3,0,0,0,0
"5623",0.939393939393939,0.767676767676768,2,-0.547377115575824,-0.388596345738657,2,0,0,0,0
"5624",0.94949494949495,0.767676767676768,2,-0.970747992617672,-1.45873196117861,3,0,0,0,0
"5625",0.95959595959596,0.767676767676768,2,-0.740269402789451,-0.988838925646094,2,0,0,0,0
"5626",0.96969696969697,0.767676767676768,2,0.0388262033736533,0.572714993071009,4,0,0,0,0
"5627",0.97979797979798,0.767676767676768,2,-0.666459879698289,-0.924125591319089,5,0,0,0,0
"5628",0.98989898989899,0.767676767676768,2,-0.766808624700604,-0.772267872889074,2,0,0,0,0
"5629",1,0.767676767676768,2,0.385914107771137,1.06550562169121,5,0,0,0,0
"5630",0.0303030303030303,0.777777777777778,2,0.10468056151133,-0.506427750807705,4,0,0,0,0
"5631",0.0404040404040404,0.777777777777778,2,0.478717719129206,0.657784371283806,5,0,0,0,0
"5632",0.0505050505050505,0.777777777777778,2,0.169908750128029,0.032579185590927,3,0,0,0,0
"5633",0.0606060606060606,0.777777777777778,2,-0.17803625719519,-0.422668990102419,2,0,0,0,0
"5634",0.0707070707070707,0.777777777777778,2,0.449618641476986,1.14077392274894,3,1,0,0,1
"5635",0.0808080808080808,0.777777777777778,2,0.0442128356249264,-0.310659713165696,4,0,0,0,0
"5636",0.0909090909090909,0.777777777777778,2,0.193761098388415,-0.122985531272722,4,0,0,0,0
"5637",0.101010101010101,0.777777777777778,2,0.337600257426203,-0.0820112461437718,2,1,0,1,1
"5638",0.111111111111111,0.777777777777778,2,0.372703252399023,0.197976345040474,2,0,0,0,0
"5639",0.121212121212121,0.777777777777778,2,-0.187386270789938,-0.729508808314863,2,0,0,0,0
"5640",0.131313131313131,0.777777777777778,2,-0.352252775610504,-0.766050318088568,3,0,0,0,0
"5641",0.141414141414141,0.777777777777778,2,-0.0627486625417874,-0.0261571320982231,4,0,0,0,0
"5642",0.555555555555556,0.777777777777778,2,1.31199480926253,2.35842968387202,5,1,1,0,0
"5643",0.565656565656566,0.777777777777778,2,0.460846727982017,0.637961830086765,5,0,0,0,0
"5644",0.575757575757576,0.777777777777778,2,0.465087878730631,0.699974603661274,5,0,0,0,0
"5645",0.585858585858586,0.777777777777778,2,-0.291832955048754,-0.916008738927318,3,0,0,0,0
"5646",0.595959595959596,0.777777777777778,2,-0.218130602550986,-0.0791947681852765,2,1,1,0,0
"5647",0.606060606060606,0.777777777777778,2,0.0633699411640702,0.532040789058043,4,0,0,0,0
"5648",0.616161616161616,0.777777777777778,2,-0.318366731063524,-0.756258564498362,2,0,0,0,0
"5649",0.626262626262626,0.777777777777778,2,0.0735894572688548,0.150747542977135,2,0,0,0,0
"5650",0.636363636363636,0.777777777777778,2,-1.06197820700042,-1.86146664562279,2,0,0,0,0
"5651",0.646464646464647,0.777777777777778,2,-0.832662290971,-0.967576624403991,2,0,0,0,0
"5652",0.656565656565657,0.777777777777778,2,-0.141079830611415,0.211888712859672,4,1,1,0,0
"5653",0.666666666666667,0.777777777777778,2,0.536882212588425,1.15639281579541,5,0,0,0,0
"5654",0.676767676767677,0.777777777777778,2,0.483281625726276,0.806218518940512,5,0,0,0,0
"5655",0.686868686868687,0.777777777777778,2,-0.474956498199866,-1.05267304615794,2,0,0,0,0
"5656",0.696969696969697,0.777777777777778,2,-0.027440863735867,0.21194226085008,5,0,0,0,0
"5657",0.707070707070707,0.777777777777778,2,0.348032909133403,0.917314932866506,5,0,0,0,0
"5658",0.717171717171717,0.777777777777778,2,-0.29993670333499,-0.303135696615271,3,0,0,0,0
"5659",0.727272727272727,0.777777777777778,2,-0.505953976361819,-0.395418783579943,4,1,1,0,1
"5660",0.737373737373737,0.777777777777778,2,-0.509553940698152,-0.268889630003773,4,1,1,0,1
"5661",0.747474747474748,0.777777777777778,2,-1.18835269710555,-1.56048786960925,2,1,1,0,0
"5662",0.757575757575758,0.777777777777778,2,-1.10248261282551,-1.13573934257507,2,0,0,0,0
"5663",0.767676767676768,0.777777777777778,2,-0.626341947323207,-0.532248660401118,3,0,0,0,0
"5664",0.777777777777778,0.777777777777778,2,-0.886824976737829,-1.24860580494692,3,0,0,0,0
"5665",0.787878787878788,0.777777777777778,2,-0.2918016953424,0.0384028280262649,3,1,1,0,0
"5666",0.797979797979798,0.777777777777778,2,-0.267355287549751,-0.152133927033594,4,0,0,0,0
"5667",0.808080808080808,0.777777777777778,2,0.129698577688059,0.580893170580199,4,0,0,0,0
"5668",0.818181818181818,0.777777777777778,2,-0.405504136639842,-0.82883571242376,2,0,0,0,0
"5669",0.828282828282828,0.777777777777778,2,-0.554135838839939,-0.7717807217281,4,0,0,0,0
"5670",0.838383838383838,0.777777777777778,2,-0.886662683036795,-1.40983772734437,1,0,0,0,0
"5671",0.848484848484849,0.777777777777778,2,-0.802961336199778,-1.24023894237542,2,1,0,0,1
"5672",0.858585858585859,0.777777777777778,2,-0.201007226753212,0.041687172963291,2,0,0,0,0
"5673",0.868686868686869,0.777777777777778,2,-0.488821093368898,-0.82691171484098,2,0,0,0,0
"5674",0.878787878787879,0.777777777777778,2,-0.644387104914569,-1.00211337573718,2,0,0,0,0
"5675",0.888888888888889,0.777777777777778,2,-0.840188031213851,-1.22514297163567,2,0,0,0,0
"5676",0.898989898989899,0.777777777777778,2,-0.463099997952173,-0.173917839203885,2,0,0,0,0
"5677",0.909090909090909,0.777777777777778,2,-1.05358901331969,-1.50521894025714,2,0,0,0,0
"5678",0.919191919191919,0.777777777777778,2,-0.166008843821412,0.413930258490121,4,0,0,0,0
"5679",0.929292929292929,0.777777777777778,2,-0.618865973422133,-0.94726600626958,2,1,0,0,1
"5680",0.939393939393939,0.777777777777778,2,-0.441248660353366,-0.250145538606871,2,0,0,0,0
"5681",0.94949494949495,0.777777777777778,2,-0.763612464579862,-0.813827630220813,3,0,0,0,0
"5682",0.95959595959596,0.777777777777778,2,-0.988752391938184,-1.28293721690981,2,1,0,1,1
"5683",0.96969696969697,0.777777777777778,2,-0.986550308088738,-1.42720058751028,1,0,0,0,0
"5684",0.97979797979798,0.777777777777778,2,-1.16901816629967,-1.55269426419023,3,0,0,0,0
"5685",0.98989898989899,0.777777777777778,2,-0.214623345961168,0.308461124073179,4,0,0,0,0
"5686",1,0.777777777777778,2,-0.462735970817796,-1.05969580967733,1,1,0,1,1
"5687",0.0303030303030303,0.787878787878788,2,-0.778052841235902,-1.49108052972327,2,0,0,0,0
"5688",0.0404040404040404,0.787878787878788,2,-0.185890563716225,-0.344056249290134,3,0,0,0,0
"5689",0.0505050505050505,0.787878787878788,2,0.434016570827517,0.743386674781959,5,1,0,1,0
"5690",0.0606060606060606,0.787878787878788,2,0.127770666297188,-0.00311480837689149,3,0,0,0,0
"5691",0.0707070707070707,0.787878787878788,2,0.0857768205222649,-0.0405399982713586,3,0,0,0,0
"5692",0.0808080808080808,0.787878787878788,2,0.0345871981171016,0.0409076806793522,2,0,0,0,0
"5693",0.0909090909090909,0.787878787878788,2,0.386434316799056,0.732209039658831,3,0,0,0,0
"5694",0.101010101010101,0.787878787878788,2,-0.429766769134332,-1.12525325321812,1,0,0,0,0
"5695",0.111111111111111,0.787878787878788,2,0.0231923395715041,0.193242519021309,2,0,0,0,0
"5696",0.121212121212121,0.787878787878788,2,-0.255755967339443,-0.352434796035581,2,0,0,0,0
"5697",0.131313131313131,0.787878787878788,2,-0.301000173958739,-0.22012982093346,2,1,0,1,1
"5698",0.141414141414141,0.787878787878788,2,-0.424006796994343,-0.541148695118204,4,0,0,0,0
"5699",0.555555555555556,0.787878787878788,2,1.39844341255538,1.50025305516707,5,0,0,0,0
"5700",0.565656565656566,0.787878787878788,2,0.36532080660553,-0.275517540241756,4,0,0,0,0
"5701",0.575757575757576,0.787878787878788,2,0.593007709286897,0.890421357720442,4,0,0,0,0
"5702",0.585858585858586,0.787878787878788,2,-0.0407549327886955,-0.196420532251019,2,0,0,0,0
"5703",0.595959595959596,0.787878787878788,2,0.445553911327685,1.00841256921404,4,0,0,0,0
"5704",0.606060606060606,0.787878787878788,2,-0.493050371068801,-1.16589324971276,3,1,1,0,0
"5705",0.616161616161616,0.787878787878788,2,-0.45750671883563,-0.525898655414365,2,0,0,0,0
"5706",0.626262626262626,0.787878787878788,2,-0.334176644245223,-0.26307038336083,2,0,0,0,0
"5707",0.636363636363636,0.787878787878788,2,-0.0361772057337708,0.640705614587937,4,0,0,0,0
"5708",0.646464646464647,0.787878787878788,2,-0.644378967531404,-0.836932086187525,2,0,0,0,0
"5709",0.656565656565657,0.787878787878788,2,0.478724213722815,1.19391081639053,3,0,0,0,0
"5710",0.666666666666667,0.787878787878788,2,-0.0129845429769958,-0.626783016856134,3,0,0,0,0
"5711",0.676767676767677,0.787878787878788,2,0.691968498301985,1.17559178598575,4,0,0,0,0
"5712",0.686868686868687,0.787878787878788,2,0.0510896912265205,-0.0782414721394782,4,1,1,0,0
"5713",0.696969696969697,0.787878787878788,2,0.48243958310487,0.8884928882866,5,0,0,0,0
"5714",0.707070707070707,0.787878787878788,2,0.609776908556213,0.783254264279883,3,0,0,0,0
"5715",0.717171717171717,0.787878787878788,2,0.200351811512459,0.199544086297444,5,0,0,0,0
"5716",0.727272727272727,0.787878787878788,2,0.0677951894573634,0.27015913068344,5,1,1,0,1
"5717",0.737373737373737,0.787878787878788,2,-0.455370412773556,-0.59583726155398,1,0,0,0,0
"5718",0.747474747474748,0.787878787878788,2,-0.890010957469495,-0.940875270668466,2,0,0,0,0
"5719",0.757575757575758,0.787878787878788,2,-0.46903390614049,0.00978294850710136,2,0,0,0,0
"5720",0.767676767676768,0.787878787878788,2,-0.914113887133124,-1.23932551068928,2,0,0,0,0
"5721",0.777777777777778,0.787878787878788,2,-0.80500786266049,-0.816936524687476,1,0,0,0,0
"5722",0.787878787878788,0.787878787878788,2,0.372899455576657,1.18482886731962,5,0,0,0,0
"5723",0.797979797979798,0.787878787878788,2,-0.351458220857328,-0.905301628237066,3,0,0,0,0
"5724",0.808080808080808,0.787878787878788,2,-0.191479160152298,-0.258997614129365,3,1,0,0,0
"5725",0.818181818181818,0.787878787878788,2,-0.279962344227805,-0.270639052211546,2,1,0,0,1
"5726",0.828282828282828,0.787878787878788,2,-0.512082831191634,-0.497665224203132,4,1,0,1,1
"5727",0.838383838383838,0.787878787878788,2,-0.379198699840715,-0.00346119065412987,2,0,0,0,0
"5728",0.848484848484849,0.787878787878788,2,-0.396902874796408,-0.222330979810919,3,0,0,0,0
"5729",0.858585858585859,0.787878787878788,2,-0.976722779210434,-1.56561088285061,1,0,0,0,0
"5730",0.868686868686869,0.787878787878788,2,-0.551870395418095,-0.347734896203248,2,1,0,1,1
"5731",0.878787878787879,0.787878787878788,2,-0.74160342544749,-0.815010244482527,3,0,0,0,0
"5732",0.888888888888889,0.787878787878788,2,-0.388693961955479,-0.0141442002562256,5,0,0,0,0
"5733",0.898989898989899,0.787878787878788,2,-0.524571631056319,-0.537172468692483,1,0,0,0,0
"5734",0.909090909090909,0.787878787878788,2,-0.849959893641351,-1.0346640512096,2,0,0,0,0
"5735",0.919191919191919,0.787878787878788,2,-0.127071151185041,0.279722621771592,3,0,0,0,0
"5736",0.929292929292929,0.787878787878788,2,-0.161933731158575,-0.0456075119595998,2,0,0,0,0
"5737",0.939393939393939,0.787878787878788,2,-0.358229307194113,-0.360841941840725,4,1,0,0,0
"5738",0.94949494949495,0.787878787878788,2,-0.974524623023281,-1.31580504204366,2,1,0,0,0
"5739",0.95959595959596,0.787878787878788,2,-1.26698331759442,-1.46028838204135,1,0,0,0,0
"5740",0.96969696969697,0.787878787878788,2,-0.878302096785022,-0.542103959533446,3,0,0,0,0
"5741",0.97979797979798,0.787878787878788,2,-0.576342347315313,-0.243353819372351,5,0,0,0,0
"5742",0.98989898989899,0.787878787878788,2,0.329662033731654,1.05426996930968,2,1,0,1,1
"5743",1,0.787878787878788,2,0.0388053714239963,0.0754073015543688,2,0,0,0,0
"5744",0.0303030303030303,0.797979797979798,2,-0.581076686949906,-0.405263235356563,2,1,0,0,1
"5745",0.0404040404040404,0.797979797979798,2,-0.0928640581889728,-0.0149443255573177,4,0,0,0,0
"5746",0.0505050505050505,0.797979797979798,2,0.527355723916311,0.767503014573735,4,1,0,0,1
"5747",0.0606060606060606,0.797979797979798,2,-0.424732250959839,-1.19052363921897,2,0,0,0,0
"5748",0.0707070707070707,0.797979797979798,2,-0.615761698056979,-1.03674351362686,2,0,0,0,0
"5749",0.0808080808080808,0.797979797979798,2,-0.553497321205388,-0.765994293196571,2,0,0,0,0
"5750",0.0909090909090909,0.797979797979798,2,0.396415983571489,1.0154921085108,5,0,0,0,0
"5751",0.101010101010101,0.797979797979798,2,-0.800862807444697,-1.55826311799788,1,0,0,0,0
"5752",0.111111111111111,0.797979797979798,2,-0.641666330595026,-0.793021763002235,2,0,0,0,0
"5753",0.121212121212121,0.797979797979798,2,-0.700951903610623,-1.01099297258981,3,0,0,0,0
"5754",0.131313131313131,0.797979797979798,2,-0.987249981652831,-1.39415777277254,1,1,0,1,1
"5755",0.141414141414141,0.797979797979798,2,-0.709059551631429,-0.577789482685314,4,0,0,0,0
"5756",0.555555555555556,0.797979797979798,2,1.4993254890037,1.6627106089107,5,0,0,0,0
"5757",0.565656565656566,0.797979797979798,2,0.949996418316839,0.897227902132416,3,0,0,0,0
"5758",0.575757575757576,0.797979797979798,2,0.00627733299321573,-0.620057019254109,3,0,0,0,0
"5759",0.585858585858586,0.797979797979798,2,-0.0996266342707279,-0.264545426057998,2,0,0,0,0
"5760",0.595959595959596,0.797979797979798,2,0.35976798556047,0.647725020473274,5,0,0,0,0
"5761",0.606060606060606,0.797979797979798,2,0.291920030185757,0.640623557743735,4,1,1,0,0
"5762",0.616161616161616,0.797979797979798,2,-0.397009432160195,-0.6324373715178,2,0,0,0,0
"5763",0.626262626262626,0.797979797979798,2,-0.025093987164277,0.277670552167718,2,0,0,0,0
"5764",0.636363636363636,0.797979797979798,2,0.495834670403985,1.02990044069839,5,1,1,0,1
"5765",0.646464646464647,0.797979797979798,2,-0.202956882482487,-0.503463370604084,2,0,0,0,0
"5766",0.656565656565657,0.797979797979798,2,0.0778887220946383,0.0848039475156878,4,0,0,0,0
"5767",0.666666666666667,0.797979797979798,2,-0.322780957877048,-0.815517321542753,2,1,1,0,1
"5768",0.676767676767677,0.797979797979798,2,-0.602900637930966,-1.30837371933576,1,0,0,0,0
"5769",0.686868686868687,0.797979797979798,2,0.107353973503799,0.314054293147808,4,0,0,0,0
"5770",0.696969696969697,0.797979797979798,2,0.5073840241502,0.601122209861781,5,0,0,0,0
"5771",0.707070707070707,0.797979797979798,2,0.112519503533176,-0.370837314238995,2,1,1,0,1
"5772",0.717171717171717,0.797979797979798,2,-0.250804877410048,-0.702235811043691,2,1,1,0,1
"5773",0.727272727272727,0.797979797979798,2,-1.35745291970999,-2.55344660487143,1,0,0,0,0
"5774",0.737373737373737,0.797979797979798,2,-0.909022354128842,-0.905921614584867,3,0,0,0,0
"5775",0.747474747474748,0.797979797979798,2,-0.570751690107621,-0.372235025519395,2,1,1,0,1
"5776",0.757575757575758,0.797979797979798,2,-0.269503288944028,-0.0190818824933018,2,0,0,0,0
"5777",0.767676767676768,0.797979797979798,2,-0.887298643147157,-1.22178566861647,2,0,0,0,0
"5778",0.777777777777778,0.797979797979798,2,-0.536819716012472,-0.42194859225272,4,0,0,0,0
"5779",0.787878787878788,0.797979797979798,2,0.180479744312982,0.420135148889152,5,0,0,0,0
"5780",0.797979797979798,0.797979797979798,2,0.0130688877982677,-0.0136226740589415,5,1,1,0,0
"5781",0.808080808080808,0.797979797979798,2,-0.150517156378587,-0.198550299933672,5,0,0,0,0
"5782",0.818181818181818,0.797979797979798,2,-0.312689667989678,-0.411175536560954,2,0,0,0,0
"5783",0.828282828282828,0.797979797979798,2,0.150854687674815,0.628028166940008,4,0,0,0,0
"5784",0.838383838383838,0.797979797979798,2,0.164051760080436,0.387358194240199,4,0,0,0,0
"5785",0.848484848484849,0.797979797979798,2,-0.223308368102126,-0.257141346146849,3,0,0,0,0
"5786",0.858585858585859,0.797979797979798,2,-0.706408582707272,-0.817650398887819,2,1,0,0,1
"5787",0.868686868686869,0.797979797979798,2,-0.800677083177015,-0.903025357782822,3,0,0,0,0
"5788",0.878787878787879,0.797979797979798,2,-0.963123333357043,-1.22653074902605,4,0,0,0,0
"5789",0.888888888888889,0.797979797979798,2,-0.583799737978356,-0.519877998019069,2,0,0,0,0
"5790",0.898989898989899,0.797979797979798,2,-0.59782707427173,-0.649822505660238,2,0,0,0,0
"5791",0.909090909090909,0.797979797979798,2,-0.929319401348249,-1.24377066511566,2,0,0,0,0
"5792",0.919191919191919,0.797979797979798,2,-0.777170886327596,-1.05885505899085,2,0,0,0,0
"5793",0.929292929292929,0.797979797979798,2,-0.500764107332473,-0.60357598959236,2,0,0,0,0
"5794",0.939393939393939,0.797979797979798,2,-0.432554859619531,-0.389248708175636,4,0,0,0,0
"5795",0.94949494949495,0.797979797979798,2,-0.488915308378749,-0.212782709030754,2,0,0,0,0
"5796",0.95959595959596,0.797979797979798,2,-0.648144693110341,-0.415334708116137,2,0,0,0,0
"5797",0.96969696969697,0.797979797979798,2,-1.22659363235378,-1.69871795588022,1,0,0,0,0
"5798",0.97979797979798,0.797979797979798,2,-0.415468060222618,-0.149146489975649,3,0,0,0,0
"5799",0.98989898989899,0.797979797979798,2,-0.0825902390233275,-0.216214978529707,3,0,0,0,0
"5800",1,0.797979797979798,2,-0.54659188933424,-1.12069508992004,2,0,0,0,0
"5801",0.555555555555556,0.808080808080808,2,1.35751070373163,1.23812203749669,5,1,1,0,0
"5802",0.565656565656566,0.808080808080808,2,1.38668408657162,1.65844786941523,5,0,0,0,0
"5803",0.575757575757576,0.808080808080808,2,0.223024101906966,-0.173165591863327,1,1,1,0,0
"5804",0.585858585858586,0.808080808080808,2,0.0115017986787219,-0.0335378266156525,4,0,0,0,0
"5805",0.595959595959596,0.808080808080808,2,0.351609312636211,0.484299139523044,2,0,0,0,0
"5806",0.606060606060606,0.808080808080808,2,-0.00183530115830949,-0.290715118097864,3,0,0,0,0
"5807",0.616161616161616,0.808080808080808,2,-0.720478378520196,-1.2864993044846,2,0,0,0,0
"5808",0.626262626262626,0.808080808080808,2,0.40737862858563,1.05253554698938,4,1,1,0,0
"5809",0.636363636363636,0.808080808080808,2,0.407710325294591,0.357307405848592,4,0,0,0,0
"5810",0.646464646464647,0.808080808080808,2,0.147688107584024,0.12608527113541,5,0,0,0,0
"5811",0.656565656565657,0.808080808080808,2,-0.510847236458586,-0.987396915142116,2,0,0,0,0
"5812",0.666666666666667,0.808080808080808,2,-0.338719362083221,-0.152230602769702,3,0,0,0,0
"5813",0.676767676767677,0.808080808080808,2,-0.386665988364989,-0.31945025954182,3,0,0,0,0
"5814",0.686868686868687,0.808080808080808,2,0.261137192898987,0.60456615187726,4,1,1,0,0
"5815",0.696969696969697,0.808080808080808,2,-0.262969720767379,-0.879632138076957,2,1,1,0,0
"5816",0.707070707070707,0.808080808080808,2,-0.840740494708156,-1.50910075164628,1,0,0,0,0
"5817",0.717171717171717,0.808080808080808,2,-0.937028950615054,-1.08243348409514,2,0,0,0,0
"5818",0.727272727272727,0.808080808080808,2,-1.31840518325041,-1.43597528923102,1,0,0,0,0
"5819",0.737373737373737,0.808080808080808,2,-1.36872064182153,-1.59376318717346,2,0,0,0,0
"5820",0.747474747474748,0.808080808080808,2,-0.386302880538639,0.0596838461025745,3,0,0,0,0
"5821",0.757575757575758,0.808080808080808,2,-0.350623464159023,-0.38125770391732,4,0,0,0,0
"5822",0.767676767676768,0.808080808080808,2,-0.300736100206287,-0.0796566271377679,4,0,0,0,0
"5823",0.777777777777778,0.808080808080808,2,-0.263743613345014,-0.227706008598261,2,1,1,0,0
"5824",0.787878787878788,0.808080808080808,2,-0.0954333237615352,-0.200913353740911,2,0,0,0,0
"5825",0.797979797979798,0.808080808080808,2,0.554974435899235,1.05530709732513,4,1,1,0,1
"5826",0.808080808080808,0.808080808080808,2,-0.422468791016532,-1.0407912288431,2,1,0,1,1
"5827",0.818181818181818,0.808080808080808,2,-0.13865218687467,-0.0179147850237044,1,0,0,0,0
"5828",0.828282828282828,0.808080808080808,2,0.809393292862828,1.46938274643774,5,0,0,0,0
"5829",0.838383838383838,0.808080808080808,2,0.422041171283832,0.296915547894744,4,0,0,0,0
"5830",0.848484848484849,0.808080808080808,2,-0.302498518697751,-0.648918099030848,3,0,0,0,0
"5831",0.858585858585859,0.808080808080808,2,-0.629167713939422,-0.709775713890987,2,0,0,0,0
"5832",0.868686868686869,0.808080808080808,2,-0.541739345236167,-0.317992719692521,2,0,0,0,0
"5833",0.878787878787879,0.808080808080808,2,-0.762159786128095,-0.800030821965419,4,0,0,0,0
"5834",0.888888888888889,0.808080808080808,2,-0.704918551662746,-0.722952793563162,2,0,0,0,0
"5835",0.898989898989899,0.808080808080808,2,-0.620352136981604,-0.556194063506267,2,0,0,0,0
"5836",0.909090909090909,0.808080808080808,2,-0.604435179281071,-0.432111817907753,2,0,0,0,0
"5837",0.919191919191919,0.808080808080808,2,-0.331842110643699,0.0226107463184132,3,0,0,0,0
"5838",0.929292929292929,0.808080808080808,2,-0.000131729463914612,0.393197958019107,2,1,0,1,0
"5839",0.939393939393939,0.808080808080808,2,-0.107590900469258,-0.0236480337118291,2,0,0,0,0
"5840",0.94949494949495,0.808080808080808,2,-0.698425314045846,-1.08516207529406,4,0,0,0,0
"5841",0.95959595959596,0.808080808080808,2,-0.768462226934698,-0.786255883366331,4,0,0,0,0
"5842",0.96969696969697,0.808080808080808,2,-0.596478529850736,-0.300414964762997,2,0,0,0,0
"5843",0.97979797979798,0.808080808080808,2,0.0536737337044401,0.563058956848678,5,0,0,0,0
"5844",0.98989898989899,0.808080808080808,2,-0.565552173721716,-1.04244196795311,3,0,0,0,0
"5845",1,0.808080808080808,2,0.144005694894043,0.811231234858825,4,0,0,0,0
"5846",0.555555555555556,0.818181818181818,2,1.10807984348845,0.846544082754374,5,1,1,0,0
"5847",0.565656565656566,0.818181818181818,2,1.02459750323081,0.845882449902479,4,1,1,0,1
"5848",0.575757575757576,0.818181818181818,2,0.852633486979652,1.05298525519701,5,0,0,0,0
"5849",0.585858585858586,0.818181818181818,2,0.714641541387046,0.971008280805761,4,0,0,0,0
"5850",0.595959595959596,0.818181818181818,2,0.0459132658915225,-0.354864077533118,5,0,0,0,0
"5851",0.606060606060606,0.818181818181818,2,-0.0998161377384994,-0.0966889361533625,4,0,0,0,0
"5852",0.616161616161616,0.818181818181818,2,0.068735171233346,0.41025131796452,2,0,0,0,0
"5853",0.626262626262626,0.818181818181818,2,0.506247306931332,0.744671772941077,4,1,1,0,1
"5854",0.636363636363636,0.818181818181818,2,0.508875113541579,0.515475498385248,4,1,1,0,0
"5855",0.646464646464647,0.818181818181818,2,0.159648908962715,0.0903226652447295,3,0,0,0,0
"5856",0.656565656565657,0.818181818181818,2,-0.342897535387817,-0.46532807691317,2,0,0,0,0
"5857",0.666666666666667,0.818181818181818,2,0.376917913866391,1.11706704741315,5,0,0,0,0
"5858",0.676767676767677,0.818181818181818,2,0.0641562538588165,0.0344976554950249,3,0,0,0,0
"5859",0.686868686868687,0.818181818181818,2,0.186953833324585,0.296439893895117,2,0,0,0,0
"5860",0.696969696969697,0.818181818181818,2,-0.544203424848711,-0.905855821580543,2,0,0,0,0
"5861",0.707070707070707,0.818181818181818,2,-0.514338686668634,-0.207441522485216,2,0,0,0,0
"5862",0.717171717171717,0.818181818181818,2,-0.536563120612309,-0.204746468785172,4,0,0,0,0
"5863",0.727272727272727,0.818181818181818,2,-1.04348622468263,-1.0761778338653,2,0,0,0,0
"5864",0.737373737373737,0.818181818181818,2,-1.10219212254935,-1.0816651633937,2,0,0,0,0
"5865",0.747474747474748,0.818181818181818,2,-0.827620603192174,-0.952496155046247,2,1,1,0,0
"5866",0.757575757575758,0.818181818181818,2,-0.283603058627009,-0.10728699305606,3,0,0,0,0
"5867",0.767676767676768,0.818181818181818,2,-0.798113432764689,-1.36670400943179,3,0,0,0,0
"5868",0.777777777777778,0.818181818181818,2,-0.382068309104104,-0.324332249196375,1,0,0,0,0
"5869",0.787878787878788,0.818181818181818,2,-0.75181758007086,-1.40730329947874,2,1,1,0,1
"5870",0.797979797979798,0.818181818181818,2,0.119430161798883,0.36877106677992,3,0,0,0,0
"5871",0.808080808080808,0.818181818181818,2,-0.340909121379214,-0.641417931209936,2,0,0,0,0
"5872",0.818181818181818,0.818181818181818,2,-0.547131839326048,-1.00133870511055,2,0,0,0,0
"5873",0.828282828282828,0.818181818181818,2,0.473676217331081,0.713299085614852,5,0,0,0,0
"5874",0.838383838383838,0.818181818181818,2,-0.073563110387338,-0.61470541508572,1,0,0,0,0
"5875",0.848484848484849,0.818181818181818,2,-0.30113673499209,-0.378079217621417,3,0,0,0,0
"5876",0.858585858585859,0.818181818181818,2,-0.47374190234393,-0.486452727662147,1,0,0,0,0
"5877",0.868686868686869,0.818181818181818,2,-0.434598081915812,-0.349396540947812,4,0,0,0,0
"5878",0.878787878787879,0.818181818181818,2,-0.584632054920655,-0.597795388582027,4,0,0,0,0
"5879",0.888888888888889,0.818181818181818,2,-0.886564164924598,-1.12860621958288,2,0,0,0,0
"5880",0.898989898989899,0.818181818181818,2,-0.838149220195278,-0.945903409303969,1,1,0,1,1
"5881",0.909090909090909,0.818181818181818,2,-0.536814121714468,-0.456659723501451,2,0,0,0,0
"5882",0.919191919191919,0.818181818181818,2,-0.142676257153703,0.00682550794704763,2,0,0,0,0
"5883",0.929292929292929,0.818181818181818,2,-0.665206408252521,-1.30954542927964,2,0,0,0,0
"5884",0.939393939393939,0.818181818181818,2,-0.307290288862542,-0.206784495076457,2,1,0,0,0
"5885",0.94949494949495,0.818181818181818,2,-1.00341348012041,-1.48055345962991,3,1,0,1,0
"5886",0.95959595959596,0.818181818181818,2,-1.09355166441282,-1.3022897946956,2,0,0,0,0
"5887",0.96969696969697,0.818181818181818,2,-0.401242699954666,-0.118541545064187,2,0,0,0,0
"5888",0.97979797979798,0.818181818181818,2,-0.283729448823602,-0.385886426980604,2,0,0,0,0
"5889",0.98989898989899,0.818181818181818,2,0.348164126199848,0.941301408135401,5,0,0,0,0
"5890",1,0.818181818181818,2,-0.155793323450034,-0.537267319414273,2,1,0,1,0
"5891",0.555555555555556,0.828282828282828,2,0.820149680010656,0.583638137659842,4,1,1,0,0
"5892",0.565656565656566,0.828282828282828,2,0.64089523915335,0.300475228988741,5,1,1,0,0
"5893",0.575757575757576,0.828282828282828,2,0.753584193920896,0.676281875019255,3,0,0,0,0
"5894",0.585858585858586,0.828282828282828,2,0.742323625416574,0.764517247805343,3,0,0,0,0
"5895",0.595959595959596,0.828282828282828,2,-0.000570691904173845,-0.367332772660882,2,1,1,0,0
"5896",0.606060606060606,0.828282828282828,2,0.261931940784907,0.554746752012939,3,0,0,0,0
"5897",0.616161616161616,0.828282828282828,2,0.113388492385643,-0.0413738855487677,5,0,0,0,0
"5898",0.626262626262626,0.828282828282828,2,0.888681081064255,1.37613307678466,5,0,0,0,0
"5899",0.636363636363636,0.828282828282828,2,0.913047486848487,1.10291570503892,5,0,0,0,0
"5900",0.646464646464647,0.828282828282828,2,0.401946576675735,0.338504309082575,5,0,0,0,0
"5901",0.656565656565657,0.828282828282828,2,0.461897015840561,0.789136029168258,4,0,0,0,0
"5902",0.666666666666667,0.828282828282828,2,-0.00723264269797053,-0.410014511685303,2,0,0,0,0
"5903",0.676767676767677,0.828282828282828,2,-0.175541151195878,-0.449672712788551,3,0,0,0,0
"5904",0.686868686868687,0.828282828282828,2,-0.0830587158786061,-0.0894362210243636,4,0,0,0,0
"5905",0.696969696969697,0.828282828282828,2,-0.694949408070043,-1.07358733243791,1,0,0,0,0
"5906",0.707070707070707,0.828282828282828,2,-0.654324086494204,-0.698538806454648,4,0,0,0,0
"5907",0.717171717171717,0.828282828282828,2,-0.166152830375291,0.260541840678139,4,0,0,0,0
"5908",0.727272727272727,0.828282828282828,2,-0.963465649569534,-1.31663361888339,5,0,0,0,0
"5909",0.737373737373737,0.828282828282828,2,-1.43749712972985,-1.8282546528129,1,0,0,0,0
"5910",0.747474747474748,0.828282828282828,2,-1.05006120474841,-1.04994873640303,3,0,0,0,0
"5911",0.757575757575758,0.828282828282828,2,-0.724921687812903,-0.760409008748293,2,0,0,0,0
"5912",0.767676767676768,0.828282828282828,2,-0.966252647165728,-1.23923894772512,2,0,0,0,0
"5913",0.777777777777778,0.828282828282828,2,-0.768297942009308,-0.787009391830194,2,0,0,0,0
"5914",0.787878787878788,0.828282828282828,2,-0.0147039976690353,0.573585892653988,1,0,0,0,0
"5915",0.797979797979798,0.828282828282828,2,-0.882288847614712,-1.71869938901707,2,1,1,0,0
"5916",0.808080808080808,0.828282828282828,2,-1.36277711186816,-2.07318729895013,4,0,0,0,0
"5917",0.818181818181818,0.828282828282828,2,-1.13046651464706,-1.43618674288592,2,0,0,0,0
"5918",0.828282828282828,0.828282828282828,2,0.0410844493653341,0.406988230701121,4,0,0,0,0
"5919",0.838383838383838,0.828282828282828,2,-0.249031475344009,-0.524629138177086,2,1,0,0,0
"5920",0.848484848484849,0.828282828282828,2,0.0103956665887446,0.305957918954732,3,1,0,0,1
"5921",0.858585858585859,0.828282828282828,2,-0.813883978295958,-1.39327952926628,2,0,0,0,0
"5922",0.868686868686869,0.828282828282828,2,-1.00185508224047,-1.35747612191757,2,0,0,0,0
"5923",0.878787878787879,0.828282828282828,2,-0.883447837919442,-0.958176590973339,3,0,0,0,0
"5924",0.888888888888889,0.828282828282828,2,-0.332187475729066,0.186284897175553,5,0,0,0,0
"5925",0.898989898989899,0.828282828282828,2,-0.663468613058707,-0.771116630468319,3,0,0,0,0
"5926",0.909090909090909,0.828282828282828,2,-0.0114426409252423,0.491060212156307,4,1,0,1,0
"5927",0.919191919191919,0.828282828282828,2,-0.120841570360812,-0.120032489436199,5,0,0,0,0
"5928",0.929292929292929,0.828282828282828,2,-0.85055429577534,-1.31104981104614,2,0,0,0,0
"5929",0.939393939393939,0.828282828282828,2,-1.38717649744611,-2.01106124915354,1,0,0,0,0
"5930",0.94949494949495,0.828282828282828,2,-0.940894282800071,-0.662350250724485,3,0,0,0,0
"5931",0.95959595959596,0.828282828282828,2,-0.991855813112485,-1.02720315744453,3,0,0,0,0
"5932",0.96969696969697,0.828282828282828,2,-0.688407791861286,-0.717209115281851,4,0,0,0,0
"5933",0.97979797979798,0.828282828282828,2,-0.498483645247308,-0.67379000733933,4,0,0,0,0
"5934",0.98989898989899,0.828282828282828,2,-0.236198694109761,-0.403671280615173,1,0,0,0,0
"5935",1,0.828282828282828,2,-0.344453186035901,-0.538161455226186,2,0,0,0,0
"5936",0.555555555555556,0.838383838383838,2,0.419005513142211,0.115838931059857,3,0,0,0,0
"5937",0.565656565656566,0.838383838383838,2,0.450729546463025,0.313006954748478,5,1,1,0,1
"5938",0.575757575757576,0.838383838383838,2,0.124075862054221,-0.383568502300207,2,0,0,0,0
"5939",0.585858585858586,0.838383838383838,2,-0.0737330521725148,-0.518079792483092,4,0,0,0,0
"5940",0.595959595959596,0.838383838383838,2,0.46243600465501,0.864921859126596,4,0,0,0,0
"5941",0.606060606060606,0.838383838383838,2,0.265722150857112,0.167591090907171,5,0,0,0,0
"5942",0.616161616161616,0.838383838383838,2,0.711134670626679,1.05423584632991,2,1,1,0,0
"5943",0.626262626262626,0.838383838383838,2,1.2840499312226,1.66234485539123,5,0,0,0,0
"5944",0.636363636363636,0.838383838383838,2,1.27645670587166,1.41190767231874,4,0,0,0,0
"5945",0.646464646464647,0.838383838383838,2,0.886623641746807,0.88706521511476,5,0,0,0,0
"5946",0.656565656565657,0.838383838383838,2,0.594627024354032,0.586134272018963,4,0,0,0,0
"5947",0.666666666666667,0.838383838383838,2,0.0112543449988024,-0.210665226569359,3,0,0,0,0
"5948",0.676767676767677,0.838383838383838,2,-0.0849484939171036,-0.0453161172874675,2,0,0,0,0
"5949",0.686868686868687,0.838383838383838,2,-0.123276246474822,-0.0505992953116988,2,0,0,0,0
"5950",0.696969696969697,0.838383838383838,2,0.367540637315504,1.12326809223183,4,0,0,0,0
"5951",0.707070707070707,0.838383838383838,2,0.00322833710393426,0.0988685915848587,5,0,0,0,0
"5952",0.717171717171717,0.838383838383838,2,0.32015451906926,0.802146258211706,3,1,1,0,1
"5953",0.727272727272727,0.838383838383838,2,-0.700708614415223,-0.984479903428231,2,0,0,0,0
"5954",0.737373737373737,0.838383838383838,2,-0.904230692917024,-0.693639057427804,2,0,0,0,0
"5955",0.747474747474748,0.838383838383838,2,-0.63612028305852,-0.296480301991204,2,0,0,0,0
"5956",0.757575757575758,0.838383838383838,2,-0.995570060081636,-1.25722438759357,1,0,0,0,0
"5957",0.767676767676768,0.838383838383838,2,-0.794715220812315,-0.640943268707716,2,0,0,0,0
"5958",0.777777777777778,0.838383838383838,2,-0.687209734125851,-0.714788202256963,2,0,0,0,0
"5959",0.787878787878788,0.838383838383838,2,-0.587588147941322,-0.73571325473506,4,0,0,0,0
"5960",0.797979797979798,0.838383838383838,2,-1.06285496459138,-1.27888150149715,4,0,0,0,0
"5961",0.808080808080808,0.838383838383838,2,-1.03594332923717,-0.764235584317541,3,0,0,0,0
"5962",0.818181818181818,0.838383838383838,2,-0.242246777248531,0.477764062388968,5,0,0,0,0
"5963",0.828282828282828,0.838383838383838,2,0.21996749416763,0.53603778582949,3,0,0,0,0
"5964",0.838383838383838,0.838383838383838,2,0.0295643191685556,-0.0239097737094588,2,0,0,0,0
"5965",0.848484848484849,0.838383838383838,2,0.124217441210295,0.334422121951962,3,0,0,0,0
"5966",0.858585858585859,0.838383838383838,2,-0.630211371128773,-0.841114262085293,2,1,0,0,0
"5967",0.868686868686869,0.838383838383838,2,-1.10691207686103,-1.30880316269654,1,0,0,0,0
"5968",0.878787878787879,0.838383838383838,2,-0.30794283182514,0.287905567537503,4,1,0,1,1
"5969",0.888888888888889,0.838383838383838,2,-1.21663320018794,-2.09358468326506,2,0,0,0,0
"5970",0.898989898989899,0.838383838383838,2,-0.739403183287872,-0.706630191147151,2,0,0,0,0
"5971",0.909090909090909,0.838383838383838,2,0.025778853072349,0.33736122094191,3,0,0,0,0
"5972",0.919191919191919,0.838383838383838,2,-0.626535358045357,-1.14201992246836,2,0,0,0,0
"5973",0.929292929292929,0.838383838383838,2,-0.525382890822104,-0.188864555595048,3,0,0,0,0
"5974",0.939393939393939,0.838383838383838,2,-0.611627882154213,-0.238066093297287,2,1,0,1,0
"5975",0.94949494949495,0.838383838383838,2,-1.07871356196615,-1.29403113664032,2,1,0,1,1
"5976",0.95959595959596,0.838383838383838,2,-0.742347424191062,-0.488805291987331,4,0,0,0,0
"5977",0.96969696969697,0.838383838383838,2,-0.245425205285054,0.189838232730296,4,0,0,0,0
"5978",0.97979797979798,0.838383838383838,2,-0.101766320210907,0.134071178002783,2,0,0,0,0
"5979",0.98989898989899,0.838383838383838,2,-0.279931449594931,-0.342616347960646,4,1,0,0,0
"5980",1,0.838383838383838,2,-0.13384208200773,0.0452772614162881,5,0,0,0,0
"5981",0.555555555555556,0.848484848484849,2,0.5563084047053,0.626563675838392,3,0,0,0,0
"5982",0.565656565656566,0.848484848484849,2,0.405470055777548,0.364503150543904,3,0,0,0,0
"5983",0.575757575757576,0.848484848484849,2,0.181710154558365,0.159243783767944,4,0,0,0,0
"5984",0.585858585858586,0.848484848484849,2,-0.325873298688819,-0.728288210805509,3,0,0,0,0
"5985",0.595959595959596,0.848484848484849,2,0.0616622813199241,0.0490123934395281,3,0,0,0,0
"5986",0.606060606060606,0.848484848484849,2,0.733708975578038,1.12277057340303,4,0,0,0,0
"5987",0.616161616161616,0.848484848484849,2,0.827388032751376,0.755674451424162,5,0,0,0,0
"5988",0.626262626262626,0.848484848484849,2,0.61063329325693,0.0653415876116379,5,1,1,0,1
"5989",0.636363636363636,0.848484848484849,2,0.418883909517322,-0.151700239657566,3,0,0,0,0
"5990",0.646464646464647,0.848484848484849,2,0.327543600117421,-0.026632518662848,2,0,0,0,0
"5991",0.656565656565657,0.848484848484849,2,0.260647623288367,0.109317591584274,3,0,0,0,0
"5992",0.666666666666667,0.848484848484849,2,0.225602566812364,0.320099020453743,4,0,0,0,0
"5993",0.676767676767677,0.848484848484849,2,0.0799714505823971,0.0997804359623656,2,0,0,0,0
"5994",0.686868686868687,0.848484848484849,2,0.619284726898004,1.12288865354769,5,0,0,0,0
"5995",0.696969696969697,0.848484848484849,2,-0.215247833328547,-0.943798709621652,2,0,0,0,0
"5996",0.707070707070707,0.848484848484849,2,-0.10418953586775,-0.248710779367438,3,0,0,0,0
"5997",0.717171717171717,0.848484848484849,2,-1.09440158316623,-2.19445528101017,1,0,0,0,0
"5998",0.727272727272727,0.848484848484849,2,-0.725461962619978,-0.599058048901889,2,0,0,0,0
"5999",0.737373737373737,0.848484848484849,2,-0.449863962959716,-0.169860783755147,4,0,0,0,0
"6000",0.747474747474748,0.848484848484849,2,-0.524033854247269,-0.493667516281895,4,1,1,0,1
"6001",0.757575757575758,0.848484848484849,2,-0.419090216601825,-0.134545010258877,3,0,0,0,0
"6002",0.767676767676768,0.848484848484849,2,-0.0694526632903863,0.433413854584491,3,0,0,0,0
"6003",0.777777777777778,0.848484848484849,2,-0.728309013525427,-1.07952947884874,1,0,0,0,0
"6004",0.787878787878788,0.848484848484849,2,-0.955788830706347,-1.15638141591231,4,0,0,0,0
"6005",0.797979797979798,0.848484848484849,2,-0.656485068858313,-0.323756642220659,2,0,0,0,0
"6006",0.808080808080808,0.848484848484849,2,-0.516186086012998,-0.33728729415239,4,0,0,0,0
"6007",0.818181818181818,0.848484848484849,2,0.25867766055817,0.712722674772452,5,0,0,0,0
"6008",0.828282828282828,0.848484848484849,2,0.597133351908905,0.837774284644529,4,0,0,0,0
"6009",0.838383838383838,0.848484848484849,2,0.00486707825774178,-0.377060978574932,2,0,0,0,0
"6010",0.848484848484849,0.848484848484849,2,-0.732562707817811,-1.41539971154376,4,0,0,0,0
"6011",0.858585858585859,0.848484848484849,2,-0.37732377762213,-0.0374103208444399,4,0,0,0,0
"6012",0.868686868686869,0.848484848484849,2,-0.37659950469316,-0.117377402300275,2,0,0,0,0
"6013",0.878787878787879,0.848484848484849,2,-1.0971292883196,-1.67912080722068,2,0,0,0,0
"6014",0.888888888888889,0.848484848484849,2,-0.917300857642238,-0.733667717690311,2,0,0,0,0
"6015",0.898989898989899,0.848484848484849,2,-0.833620725098067,-0.914248139624633,2,0,0,0,0
"6016",0.909090909090909,0.848484848484849,2,-0.565892112682914,-0.685183460238968,2,0,0,0,0
"6017",0.919191919191919,0.848484848484849,2,-0.651931466406491,-0.773804388471701,3,0,0,0,0
"6018",0.929292929292929,0.848484848484849,2,-0.427237207010179,-0.282175600798071,1,0,0,0,0
"6019",0.939393939393939,0.848484848484849,2,0.492275875859071,1.47663451513488,5,0,0,0,0
"6020",0.94949494949495,0.848484848484849,2,-0.273899623850999,-0.297573647279016,2,1,0,0,1
"6021",0.95959595959596,0.848484848484849,2,-0.258169422056693,-0.0578155321945173,3,0,0,0,0
"6022",0.96969696969697,0.848484848484849,2,-0.04866722181415,0.0771814900627277,4,0,0,0,0
"6023",0.97979797979798,0.848484848484849,2,-0.183326246671933,-0.319643188718135,3,1,0,0,1
"6024",0.98989898989899,0.848484848484849,2,0.501679530096199,1.16258321868781,4,0,0,0,0
"6025",1,0.848484848484849,2,0.489481383945957,0.759441149917454,2,0,0,0,0
"6026",0.555555555555556,0.858585858585859,2,0.458148099864081,0.351559996862862,4,0,0,0,0
"6027",0.565656565656566,0.858585858585859,2,1.16873794373912,1.86164416526889,5,1,1,0,0
"6028",0.575757575757576,0.858585858585859,2,1.02081974563084,1.42316399344223,5,0,0,0,0
"6029",0.585858585858586,0.858585858585859,2,0.795257109828204,1.23329164711061,5,0,0,0,0
"6030",0.595959595959596,0.858585858585859,2,0.635178599063471,0.787057042491676,2,0,0,0,0
"6031",0.606060606060606,0.858585858585859,2,1.10454252087284,1.45672348300174,5,0,0,0,0
"6032",0.616161616161616,0.858585858585859,2,0.594506872989264,0.233970670969674,4,0,0,0,0
"6033",0.626262626262626,0.858585858585859,2,0.504500971966458,0.483929968133203,5,0,0,0,0
"6034",0.636363636363636,0.858585858585859,2,-0.0699738233391111,-0.494894225496943,2,0,0,0,0
"6035",0.646464646464647,0.858585858585859,2,0.100961689880667,0.134358032980212,4,0,0,0,0
"6036",0.656565656565657,0.858585858585859,2,-0.282138857224552,-0.719325310889549,2,1,1,0,1
"6037",0.666666666666667,0.858585858585859,2,0.819369745062249,1.61417130752265,4,1,1,0,1
"6038",0.676767676767677,0.858585858585859,2,0.331816739009908,0.0877384120364543,4,1,1,0,0
"6039",0.686868686868687,0.858585858585859,2,0.283384815942765,0.182442092449425,4,0,0,0,0
"6040",0.696969696969697,0.858585858585859,2,0.375540933579991,0.691007133550937,4,1,1,0,0
"6041",0.707070707070707,0.858585858585859,2,0.325467052603097,0.730320942587177,5,0,0,0,0
"6042",0.717171717171717,0.858585858585859,2,-0.533205706659238,-0.619273222513449,3,1,1,0,1
"6043",0.727272727272727,0.858585858585859,2,-0.825621245638296,-0.969181113225015,1,1,1,0,1
"6044",0.737373737373737,0.858585858585859,2,-0.51728023250684,-0.442730750117236,2,0,0,0,0
"6045",0.747474747474748,0.858585858585859,2,-0.555047084798351,-0.688148845567407,5,0,0,0,0
"6046",0.757575757575758,0.858585858585859,2,0.108140054141701,0.54342953282546,3,0,0,0,0
"6047",0.767676767676768,0.858585858585859,2,0.202462830065252,0.380470451021444,3,1,1,0,1
"6048",0.777777777777778,0.858585858585859,2,-0.544931233825034,-0.796350737448292,2,0,0,0,0
"6049",0.787878787878788,0.858585858585859,2,-0.220291903032697,0.292048347181502,4,0,0,0,0
"6050",0.797979797979798,0.858585858585859,2,-0.139098347709923,0.104394227818401,4,0,0,0,0
"6051",0.808080808080808,0.858585858585859,2,0.353881651980566,0.828379444860129,5,0,0,0,0
"6052",0.818181818181818,0.858585858585859,2,0.127983480572113,-0.187119862300304,4,0,0,0,0
"6053",0.828282828282828,0.858585858585859,2,-0.0405164848238831,-0.439280164930809,2,0,0,0,0
"6054",0.838383838383838,0.858585858585859,2,-0.6052629514205,-1.09132554665364,4,1,0,0,1
"6055",0.848484848484849,0.858585858585859,2,-0.573974204570076,-0.494097022321907,3,0,0,0,0
"6056",0.858585858585859,0.858585858585859,2,-1.19489569750513,-1.89049207263445,1,1,0,0,1
"6057",0.868686868686869,0.858585858585859,2,-1.41634014071266,-1.97174825247354,2,0,0,0,0
"6058",0.878787878787879,0.858585858585859,2,-0.860795194814655,-0.51856317561606,2,0,0,0,0
"6059",0.888888888888889,0.858585858585859,2,-0.737428281991972,-0.593403718911958,4,0,0,0,0
"6060",0.898989898989899,0.858585858585859,2,-0.931657461681426,-1.10173609833272,2,0,0,0,0
"6061",0.909090909090909,0.858585858585859,2,-1.13011126282272,-1.47348583146977,1,1,0,1,0
"6062",0.919191919191919,0.858585858585859,2,-0.336050019906783,0.130426816238822,3,1,0,0,0
"6063",0.929292929292929,0.858585858585859,2,0.0210181769593319,0.19383789450341,4,0,0,0,0
"6064",0.939393939393939,0.858585858585859,2,-0.352130684561928,-0.967872339725532,2,0,0,0,0
"6065",0.94949494949495,0.858585858585859,2,-0.310881293301731,-0.429753701595396,2,0,0,0,0
"6066",0.95959595959596,0.858585858585859,2,-0.884266063868274,-1.52350868805919,1,0,0,0,0
"6067",0.96969696969697,0.858585858585859,2,-1.14855496420107,-1.83104791195922,1,1,0,0,0
"6068",0.97979797979798,0.858585858585859,2,-0.11956809489688,0.2241176643728,2,0,0,0,0
"6069",0.98989898989899,0.858585858585859,2,-0.04960474488728,-0.405679283623999,4,1,0,1,0
"6070",1,0.858585858585859,2,0.277611690224286,0.24741626385803,5,0,0,0,0
"6071",0.555555555555556,0.868686868686869,2,1.12728096281087,1.50819774240128,5,0,0,0,0
"6072",0.565656565656566,0.868686868686869,2,0.725427399167011,0.23345108800225,2,1,1,0,0
"6073",0.575757575757576,0.868686868686869,2,0.881690566947554,0.763126471976217,4,0,0,0,0
"6074",0.585858585858586,0.868686868686869,2,0.490652333465184,0.0523891986419188,4,0,0,0,0
"6075",0.595959595959596,0.868686868686869,2,0.669869640953736,0.621878950217911,5,0,0,0,0
"6076",0.606060606060606,0.868686868686869,2,1.19124327465112,1.4733366315372,5,0,0,0,0
"6077",0.616161616161616,0.868686868686869,2,1.83144254532814,2.7041766689209,5,0,0,0,0
"6078",0.626262626262626,0.868686868686869,2,0.574702167398875,0.142228001855727,3,0,0,0,0
"6079",0.636363636363636,0.868686868686869,2,-0.064371523265259,-0.286126584603657,4,0,0,0,0
"6080",0.646464646464647,0.868686868686869,2,-0.492132170543044,-0.855892831640664,2,0,0,0,0
"6081",0.656565656565657,0.868686868686869,2,-0.0517930177271458,0.119540549014801,4,0,0,0,0
"6082",0.666666666666667,0.868686868686869,2,0.37639456506909,0.367587981982392,4,0,0,0,0
"6083",0.676767676767677,0.868686868686869,2,0.269157379649676,0.0982486219172673,3,0,0,0,0
"6084",0.686868686868687,0.868686868686869,2,0.568521470356606,0.804143770535037,2,0,0,0,0
"6085",0.696969696969697,0.868686868686869,2,-0.183567227844643,-0.870940734096363,1,0,0,0,0
"6086",0.707070707070707,0.868686868686869,2,0.113647113537699,0.205711615805485,4,0,0,0,0
"6087",0.717171717171717,0.868686868686869,2,-0.750792679110529,-1.25708395427574,1,0,0,0,0
"6088",0.727272727272727,0.868686868686869,2,-0.514433536707407,-0.250909403347482,2,0,0,0,0
"6089",0.737373737373737,0.868686868686869,2,-0.515946896403291,-0.518011859481663,3,0,0,0,0
"6090",0.747474747474748,0.868686868686869,2,-0.343199118101523,-0.297878467437393,5,1,1,0,0
"6091",0.757575757575758,0.868686868686869,2,0.0259987187839645,0.0653052238310746,3,1,1,0,1
"6092",0.767676767676768,0.868686868686869,2,0.398409797816123,0.661932036764327,5,0,0,0,0
"6093",0.777777777777778,0.868686868686869,2,-0.686461220173539,-1.36809266477776,2,0,0,0,0
"6094",0.787878787878788,0.868686868686869,2,-0.349053522495223,-0.298015701044263,5,0,0,0,0
"6095",0.797979797979798,0.868686868686869,2,-0.0278656439648037,-0.00843460720420381,5,0,0,0,0
"6096",0.808080808080808,0.868686868686869,2,0.324809709071932,0.404914635685863,4,0,0,0,0
"6097",0.818181818181818,0.868686868686869,2,-0.49853736182097,-1.21637219136305,3,0,0,0,0
"6098",0.828282828282828,0.868686868686869,2,-0.449184162662832,-0.512702069323161,4,0,0,0,0
"6099",0.838383838383838,0.868686868686869,2,-1.08207998339984,-1.58066409470741,1,0,0,0,0
"6100",0.848484848484849,0.868686868686869,2,-1.25439517548836,-1.5211113370181,2,0,0,0,0
"6101",0.858585858585859,0.868686868686869,2,-0.958255253233835,-0.615041994861306,2,0,0,0,0
"6102",0.868686868686869,0.868686868686869,2,-0.624032914413272,-0.089796075347821,5,0,0,0,0
"6103",0.878787878787879,0.868686868686869,2,-0.957237450751104,-1.16836182932194,1,1,0,0,0
"6104",0.888888888888889,0.868686868686869,2,-0.246528078668013,0.331006359712587,2,1,0,1,0
"6105",0.898989898989899,0.868686868686869,2,-0.492241651165558,-0.364678146058739,3,0,0,0,0
"6106",0.909090909090909,0.868686868686869,2,-0.736091780389996,-0.725435093873788,2,0,0,0,0
"6107",0.919191919191919,0.868686868686869,2,-0.161774284170259,0.135305992985159,2,0,0,0,0
"6108",0.929292929292929,0.868686868686869,2,0.176391098225103,0.396122198155869,2,0,0,0,0
"6109",0.939393939393939,0.868686868686869,2,-0.285931026612544,-0.472200721304366,4,0,0,0,0
"6110",0.94949494949495,0.868686868686869,2,-1.19480441799841,-1.89737783819518,1,1,0,1,1
"6111",0.95959595959596,0.868686868686869,2,-1.03393900874194,-0.899524703370701,4,0,0,0,0
"6112",0.96969696969697,0.868686868686869,2,-0.651672189326363,-0.27866722622528,4,0,0,0,0
"6113",0.97979797979798,0.868686868686869,2,-0.272634076135301,-0.150336531013523,2,1,0,0,0
"6114",0.98989898989899,0.868686868686869,2,-0.00207352210503167,0.0722342683544219,4,1,0,1,1
"6115",1,0.868686868686869,2,-0.0550561510675628,-0.244434974778008,5,0,0,0,0
"6116",0.555555555555556,0.878787878787879,2,0.650557541768636,0.355396597123082,4,0,0,0,0
"6117",0.565656565656566,0.878787878787879,2,0.968805291121755,1.17352476470734,3,0,0,0,0
"6118",0.575757575757576,0.878787878787879,2,0.64706650716256,0.435178386411441,2,0,0,0,0
"6119",0.585858585858586,0.878787878787879,2,0.354319016408152,0.128117129107932,3,1,1,0,1
"6120",0.595959595959596,0.878787878787879,2,0.469986720144801,0.329355684167328,5,1,1,0,1
"6121",0.606060606060606,0.878787878787879,2,1.3962635200471,1.72500024347278,5,0,0,0,0
"6122",0.616161616161616,0.878787878787879,2,1.69164656001873,1.7689370896313,5,1,1,0,0
"6123",0.626262626262626,0.878787878787879,2,0.875377931635766,0.667382196276338,3,0,0,0,0
"6124",0.636363636363636,0.878787878787879,2,0.664860533618781,1.07795601293511,5,0,0,0,0
"6125",0.646464646464647,0.878787878787879,2,-0.287094304131177,-0.600088343969006,2,0,0,0,0
"6126",0.656565656565657,0.878787878787879,2,0.144701807405666,0.442359665478847,5,0,0,0,0
"6127",0.666666666666667,0.878787878787879,2,0.420013411800172,0.553705771630475,4,0,0,0,0
"6128",0.676767676767677,0.878787878787879,2,-0.0272234261173294,-0.456161130468757,3,0,0,0,0
"6129",0.686868686868687,0.878787878787879,2,0.118594224369502,0.0603751357577917,3,0,0,0,0
"6130",0.696969696969697,0.878787878787879,2,0.0206833094891439,0.028952547933121,2,1,1,0,0
"6131",0.707070707070707,0.878787878787879,2,-0.55004186269002,-0.989043081601376,4,1,1,0,1
"6132",0.717171717171717,0.878787878787879,2,-0.607663549593773,-0.587335391494228,3,0,0,0,0
"6133",0.727272727272727,0.878787878787879,2,-0.365025368054491,-0.165825434554903,4,0,0,0,0
"6134",0.737373737373737,0.878787878787879,2,-0.192937680928583,-0.0114474746391646,4,0,0,0,0
"6135",0.747474747474748,0.878787878787879,2,-0.229354818461846,-0.273549894779676,2,1,1,0,0
"6136",0.757575757575758,0.878787878787879,2,0.263003284591318,0.512949409425295,4,0,0,0,0
"6137",0.767676767676768,0.878787878787879,2,-0.203319589684339,-0.623268248894401,2,0,0,0,0
"6138",0.777777777777778,0.878787878787879,2,-0.6900944796996,-0.964269556580745,2,0,0,0,0
"6139",0.787878787878788,0.878787878787879,2,-1.05735947356703,-1.58613933833571,1,0,0,0,0
"6140",0.797979797979798,0.878787878787879,2,-0.456331289519912,-0.480001556260544,3,0,0,0,0
"6141",0.808080808080808,0.878787878787879,2,-0.712730281381391,-1.28818186363857,2,0,0,0,0
"6142",0.818181818181818,0.878787878787879,2,-0.0761073864823412,0.422937881841881,3,1,0,1,0
"6143",0.828282828282828,0.878787878787879,2,-0.658488101725908,-0.891904331536231,1,0,0,0,0
"6144",0.838383838383838,0.878787878787879,2,-1.12169991598481,-1.26216952489315,4,0,0,0,0
"6145",0.848484848484849,0.878787878787879,2,-1.56311863845129,-1.89708287205783,1,0,0,0,0
"6146",0.858585858585859,0.878787878787879,2,-1.06291617168745,-0.943212385131817,2,1,0,1,1
"6147",0.868686868686869,0.878787878787879,2,-0.59804223344809,-0.411794587172364,2,0,0,0,0
"6148",0.878787878787879,0.878787878787879,2,-1.15578876545147,-1.68495327882183,2,0,0,0,0
"6149",0.888888888888889,0.878787878787879,2,-0.541761443387152,-0.418876439790725,2,0,0,0,0
"6150",0.898989898989899,0.878787878787879,2,-0.473381021267596,-0.500517763235487,2,0,0,0,0
"6151",0.909090909090909,0.878787878787879,2,-0.821741084088161,-1.14468682649191,2,1,0,1,1
"6152",0.919191919191919,0.878787878787879,2,-0.240400774895059,-0.0958283123249066,3,1,0,1,0
"6153",0.929292929292929,0.878787878787879,2,-0.102591262129284,-0.18910922181192,2,0,0,0,0
"6154",0.939393939393939,0.878787878787879,2,0.177193355837805,0.653748855437855,4,0,0,0,0
"6155",0.94949494949495,0.878787878787879,2,-0.806409766789736,-1.01573224862408,2,0,0,0,0
"6156",0.95959595959596,0.878787878787879,2,-0.427017821236974,0.0915811460059971,2,0,0,0,0
"6157",0.96969696969697,0.878787878787879,2,-0.482270682091697,-0.48488455169904,2,0,0,0,0
"6158",0.97979797979798,0.878787878787879,2,-0.744152794298533,-1.15212085747574,2,0,0,0,0
"6159",0.98989898989899,0.878787878787879,2,-0.709800495519348,-1.05122686349558,2,0,0,0,0
"6160",1,0.878787878787879,2,-0.40277850332081,-0.45053614321068,1,0,0,0,0
"6161",0.505050505050505,0.888888888888889,2,1.68016708508641,2.0283107682915,4,1,0,1,1
"6162",0.515151515151515,0.888888888888889,2,1.13537336931004,0.736812670315519,4,0,0,0,0
"6163",0.525252525252525,0.888888888888889,2,1.23695878128924,1.32536643480172,4,1,0,1,0
"6164",0.535353535353535,0.888888888888889,2,0.828323243278543,0.571908360052808,3,0,0,0,0
"6165",0.545454545454546,0.888888888888889,2,1.08158788849695,1.36075125599553,4,0,0,0,0
"6166",0.555555555555556,0.888888888888889,2,0.945983626654075,0.999539352943701,5,0,0,0,0
"6167",0.565656565656566,0.888888888888889,2,0.346397142462618,-0.183780305668465,4,1,1,0,1
"6168",0.575757575757576,0.888888888888889,2,0.056793383907486,-0.323756713973166,3,1,1,0,1
"6169",0.585858585858586,0.888888888888889,2,0.819372141812091,1.40221911096929,5,0,0,0,0
"6170",0.595959595959596,0.888888888888889,2,1.1046853836136,1.40110178601365,4,0,0,0,0
"6171",0.606060606060606,0.888888888888889,2,1.34371245155162,1.32630025269641,4,0,0,0,0
"6172",0.616161616161616,0.888888888888889,2,1.46133576187529,1.40531010596758,5,0,0,0,0
"6173",0.626262626262626,0.888888888888889,2,0.428277319331508,-0.316580771402059,2,0,0,0,0
"6174",0.636363636363636,0.888888888888889,2,0.427744954691117,0.434183373440064,5,0,0,0,0
"6175",0.646464646464647,0.888888888888889,2,-0.240012721280152,-0.603725564804943,4,0,0,0,0
"6176",0.656565656565657,0.888888888888889,2,0.145122394399867,0.306470256651504,4,1,1,0,1
"6177",0.666666666666667,0.888888888888889,2,0.0523339147247676,-0.150717672052024,2,0,0,0,0
"6178",0.676767676767677,0.888888888888889,2,0.0617758261330704,0.0863136124177041,3,0,0,0,0
"6179",0.686868686868687,0.888888888888889,2,0.241493676983415,0.419695863755021,5,0,0,0,0
"6180",0.696969696969697,0.888888888888889,2,0.465821914027572,0.869019468674878,5,1,1,0,0
"6181",0.707070707070707,0.888888888888889,2,0.206695447934871,0.497321282901077,5,0,0,0,0
"6182",0.717171717171717,0.888888888888889,2,-0.388343456538401,-0.546676510313804,3,0,0,0,0
"6183",0.727272727272727,0.888888888888889,2,0.0196264859832996,0.373055681706818,2,0,0,0,0
"6184",0.737373737373737,0.888888888888889,2,-0.510554625578485,-0.95998412110331,2,0,0,0,0
"6185",0.747474747474748,0.888888888888889,2,-0.254243627196962,-0.248419232338095,3,0,0,0,0
"6186",0.757575757575758,0.888888888888889,2,0.193332087305228,0.389358883983447,4,0,0,0,0
"6187",0.767676767676768,0.888888888888889,2,-0.0942158303539506,-0.12350238254041,4,0,0,0,0
"6188",0.777777777777778,0.888888888888889,2,-0.611063163522179,-0.69126336586277,2,0,0,0,0
"6189",0.787878787878788,0.888888888888889,2,-0.293582720232534,0.246616411737157,3,0,0,0,0
"6190",0.797979797979798,0.888888888888889,2,-0.646218947140681,-0.805355103589607,2,1,1,0,1
"6191",0.808080808080808,0.888888888888889,2,-0.897310901414643,-1.1715404564971,2,0,0,0,0
"6192",0.818181818181818,0.888888888888889,2,-0.773039537441022,-0.98864770091376,4,0,0,0,0
"6193",0.828282828282828,0.888888888888889,2,-0.827682693564206,-0.911570262186247,2,0,0,0,0
"6194",0.838383838383838,0.888888888888889,2,-0.914193037337252,-0.757494181627068,4,0,0,0,0
"6195",0.848484848484849,0.888888888888889,2,-2.22983401409451,-3.18538730859523,1,0,0,0,0
"6196",0.858585858585859,0.888888888888889,2,-1.38806766531564,-1.18241219567225,2,0,0,0,0
"6197",0.868686868686869,0.888888888888889,2,-0.491173227272453,-0.00787520574223453,4,0,0,0,0
"6198",0.878787878787879,0.888888888888889,2,0.0870868415736362,0.848773188872759,5,0,0,0,0
"6199",0.888888888888889,0.888888888888889,2,0.128886126295952,0.488293217483588,3,1,0,1,1
"6200",0.898989898989899,0.888888888888889,2,-0.613361089696129,-0.979791745427105,2,0,0,0,0
"6201",0.909090909090909,0.888888888888889,2,-0.299457673319219,0.0553768876696507,2,0,0,0,0
"6202",0.919191919191919,0.888888888888889,2,-0.540195827215368,-0.818931657722119,5,0,0,0,0
"6203",0.929292929292929,0.888888888888889,2,0.4160370633784,1.02783684864795,4,0,0,0,0
"6204",0.939393939393939,0.888888888888889,2,-0.403262704005363,-1.01204651024524,2,0,0,0,0
"6205",0.94949494949495,0.888888888888889,2,-0.150512360518296,0.205089769162281,3,0,0,0,0
"6206",0.95959595959596,0.888888888888889,2,-0.398824487711184,-0.499547768365001,2,1,0,1,0
"6207",0.96969696969697,0.888888888888889,2,-0.354213076632297,-0.237599106433826,3,1,0,0,1
"6208",0.97979797979798,0.888888888888889,2,-0.387825364856965,-0.180515080244388,3,0,0,0,0
"6209",0.98989898989899,0.888888888888889,2,-0.640670170575174,-0.688629667988695,4,0,0,0,0
"6210",1,0.888888888888889,2,-0.787516298662929,-1.01045841272869,3,1,0,1,1
"6211",0.505050505050505,0.898989898989899,2,2.19230704136324,2.60720547750808,5,0,0,0,0
"6212",0.515151515151515,0.898989898989899,2,1.33332296531065,0.926174852941727,3,0,0,0,0
"6213",0.525252525252525,0.898989898989899,2,0.597137977920875,-0.0198638474001707,4,0,0,0,0
"6214",0.535353535353535,0.898989898989899,2,0.32025708708712,-0.116654056695606,2,0,0,0,0
"6215",0.545454545454546,0.898989898989899,2,0.318904310254065,-0.0604104700868782,4,0,0,0,0
"6216",0.555555555555556,0.898989898989899,2,0.0448229633030978,-0.471988143105488,4,0,0,0,0
"6217",0.565656565656566,0.898989898989899,2,0.116161729627118,0.101263947781016,4,0,0,0,0
"6218",0.575757575757576,0.898989898989899,2,-0.694050183392039,-1.51782419802735,2,0,0,0,0
"6219",0.585858585858586,0.898989898989899,2,0.851298973947194,1.50503698677393,2,0,0,0,0
"6220",0.595959595959596,0.898989898989899,2,0.364087108204822,-0.405419247524369,5,0,0,0,0
"6221",0.606060606060606,0.898989898989899,2,0.635862190545478,0.331672784463547,2,0,0,0,0
"6222",0.616161616161616,0.898989898989899,2,0.952917912978525,0.939024497049736,5,0,0,0,0
"6223",0.626262626262626,0.898989898989899,2,0.651773717677199,0.617673507844481,2,0,0,0,0
"6224",0.636363636363636,0.898989898989899,2,-0.184794931210862,-0.727774910043295,4,0,0,0,0
"6225",0.646464646464647,0.898989898989899,2,-0.453455814602433,-0.706634025548394,2,1,1,0,1
"6226",0.656565656565657,0.898989898989899,2,-0.121401284492394,-0.0662657127394241,4,0,0,0,0
"6227",0.666666666666667,0.898989898989899,2,-0.532225908404323,-1.04073906856019,2,1,1,0,1
"6228",0.676767676767677,0.898989898989899,2,-0.0225329121057104,0.126289860774478,3,0,0,0,0
"6229",0.686868686868687,0.898989898989899,2,0.931419419410473,1.60534597725631,4,0,0,0,0
"6230",0.696969696969697,0.898989898989899,2,0.184139990647178,-0.368022215437368,2,0,0,0,0
"6231",0.707070707070707,0.898989898989899,2,0.430344076456836,0.67550687809615,5,0,0,0,0
"6232",0.717171717171717,0.898989898989899,2,0.869473119048858,1.60217994165664,4,1,1,0,0
"6233",0.727272727272727,0.898989898989899,2,0.184705767843882,0.0238994787245767,2,0,0,0,0
"6234",0.737373737373737,0.898989898989899,2,-0.549005479325663,-0.920677377599054,2,0,0,0,0
"6235",0.747474747474748,0.898989898989899,2,-0.280340368177149,-0.200708648983475,3,0,0,0,0
"6236",0.757575757575758,0.898989898989899,2,-0.153088151102916,-0.273061182253459,2,0,0,0,0
"6237",0.767676767676768,0.898989898989899,2,-0.194614160555139,-0.25159918036108,2,0,0,0,0
"6238",0.777777777777778,0.898989898989899,2,-0.247238034456066,-0.164055046400667,3,0,0,0,0
"6239",0.787878787878788,0.898989898989899,2,-0.527403989596827,-0.743669588272423,2,0,0,0,0
"6240",0.797979797979798,0.898989898989899,2,-0.347085959465113,-0.0888983981336453,3,0,0,0,0
"6241",0.808080808080808,0.898989898989899,2,-0.93955131803077,-1.21467827154626,1,1,0,0,0
"6242",0.818181818181818,0.898989898989899,2,-1.17450873717946,-1.42778608185192,1,0,0,0,0
"6243",0.828282828282828,0.898989898989899,2,-1.59319941206345,-2.14616692754645,1,0,0,0,0
"6244",0.838383838383838,0.898989898989899,2,-0.985378983547101,-0.537896936631991,2,0,0,0,0
"6245",0.848484848484849,0.898989898989899,2,-1.2793655798798,-1.01378995568632,2,0,0,0,0
"6246",0.858585858585859,0.898989898989899,2,-0.9222727579436,-0.579421066436266,3,1,0,1,1
"6247",0.868686868686869,0.898989898989899,2,-0.753627563079469,-0.984795034463115,2,1,0,1,1
"6248",0.878787878787879,0.898989898989899,2,0.174252152861284,0.482879037812334,4,0,0,0,0
"6249",0.888888888888889,0.898989898989899,2,0.303527771908377,0.416679872711543,4,1,0,1,0
"6250",0.898989898989899,0.898989898989899,2,-0.120793181746769,-0.147426021867896,2,1,0,1,1
"6251",0.909090909090909,0.898989898989899,2,-0.532359336704226,-0.782527909927135,2,0,0,0,0
"6252",0.919191919191919,0.898989898989899,2,0.250557053361636,0.857055093150902,3,1,0,1,1
"6253",0.929292929292929,0.898989898989899,2,0.489323422629043,0.706632233604839,5,1,0,1,0
"6254",0.939393939393939,0.898989898989899,2,-0.297994261224232,-0.688295295951783,2,1,0,0,0
"6255",0.94949494949495,0.898989898989899,2,-0.533845009331943,-0.778099675726922,3,0,0,0,0
"6256",0.95959595959596,0.898989898989899,2,-0.533911553918293,-0.639598054479948,4,0,0,0,0
"6257",0.96969696969697,0.898989898989899,2,-0.535786154407138,-0.64814831916673,2,0,0,0,0
"6258",0.97979797979798,0.898989898989899,2,-0.203502417765875,0.0503062418023046,4,0,0,0,0
"6259",0.98989898989899,0.898989898989899,2,-1.03413050286956,-1.58740032012296,1,0,0,0,0
"6260",1,0.898989898989899,2,-0.937645840427039,-0.936272746831578,4,0,0,0,0
"6261",0.505050505050505,0.909090909090909,2,1.64821979127857,1.27432669646512,4,0,0,0,0
"6262",0.515151515151515,0.909090909090909,2,1.03319809091398,0.575335350289481,5,0,0,0,0
"6263",0.525252525252525,0.909090909090909,2,0.387405151804159,0.05173518888715,4,0,0,0,0
"6264",0.535353535353535,0.909090909090909,2,0.0524753307369927,-0.159297767922159,3,0,0,0,0
"6265",0.545454545454546,0.909090909090909,2,-0.375975152512996,-0.81215310150058,3,1,0,0,1
"6266",0.555555555555556,0.909090909090909,2,-0.634973842291554,-1.03690568185631,2,0,0,0,0
"6267",0.565656565656566,0.909090909090909,2,0.191818391635414,0.773975396254688,2,0,0,0,0
"6268",0.575757575757576,0.909090909090909,2,0.319127992189109,0.692651823460104,5,0,0,0,0
"6269",0.585858585858586,0.909090909090909,2,1.1078477858161,1.71093001187749,5,0,0,0,0
"6270",0.595959595959596,0.909090909090909,2,0.729254918574224,0.674583721260899,2,0,0,0,0
"6271",0.606060606060606,0.909090909090909,2,0.485544569994523,0.31803299181483,3,0,0,0,0
"6272",0.616161616161616,0.909090909090909,2,0.818078542475473,0.949718408339304,5,1,1,0,0
"6273",0.626262626262626,0.909090909090909,2,0.570973336626122,0.516840470835165,3,1,1,0,1
"6274",0.636363636363636,0.909090909090909,2,-0.437950689054642,-0.936990770076927,4,0,0,0,0
"6275",0.646464646464647,0.909090909090909,2,-0.285922448769232,-0.0821586668545139,3,1,1,0,1
"6276",0.656565656565657,0.909090909090909,2,-0.129876738496644,0.0378019930154865,4,1,1,0,0
"6277",0.666666666666667,0.909090909090909,2,-0.346380168926195,-0.408813327573753,2,0,0,0,0
"6278",0.676767676767677,0.909090909090909,2,0.190482704057176,0.413600930964203,3,0,0,0,0
"6279",0.686868686868687,0.909090909090909,2,-0.198084787070057,-0.921187978870823,3,0,0,0,0
"6280",0.696969696969697,0.909090909090909,2,-0.0329627644271054,-0.181505252035404,3,0,0,0,0
"6281",0.707070707070707,0.909090909090909,2,0.506554855043573,0.659970392801933,2,0,0,0,0
"6282",0.717171717171717,0.909090909090909,2,0.363864878241898,0.0135328217480558,3,0,0,0,0
"6283",0.727272727272727,0.909090909090909,2,-0.0568415135629141,-0.335788744712789,4,0,0,0,0
"6284",0.737373737373737,0.909090909090909,2,0.196724180144207,0.675889597762592,5,0,0,0,0
"6285",0.747474747474748,0.909090909090909,2,0.231182790654259,0.514252481645446,4,0,0,0,0
"6286",0.757575757575758,0.909090909090909,2,-0.271816715069282,-0.556966794780765,3,0,0,0,0
"6287",0.767676767676768,0.909090909090909,2,0.170312379731232,0.557799804042907,3,0,0,0,0
"6288",0.777777777777778,0.909090909090909,2,-0.992019779761485,-1.88829345787916,1,0,0,0,0
"6289",0.787878787878788,0.909090909090909,2,-0.892349053605733,-1.05071552543558,2,1,1,0,0
"6290",0.797979797979798,0.909090909090909,2,-0.247271762740616,0.152984092151612,4,1,1,0,1
"6291",0.808080808080808,0.909090909090909,2,-0.735616467050221,-0.838986125202378,2,0,0,0,0
"6292",0.818181818181818,0.909090909090909,2,-0.736174078436233,-0.384186599271526,4,0,0,0,0
"6293",0.828282828282828,0.909090909090909,2,-0.659848655009789,-0.189598853264449,4,0,0,0,0
"6294",0.838383838383838,0.909090909090909,2,-1.17390470770544,-1.45492574126112,4,0,0,0,0
"6295",0.848484848484849,0.909090909090909,2,-1.07162596321892,-1.01603521490973,2,0,0,0,0
"6296",0.858585858585859,0.909090909090909,2,-0.658890215579377,-0.391290819919075,4,0,0,0,0
"6297",0.868686868686869,0.909090909090909,2,-0.212483452878596,0.0865892075383809,2,0,0,0,0
"6298",0.878787878787879,0.909090909090909,2,0.415735636793248,0.742447113147651,4,1,0,1,0
"6299",0.888888888888889,0.909090909090909,2,0.0187286279529006,-0.341669699954644,3,0,0,0,0
"6300",0.898989898989899,0.909090909090909,2,-0.209241138084192,-0.331063157407675,2,0,0,0,0
"6301",0.909090909090909,0.909090909090909,2,-0.283511314657844,-0.311460965314003,3,1,0,1,1
"6302",0.919191919191919,0.909090909090909,2,-0.756053884482143,-1.54845369486692,1,0,0,0,0
"6303",0.929292929292929,0.909090909090909,2,0.612882718320411,1.33591712911818,5,0,0,0,0
"6304",0.939393939393939,0.909090909090909,2,0.137634190860126,0.117191865638496,3,1,0,0,1
"6305",0.94949494949495,0.909090909090909,2,-0.381823839025542,-0.477128144572925,4,0,0,0,0
"6306",0.95959595959596,0.909090909090909,2,0.207949634751767,0.891588455860548,4,0,0,0,0
"6307",0.96969696969697,0.909090909090909,2,0.400784930766922,0.908706620176114,5,0,0,0,0
"6308",0.97979797979798,0.909090909090909,2,-0.0454419046968294,-0.0435242411569852,2,0,0,0,0
"6309",0.98989898989899,0.909090909090909,2,-0.712007533390882,-0.822820612549812,4,1,0,0,1
"6310",1,0.909090909090909,2,0.255814434191116,1.31067968071425,5,1,0,1,1
"6311",0.505050505050505,0.919191919191919,2,0.865142188820381,0.268145933227119,4,0,0,0,0
"6312",0.515151515151515,0.919191919191919,2,0.513701062645847,0.0827532554046514,3,0,0,0,0
"6313",0.525252525252525,0.919191919191919,2,0.0540642274451547,-0.296004713122063,3,0,0,0,0
"6314",0.535353535353535,0.919191919191919,2,0.241122882959147,0.512523575503309,5,0,0,0,0
"6315",0.545454545454546,0.919191919191919,2,-0.374511557456802,-0.572983751017278,4,0,0,0,0
"6316",0.555555555555556,0.919191919191919,2,0.567590031048399,1.53941154577271,4,0,0,0,0
"6317",0.565656565656566,0.919191919191919,2,1.0143162414832,1.56048708036843,4,1,1,0,1
"6318",0.575757575757576,0.919191919191919,2,0.969293144418779,1.05040968462445,5,0,0,0,0
"6319",0.585858585858586,0.919191919191919,2,0.885735649856685,0.710421847648595,5,0,0,0,0
"6320",0.595959595959596,0.919191919191919,2,1.37290419417539,1.87907064886333,5,0,0,0,0
"6321",0.606060606060606,0.919191919191919,2,0.453852233448005,-0.0424702690397505,2,0,0,0,0
"6322",0.616161616161616,0.919191919191919,2,0.485581578995223,0.385974291785318,4,0,0,0,0
"6323",0.626262626262626,0.919191919191919,2,-0.23621673218932,-0.84960177823834,1,1,1,0,0
"6324",0.636363636363636,0.919191919191919,2,-0.424623000539491,-0.49687097587106,3,0,0,0,0
"6325",0.646464646464647,0.919191919191919,2,-1.09990214746097,-1.8060033470644,2,0,0,0,0
"6326",0.656565656565657,0.919191919191919,2,-0.78424790549589,-0.952055816972609,1,0,0,0,0
"6327",0.666666666666667,0.919191919191919,2,-0.494527512013074,-0.548577460870183,5,0,0,0,0
"6328",0.676767676767677,0.919191919191919,2,-0.215220492485438,-0.239290413480526,3,0,0,0,0
"6329",0.686868686868687,0.919191919191919,2,-0.380661918080588,-0.562039688385473,5,0,0,0,0
"6330",0.696969696969697,0.919191919191919,2,-0.252688482423559,-0.343850691091801,2,0,0,0,0
"6331",0.707070707070707,0.919191919191919,2,0.223745099975348,0.302459349842786,5,0,0,0,0
"6332",0.717171717171717,0.919191919191919,2,0.271141612667988,0.262274769731414,2,0,0,0,0
"6333",0.727272727272727,0.919191919191919,2,0.41315402898501,0.654468577383402,4,1,1,0,1
"6334",0.737373737373737,0.919191919191919,2,-0.0988490094903,-0.528509879500838,2,0,0,0,0
"6335",0.747474747474748,0.919191919191919,2,0.467784229683288,0.857825482492002,4,1,1,0,1
"6336",0.757575757575758,0.919191919191919,2,0.62720580593989,1.04356354381526,4,0,0,0,0
"6337",0.767676767676768,0.919191919191919,2,0.527486691374012,0.837796557383532,5,0,0,0,0
"6338",0.777777777777778,0.919191919191919,2,-0.113061049203457,0.0601867709869449,3,0,0,0,0
"6339",0.787878787878788,0.919191919191919,2,-0.59069595826899,-0.653124584365045,2,0,0,0,0
"6340",0.797979797979798,0.919191919191919,2,-0.435980185441824,-0.397153211664914,3,0,0,0,0
"6341",0.808080808080808,0.919191919191919,2,-0.0220024622845695,0.449192807155056,4,1,0,1,0
"6342",0.818181818181818,0.919191919191919,2,-0.638911261635125,-0.935588834171771,1,0,0,0,0
"6343",0.828282828282828,0.919191919191919,2,-0.511012558273415,-0.343302204006386,1,0,0,0,0
"6344",0.838383838383838,0.919191919191919,2,-0.799682528294088,-0.78270462526981,3,0,0,0,0
"6345",0.848484848484849,0.919191919191919,2,-1.51542226960501,-2.11183440924655,1,1,0,1,0
"6346",0.858585858585859,0.919191919191919,2,-0.609666693200539,-0.265358474270515,3,1,0,1,0
"6347",0.868686868686869,0.919191919191919,2,-0.418745498251181,-0.623861674632026,2,0,0,0,0
"6348",0.878787878787879,0.919191919191919,2,-0.0266487781939042,-0.091128006638872,2,0,0,0,0
"6349",0.888888888888889,0.919191919191919,2,-0.407739584415266,-0.817339482635888,3,0,0,0,0
"6350",0.898989898989899,0.919191919191919,2,-0.0773579101805673,0.173870818568031,5,0,0,0,0
"6351",0.909090909090909,0.919191919191919,2,-0.288324613863072,-0.299981319781555,3,0,0,0,0
"6352",0.919191919191919,0.919191919191919,2,0.0994466930509904,0.551735812333894,5,1,0,1,1
"6353",0.929292929292929,0.919191919191919,2,-0.138952074842398,-0.571706836473725,1,0,0,0,0
"6354",0.939393939393939,0.919191919191919,2,0.461060599927855,0.880530071267428,4,1,0,1,0
"6355",0.94949494949495,0.919191919191919,2,0.0761765677753275,-0.00703722939154802,3,0,0,0,0
"6356",0.95959595959596,0.919191919191919,2,0.438521976282454,0.636126419083917,5,1,0,1,1
"6357",0.96969696969697,0.919191919191919,2,0.167170524461488,-0.126098208172924,2,0,0,0,0
"6358",0.97979797979798,0.919191919191919,2,0.207297617584482,0.380733931031504,4,0,0,0,0
"6359",0.98989898989899,0.919191919191919,2,-0.366048268208089,-0.632202338330403,2,0,0,0,0
"6360",1,0.919191919191919,2,0.53363619118465,1.04793958454505,5,0,0,0,0
"6361",0.272727272727273,0.929292929292929,2,0.230065067719405,0.244747155131041,3,1,0,0,1
"6362",0.282828282828283,0.929292929292929,2,0.631359695692199,0.922174450687386,4,0,0,0,0
"6363",0.292929292929293,0.929292929292929,2,0.285575646055135,0.0349257270769384,3,1,0,1,0
"6364",0.303030303030303,0.929292929292929,2,-0.128512105957719,-0.460943739782571,3,0,0,0,0
"6365",0.515151515151515,0.929292929292929,2,0.13299891295674,-0.22788253890122,1,0,0,0,0
"6366",0.525252525252525,0.929292929292929,2,-0.0539370712863149,-0.252322810422846,2,0,0,0,0
"6367",0.535353535353535,0.929292929292929,2,-0.223910622190619,-0.498179628630525,2,0,0,0,0
"6368",0.545454545454546,0.929292929292929,2,0.0552399445565637,0.175447822625846,5,0,0,0,0
"6369",0.555555555555556,0.929292929292929,2,0.814074140032551,1.09840725367888,5,0,0,0,0
"6370",0.565656565656566,0.929292929292929,2,0.880643489701444,0.663502794286819,5,0,0,0,0
"6371",0.575757575757576,0.929292929292929,2,1.55468335300216,2.04278711812172,5,1,1,0,0
"6372",0.585858585858586,0.929292929292929,2,1.09037739766932,0.829224690515174,4,0,0,0,0
"6373",0.595959595959596,0.929292929292929,2,0.793828895123239,0.449980309413746,4,1,1,0,0
"6374",0.606060606060606,0.929292929292929,2,-0.0225057088353219,-0.665470224937006,2,0,0,0,0
"6375",0.616161616161616,0.929292929292929,2,0.320923425251266,0.554247116789926,4,0,0,0,0
"6376",0.626262626262626,0.929292929292929,2,-0.633319295306456,-1.20973733555184,2,0,0,0,0
"6377",0.636363636363636,0.929292929292929,2,-0.628136281280896,-0.536777690920553,3,1,1,0,0
"6378",0.646464646464647,0.929292929292929,2,-0.661553815757431,-0.425113988106491,2,1,1,0,1
"6379",0.656565656565657,0.929292929292929,2,-0.864047914796954,-0.954922146560122,3,0,0,0,0
"6380",0.666666666666667,0.929292929292929,2,-1.02291710843583,-1.3716878714852,2,0,0,0,0
"6381",0.676767676767677,0.929292929292929,2,-0.704528812759717,-0.772463386961411,2,0,0,0,0
"6382",0.686868686868687,0.929292929292929,2,-0.867874611918371,-1.20746554527812,2,0,0,0,0
"6383",0.696969696969697,0.929292929292929,2,0.112930615462279,0.691965086496123,4,0,0,0,0
"6384",0.707070707070707,0.929292929292929,2,0.160698163054254,0.106283149512883,3,1,1,0,1
"6385",0.717171717171717,0.929292929292929,2,-0.200366033656596,-0.658398216569991,2,0,0,0,0
"6386",0.727272727272727,0.929292929292929,2,-0.618297781658828,-1.27823813705147,1,0,0,0,0
"6387",0.737373737373737,0.929292929292929,2,-0.233428219148639,-0.236976497349079,3,0,0,0,0
"6388",0.747474747474748,0.929292929292929,2,0.173252378098735,0.116460868219747,2,0,0,0,0
"6389",0.757575757575758,0.929292929292929,2,-0.120747603168407,-0.755066893470928,3,0,0,0,0
"6390",0.767676767676768,0.929292929292929,2,0.527154699156636,0.802326036782578,5,1,1,0,1
"6391",0.777777777777778,0.929292929292929,2,0.492201855988757,0.756406371248525,2,0,0,0,0
"6392",0.787878787878788,0.929292929292929,2,0.283594752851705,0.592602836505038,4,0,0,0,0
"6393",0.797979797979798,0.929292929292929,2,0.278701307091135,0.571759152992431,5,0,0,0,0
"6394",0.808080808080808,0.929292929292929,2,0.292290074264163,0.490827242061371,5,0,0,0,0
"6395",0.818181818181818,0.929292929292929,2,0.359659645961333,0.822130587880736,5,0,0,0,0
"6396",0.828282828282828,0.929292929292929,2,-0.595064248784077,-1.02999701238388,1,1,0,0,1
"6397",0.838383838383838,0.929292929292929,2,-1.38080770755681,-1.90358058881976,4,0,0,0,0
"6398",0.848484848484849,0.929292929292929,2,-0.968247846546282,-0.576457660762986,2,0,0,0,0
"6399",0.858585858585859,0.929292929292929,2,-0.245368412960128,0.26342022196761,2,0,0,0,0
"6400",0.868686868686869,0.929292929292929,2,0.000118541885109856,0.232142935831622,5,0,0,0,0
"6401",0.878787878787879,0.929292929292929,2,-0.446200564270785,-0.798956482460679,2,0,0,0,0
"6402",0.888888888888889,0.929292929292929,2,-0.610639504157851,-0.816351322326751,2,0,0,0,0
"6403",0.898989898989899,0.929292929292929,2,0.22352797083579,0.784834453365163,4,0,0,0,0
"6404",0.909090909090909,0.929292929292929,2,0.129124878434858,0.185495185432606,4,0,0,0,0
"6405",0.919191919191919,0.929292929292929,2,0.911838583122946,1.69204737757709,4,0,0,0,0
"6406",0.929292929292929,0.929292929292929,2,0.563120233725225,0.639261074579189,4,0,0,0,0
"6407",0.939393939393939,0.929292929292929,2,0.511661111534546,0.56052996925264,3,0,0,0,0
"6408",0.94949494949495,0.929292929292929,2,-0.411953415778016,-1.17678580284405,3,1,0,1,0
"6409",0.95959595959596,0.929292929292929,2,-0.181085089014905,-0.351721688682677,2,0,0,0,0
"6410",0.96969696969697,0.929292929292929,2,-0.0768627604420536,-0.207207620186659,2,0,0,0,0
"6411",0.97979797979798,0.929292929292929,2,-0.289695887140834,-0.590236809996608,2,1,0,0,0
"6412",0.98989898989899,0.929292929292929,2,0.0635508009132848,0.270375856473644,5,0,0,0,0
"6413",1,0.929292929292929,2,0.482785153296438,0.60050181572048,4,0,0,0,0
"6414",0.272727272727273,0.939393939393939,2,-0.724184180451786,-1.51816315207737,2,0,0,0,0
"6415",0.282828282828283,0.939393939393939,2,0.0380654372792463,0.0556604134879921,3,0,0,0,0
"6416",0.292929292929293,0.939393939393939,2,-0.644925229182038,-1.46883497708923,2,0,0,0,0
"6417",0.303030303030303,0.939393939393939,2,-0.27881736389943,-0.220141955067652,5,0,0,0,0
"6418",0.515151515151515,0.939393939393939,2,0.430074430698344,0.545738123025211,4,1,0,0,0
"6419",0.525252525252525,0.939393939393939,2,0.204363705813237,0.230592687844681,4,1,0,0,1
"6420",0.535353535353535,0.939393939393939,2,-0.351217503078185,-0.729967323639158,2,0,0,0,0
"6421",0.545454545454546,0.939393939393939,2,0.10336978083629,0.187946997883519,3,0,0,0,0
"6422",0.555555555555556,0.939393939393939,2,0.838147575040535,1.07000112977589,4,0,0,0,0
"6423",0.565656565656566,0.939393939393939,2,1.13667894837598,1.17530388568655,4,0,0,0,0
"6424",0.575757575757576,0.939393939393939,2,1.2557978950714,1.12506801453155,5,0,0,0,0
"6425",0.585858585858586,0.939393939393939,2,-0.272838260766527,-1.68077661262008,2,1,1,0,0
"6426",0.595959595959596,0.939393939393939,2,-0.232742209924873,-0.57073476172039,5,0,0,0,0
"6427",0.606060606060606,0.939393939393939,2,-0.756968496093746,-1.39303422967177,2,1,1,0,0
"6428",0.616161616161616,0.939393939393939,2,-0.208508786366201,-0.0549267032666149,3,0,0,0,0
"6429",0.626262626262626,0.939393939393939,2,0.00693228857627856,0.402539157999646,4,0,0,0,0
"6430",0.636363636363636,0.939393939393939,2,-0.291697028291324,-0.230562458334571,2,0,0,0,0
"6431",0.646464646464647,0.939393939393939,2,-0.663529946719638,-0.800662694533607,2,0,0,0,0
"6432",0.656565656565657,0.939393939393939,2,-1.1659959564183,-1.49209661322508,1,0,0,0,0
"6433",0.666666666666667,0.939393939393939,2,-0.843524441051038,-0.585037738076888,5,0,0,0,0
"6434",0.676767676767677,0.939393939393939,2,-0.556732664694323,-0.289441603896557,2,1,1,0,1
"6435",0.686868686868687,0.939393939393939,2,-0.432154208524118,-0.290387304820718,2,1,1,0,0
"6436",0.696969696969697,0.939393939393939,2,-0.160695235156891,-0.194898107163588,2,0,0,0,0
"6437",0.707070707070707,0.939393939393939,2,-0.384356706890041,-0.749100554647132,3,1,1,0,0
"6438",0.717171717171717,0.939393939393939,2,-0.156859970509492,0.0718234830961502,3,1,1,0,0
"6439",0.727272727272727,0.939393939393939,2,-0.115464112402789,0.175108473105066,5,0,0,0,0
"6440",0.737373737373737,0.939393939393939,2,-0.156122847263456,-0.128338116462189,5,0,0,0,0
"6441",0.747474747474748,0.939393939393939,2,0.0172947393111767,0.0803213252997081,5,1,1,0,0
"6442",0.757575757575758,0.939393939393939,2,-0.440478245239741,-0.900113454508464,2,1,1,0,0
"6443",0.767676767676768,0.939393939393939,2,0.362932371649312,0.628069998482705,4,1,1,0,0
"6444",0.777777777777778,0.939393939393939,2,0.0487084321855196,-0.421535198183016,3,0,0,0,0
"6445",0.787878787878788,0.939393939393939,2,-0.400313141972176,-1.04541520227845,2,0,0,0,0
"6446",0.797979797979798,0.939393939393939,2,0.0287240163216037,0.00338489289968381,1,0,0,0,0
"6447",0.808080808080808,0.939393939393939,2,0.0447706738650036,-0.199860513244528,2,0,0,0,0
"6448",0.818181818181818,0.939393939393939,2,0.581452072318467,0.98418480789405,4,0,0,0,0
"6449",0.828282828282828,0.939393939393939,2,-0.373435065709547,-0.613408836854943,1,1,0,1,0
"6450",0.838383838383838,0.939393939393939,2,-0.693785119137897,-0.469637860658283,4,1,0,1,0
"6451",0.848484848484849,0.939393939393939,2,-0.950088374309645,-1.13273158675758,2,0,0,0,0
"6452",0.858585858585859,0.939393939393939,2,-0.963742772552423,-1.41787544210874,2,0,0,0,0
"6453",0.868686868686869,0.939393939393939,2,-0.344616208578549,-0.238994994466051,4,0,0,0,0
"6454",0.878787878787879,0.939393939393939,2,-0.382311060399114,-0.371423183407836,2,0,0,0,0
"6455",0.888888888888889,0.939393939393939,2,-0.0566804220663442,0.270902528520876,4,0,0,0,0
"6456",0.898989898989899,0.939393939393939,2,0.0596748261092701,0.000739913179608305,2,1,0,0,1
"6457",0.909090909090909,0.939393939393939,2,0.56510205252755,0.795809907035762,5,0,0,0,0
"6458",0.919191919191919,0.939393939393939,2,0.258860588220778,-0.271093000338804,5,0,0,0,0
"6459",0.929292929292929,0.939393939393939,2,0.85403989282493,1.18336534811863,5,0,0,0,0
"6460",0.939393939393939,0.939393939393939,2,0.950656932848757,1.32283755190889,5,0,0,0,0
"6461",0.94949494949495,0.939393939393939,2,0.164412064448581,0.11443528323282,4,0,0,0,0
"6462",0.95959595959596,0.939393939393939,2,-0.112288000694449,-0.101617143135571,4,0,0,0,0
"6463",0.96969696969697,0.939393939393939,2,0.073747960952333,0.307070515975217,4,0,0,0,0
"6464",0.97979797979798,0.939393939393939,2,-0.00190494269050766,0.0682186327946595,5,0,0,0,0
"6465",0.98989898989899,0.939393939393939,2,-0.14043447045108,-0.373749079342681,1,0,0,0,0
"6466",1,0.939393939393939,2,0.545746121924513,0.830565072050351,3,1,0,0,0
"6467",0.272727272727273,0.94949494949495,2,-0.523833765849859,-0.450152948670031,1,0,0,0,0
"6468",0.282828282828283,0.94949494949495,2,-0.232213736476568,-0.0694139477592367,5,0,0,0,0
"6469",0.292929292929293,0.94949494949495,2,0.194130891100404,0.764571678992581,5,0,0,0,0
"6470",0.303030303030303,0.94949494949495,2,0.54586376443655,1.09086227741366,3,0,0,0,0
"6471",0.515151515151515,0.94949494949495,2,0.4778148673853,0.398178598129859,4,0,0,0,0
"6472",0.525252525252525,0.94949494949495,2,0.236404352499222,0.134802964693406,4,0,0,0,0
"6473",0.535353535353535,0.94949494949495,2,-0.724752883843292,-1.44874927283246,1,0,0,0,0
"6474",0.545454545454546,0.94949494949495,2,0.0614051033541326,0.280545787872853,3,0,0,0,0
"6475",0.555555555555556,0.94949494949495,2,0.788827898908886,0.936298871432184,5,1,1,0,1
"6476",0.565656565656566,0.94949494949495,2,0.084298372462384,-0.888513232027555,2,0,0,0,0
"6477",0.575757575757576,0.94949494949495,2,-0.0579651498314068,-0.568933181651236,3,0,0,0,0
"6478",0.585858585858586,0.94949494949495,2,0.0713535987746681,0.369087158444746,2,1,1,0,1
"6479",0.595959595959596,0.94949494949495,2,0.00377168414872904,0.304712665704923,4,0,0,0,0
"6480",0.606060606060606,0.94949494949495,2,-0.43651410581607,-0.481320816112907,2,0,0,0,0
"6481",0.616161616161616,0.94949494949495,2,-0.337751854777682,-0.35675379641041,4,1,1,0,1
"6482",0.626262626262626,0.94949494949495,2,-0.328115840397268,-0.526365055843136,2,0,0,0,0
"6483",0.636363636363636,0.94949494949495,2,-0.272057738168626,-0.245514974458731,3,0,0,0,0
"6484",0.646464646464647,0.94949494949495,2,-0.516641019387297,-0.49158850369683,2,0,0,0,0
"6485",0.656565656565657,0.94949494949495,2,-0.825356120053705,-0.811540682979071,2,0,0,0,0
"6486",0.666666666666667,0.94949494949495,2,-0.591779361670044,-0.382092892553785,4,1,1,0,0
"6487",0.676767676767677,0.94949494949495,2,-0.514859989521533,-0.518837653209875,3,0,0,0,0
"6488",0.686868686868687,0.94949494949495,2,-0.708535270776438,-1.00604834943689,4,0,0,0,0
"6489",0.696969696969697,0.94949494949495,2,-0.906554292607683,-1.34052922437913,1,0,0,0,0
"6490",0.707070707070707,0.94949494949495,2,-1.18617870838367,-1.74894708408049,2,0,0,0,0
"6491",0.717171717171717,0.94949494949495,2,-0.397187886165062,-0.179523667898015,3,0,0,0,0
"6492",0.727272727272727,0.94949494949495,2,0.042707665169284,0.254950905581989,1,0,0,0,0
"6493",0.737373737373737,0.94949494949495,2,-0.0203837740709305,-0.0383994371411453,5,0,0,0,0
"6494",0.747474747474748,0.94949494949495,2,-0.274627396673314,-0.462728843683204,3,1,1,0,1
"6495",0.757575757575758,0.94949494949495,2,-0.343332097339988,-0.412578555449815,3,0,0,0,0
"6496",0.767676767676768,0.94949494949495,2,-0.258808027106641,-0.453409927706118,3,0,0,0,0
"6497",0.777777777777778,0.94949494949495,2,-0.196709089406967,-0.227470259604723,2,0,0,0,0
"6498",0.787878787878788,0.94949494949495,2,0.21321128741691,0.697398037406747,3,0,0,0,0
"6499",0.797979797979798,0.94949494949495,2,0.108310066969043,0.122085754881827,2,0,0,0,0
"6500",0.808080808080808,0.94949494949495,2,-1.23201917934081,-2.57989793658491,1,0,0,0,0
"6501",0.818181818181818,0.94949494949495,2,0.265370126226867,0.889783009371229,2,0,0,0,0
"6502",0.828282828282828,0.94949494949495,2,0.304073399295715,0.588997929202594,5,0,0,0,0
"6503",0.838383838383838,0.94949494949495,2,-0.483676151551238,-0.693361510367665,4,0,0,0,0
"6504",0.848484848484849,0.94949494949495,2,-0.484269376920825,-0.191982914015455,2,0,0,0,0
"6505",0.858585858585859,0.94949494949495,2,-0.235337431685501,0.214142498709934,4,1,0,1,1
"6506",0.868686868686869,0.94949494949495,2,0.602548147577188,1.48100574987434,5,0,0,0,0
"6507",0.878787878787879,0.94949494949495,2,0.451139553481033,0.712432201169548,3,0,0,0,0
"6508",0.888888888888889,0.94949494949495,2,0.254931648461728,0.295291200022495,4,0,0,0,0
"6509",0.898989898989899,0.94949494949495,2,-0.366341930965556,-0.947301125750766,3,1,0,0,0
"6510",0.909090909090909,0.94949494949495,2,0.157355857324837,0.227479943772717,4,0,0,0,0
"6511",0.919191919191919,0.94949494949495,2,-0.0929689393548186,-0.516000669223045,2,1,0,0,0
"6512",0.929292929292929,0.94949494949495,2,0.88060600025156,1.27827627790703,4,1,0,0,1
"6513",0.939393939393939,0.94949494949495,2,1.26540618729517,1.58572042913394,5,1,0,1,1
"6514",0.94949494949495,0.94949494949495,2,1.99991847254401,3.22972403956518,5,0,0,0,0
"6515",0.95959595959596,0.94949494949495,2,0.854524774896084,0.794884453702418,5,0,0,0,0
"6516",0.96969696969697,0.94949494949495,2,0.240115323842026,0.100041321399498,3,0,0,0,0
"6517",0.97979797979798,0.94949494949495,2,-0.138714265186916,-0.349100008152273,4,0,0,0,0
"6518",0.98989898989899,0.94949494949495,2,-0.344481773996818,-0.630893033425488,2,1,0,0,1
"6519",1,0.94949494949495,2,-0.120223642275455,-0.362468271560743,2,0,0,0,0
"6520",0.272727272727273,0.95959595959596,2,-0.615827158204841,-0.785171821179819,2,0,0,0,0
"6521",0.282828282828283,0.95959595959596,2,-0.0735495840642475,0.16830990943645,2,0,0,0,0
"6522",0.292929292929293,0.95959595959596,2,0.188998213969432,0.149549609961864,4,0,0,0,0
"6523",0.303030303030303,0.95959595959596,2,-0.963053048309492,-2.28788286075306,1,0,0,0,0
"6524",0.515151515151515,0.95959595959596,2,0.882092133550047,1.10292957299202,4,0,0,0,0
"6525",0.525252525252525,0.95959595959596,2,0.63424976225755,0.789154606685102,5,1,0,1,1
"6526",0.535353535353535,0.95959595959596,2,0.394443933491562,0.730092146086676,5,0,0,0,0
"6527",0.545454545454546,0.95959595959596,2,0.128063962382146,-0.0405946806283514,5,0,0,0,0
"6528",0.555555555555556,0.95959595959596,2,0.570782733823354,0.733882128610457,5,0,0,0,0
"6529",0.565656565656566,0.95959595959596,2,0.0990967161055371,-0.0865852867116919,3,1,1,0,1
"6530",0.575757575757576,0.95959595959596,2,-0.721274927559192,-1.37373277921248,4,0,0,0,0
"6531",0.585858585858586,0.95959595959596,2,-0.922446698708101,-1.50060561552892,2,0,0,0,0
"6532",0.595959595959596,0.95959595959596,2,-0.295508410982406,-0.158464301897122,4,0,0,0,0
"6533",0.606060606060606,0.95959595959596,2,-0.514834850732019,-0.725648524772393,2,0,0,0,0
"6534",0.616161616161616,0.95959595959596,2,-0.946767517081315,-1.44977830719244,2,0,0,0,0
"6535",0.626262626262626,0.95959595959596,2,0.195697641905961,0.95513897681795,2,0,0,0,0
"6536",0.636363636363636,0.95959595959596,2,-1.0455486531653,-2.02241679618656,1,0,0,0,0
"6537",0.646464646464647,0.95959595959596,2,-0.297835526959707,0.184245646541929,2,0,0,0,0
"6538",0.656565656565657,0.95959595959596,2,0.308199697994519,1.0681983693072,4,0,0,0,0
"6539",0.666666666666667,0.95959595959596,2,0.596247505844035,1.28064337428784,5,0,0,0,0
"6540",0.676767676767677,0.95959595959596,2,-0.396566973618785,-0.766854502983859,2,0,0,0,0
"6541",0.686868686868687,0.95959595959596,2,-0.836334777944431,-0.997532697479428,2,0,0,0,0
"6542",0.696969696969697,0.95959595959596,2,-1.67374664702031,-2.30121512111685,1,0,0,0,0
"6543",0.707070707070707,0.95959595959596,2,-1.01524285371048,-0.647360432369281,3,1,1,0,1
"6544",0.717171717171717,0.95959595959596,2,-0.686354034484491,-0.74299289113334,2,0,0,0,0
"6545",0.727272727272727,0.95959595959596,2,-1.39710904588078,-2.49841277102431,3,0,0,0,0
"6546",0.737373737373737,0.95959595959596,2,-1.51342320560394,-2.31051462726095,1,0,0,0,0
"6547",0.747474747474748,0.95959595959596,2,-0.93984282840775,-1.01691758939365,2,0,0,0,0
"6548",0.757575757575758,0.95959595959596,2,-0.143387143824874,0.298180817156169,2,0,0,0,0
"6549",0.767676767676768,0.95959595959596,2,-0.774240696675012,-1.33554445446612,1,0,0,0,0
"6550",0.777777777777778,0.95959595959596,2,0.13426563902693,0.654219290858505,5,0,0,0,0
"6551",0.787878787878788,0.95959595959596,2,0.282762813612628,0.348916244009971,3,0,0,0,0
"6552",0.797979797979798,0.95959595959596,2,-0.162403173348591,-0.311985086324193,4,0,0,0,0
"6553",0.808080808080808,0.95959595959596,2,-0.948014373680253,-1.29034847355305,2,0,0,0,0
"6554",0.818181818181818,0.95959595959596,2,-0.524773708609675,-0.66991319007202,4,1,0,1,0
"6555",0.828282828282828,0.95959595959596,2,0.37780468483198,0.810386840260642,4,0,0,0,0
"6556",0.838383838383838,0.95959595959596,2,0.217377266053853,0.412372728658011,4,0,0,0,0
"6557",0.848484848484849,0.95959595959596,2,0.119401569285324,0.317121564442773,1,0,0,0,0
"6558",0.858585858585859,0.95959595959596,2,0.701403944140815,1.23910374627224,3,0,0,0,0
"6559",0.868686868686869,0.95959595959596,2,0.445855788806281,0.140434364522427,5,1,0,1,1
"6560",0.878787878787879,0.95959595959596,2,0.971028908210585,1.39017202465196,5,0,0,0,0
"6561",0.888888888888889,0.95959595959596,2,0.581572537132038,0.623315318987635,3,0,0,0,0
"6562",0.898989898989899,0.95959595959596,2,0.451230988408668,0.789541563056635,4,0,0,0,0
"6563",0.909090909090909,0.95959595959596,2,0.791086364459605,1.37824800424175,5,0,0,0,0
"6564",0.919191919191919,0.95959595959596,2,1.02533106449946,1.56936673211366,5,1,0,0,0
"6565",0.929292929292929,0.95959595959596,2,1.38043298003904,1.70817869117539,5,0,0,0,0
"6566",0.939393939393939,0.95959595959596,2,1.23286107426821,0.891243464142406,4,0,0,0,0
"6567",0.94949494949495,0.95959595959596,2,1.01844264347748,0.4082612285804,4,0,0,0,0
"6568",0.95959595959596,0.95959595959596,2,0.4270743555224,-0.110479094705201,3,0,0,0,0
"6569",0.96969696969697,0.95959595959596,2,-0.0936054313882612,-0.434217865740108,4,0,0,0,0
"6570",0.97979797979798,0.95959595959596,2,0.333617480010991,0.837231722904785,3,1,0,0,0
"6571",0.98989898989899,0.95959595959596,2,0.0799949580348942,0.184334686070902,3,0,0,0,0
"6572",1,0.95959595959596,2,-0.128508144431066,-0.214277649905322,4,0,0,0,0
"6573",0.272727272727273,0.96969696969697,2,-1.40410415442441,-2.21562036774985,1,0,0,0,0
"6574",0.282828282828283,0.96969696969697,2,-0.805147559361379,-0.897449852665339,2,0,0,0,0
"6575",0.292929292929293,0.96969696969697,2,-0.861516393033803,-1.24215239288663,2,0,0,0,0
"6576",0.303030303030303,0.96969696969697,2,-1.28302699098489,-1.59352010276107,2,0,0,0,0
"6577",0.313131313131313,0.96969696969697,2,-1.42649515635735,-1.66428531087595,2,0,0,0,0
"6578",0.323232323232323,0.96969696969697,2,-1.24622715090827,-1.2834016861656,4,1,0,0,0
"6579",0.333333333333333,0.96969696969697,2,-0.02570529921666,0.744225354932166,5,0,0,0,0
"6580",0.343434343434343,0.96969696969697,2,0.563009614842136,0.922093728188717,5,0,0,0,0
"6581",0.353535353535354,0.96969696969697,2,0.773879709987102,0.870012995265028,5,0,0,0,0
"6582",0.363636363636364,0.96969696969697,2,0.925360143775844,0.974931718338327,4,0,0,0,0
"6583",0.373737373737374,0.96969696969697,2,0.613210299832497,0.309776799186037,4,1,0,1,1
"6584",0.383838383838384,0.96969696969697,2,0.591073674166772,0.477282197666297,5,0,0,0,0
"6585",0.393939393939394,0.96969696969697,2,0.19595230307454,-0.209392477192215,4,0,0,0,0
"6586",0.404040404040404,0.96969696969697,2,1.12234467223069,1.67934045483835,5,1,0,0,1
"6587",0.414141414141414,0.96969696969697,2,0.575059630561475,0.0648303696776606,4,0,0,0,0
"6588",0.424242424242424,0.96969696969697,2,0.509338582645223,0.319495115388253,2,0,0,0,0
"6589",0.474747474747475,0.96969696969697,2,0.897407672655925,0.829844994186116,4,1,0,0,0
"6590",0.484848484848485,0.96969696969697,2,1.81192854685586,2.40714532745502,5,0,0,0,0
"6591",0.494949494949495,0.96969696969697,2,2.14585933259347,2.48681672758439,5,0,0,0,0
"6592",0.505050505050505,0.96969696969697,2,2.09687985614562,2.36805627292533,5,0,0,0,0
"6593",0.515151515151515,0.96969696969697,2,1.20726044205217,0.935503398832674,5,0,0,0,0
"6594",0.525252525252525,0.96969696969697,2,0.941362648102183,0.965782196005158,5,0,0,0,0
"6595",0.535353535353535,0.96969696969697,2,0.867844850025291,1.03087468356489,5,0,0,0,0
"6596",0.545454545454546,0.96969696969697,2,-0.353950420547569,-1.26440168532235,1,0,0,0,0
"6597",0.555555555555556,0.96969696969697,2,-0.162040316471512,-0.379162870958745,2,0,0,0,0
"6598",0.565656565656566,0.96969696969697,2,-0.427308353435983,-0.723825461666254,3,0,0,0,0
"6599",0.575757575757576,0.96969696969697,2,-0.929384407357669,-1.16872480780019,2,1,1,0,0
"6600",0.585858585858586,0.96969696969697,2,-1.16812177139108,-1.39389536655672,2,0,0,0,0
"6601",0.595959595959596,0.96969696969697,2,-0.83309447722405,-0.889314407750557,3,0,0,0,0
"6602",0.606060606060606,0.96969696969697,2,-1.22258206193458,-1.72570011059541,2,0,0,0,0
"6603",0.616161616161616,0.96969696969697,2,-0.846766916603517,-0.770303610162239,2,0,0,0,0
"6604",0.626262626262626,0.96969696969697,2,-0.483178855391777,-0.502672783742041,2,0,0,0,0
"6605",0.636363636363636,0.96969696969697,2,-0.0868725087041134,0.41064793212889,3,0,0,0,0
"6606",0.646464646464647,0.96969696969697,2,-0.730822889497126,-1.35961184980728,1,0,0,0,0
"6607",0.656565656565657,0.96969696969697,2,-0.237238727065729,-0.468887219563739,3,0,0,0,0
"6608",0.666666666666667,0.96969696969697,2,-0.298606805919482,-0.809826551512434,2,1,1,0,0
"6609",0.676767676767677,0.96969696969697,2,-1.40593222946466,-2.41916196433915,1,0,0,0,0
"6610",0.686868686868687,0.96969696969697,2,-1.25301514818116,-1.2045261471885,1,0,0,0,0
"6611",0.696969696969697,0.96969696969697,2,-1.09618938752217,-0.774145533698016,5,0,0,0,0
"6612",0.707070707070707,0.96969696969697,2,-0.727613189493741,-0.40302386613917,3,0,0,0,0
"6613",0.717171717171717,0.96969696969697,2,-0.911337533031233,-0.969697273701092,3,0,0,0,0
"6614",0.727272727272727,0.96969696969697,2,-1.10812197900404,-0.908283902328742,2,0,0,0,0
"6615",0.737373737373737,0.96969696969697,2,-1.09800033434033,-0.798265680717677,2,0,0,0,0
"6616",0.747474747474748,0.96969696969697,2,-0.0985688471220199,0.74614404256307,4,0,0,0,0
"6617",0.757575757575758,0.96969696969697,2,-0.0269484465649886,0.126719881043904,3,0,0,0,0
"6618",0.767676767676768,0.96969696969697,2,0.14309700920694,0.535246082109883,5,1,1,0,1
"6619",0.777777777777778,0.96969696969697,2,0.00049977030583905,-0.153664004236262,4,0,0,0,0
"6620",0.787878787878788,0.96969696969697,2,0.103379985686611,0.0735474321663079,5,0,0,0,0
"6621",0.797979797979798,0.96969696969697,2,-0.420241496505744,-0.679560913786562,4,0,0,0,0
"6622",0.808080808080808,0.96969696969697,2,-0.339375150497074,0.00649259148302886,2,0,0,0,0
"6623",0.818181818181818,0.96969696969697,2,0.118507435851833,0.571963829593943,2,1,0,1,1
"6624",0.828282828282828,0.96969696969697,2,-0.594213238646908,-1.43946927684762,4,0,0,0,0
"6625",0.838383838383838,0.96969696969697,2,-0.39565776242299,-0.690388231561262,2,1,0,1,1
"6626",0.848484848484849,0.96969696969697,2,-0.366220550161945,-0.771789565210871,4,0,0,0,0
"6627",0.858585858585859,0.96969696969697,2,-0.293414005829175,-0.816318742365631,3,0,0,0,0
"6628",0.868686868686869,0.96969696969697,2,0.500644045968164,0.716266428906805,4,1,0,1,0
"6629",0.878787878787879,0.96969696969697,2,0.423808188203097,0.0746740327756581,2,1,0,0,0
"6630",0.888888888888889,0.96969696969697,2,0.429459587482138,0.278652760297874,4,1,0,0,1
"6631",0.898989898989899,0.96969696969697,2,0.424510989475007,0.286525236723611,3,0,0,0,0
"6632",0.909090909090909,0.96969696969697,2,0.404433904319926,0.0720599412377161,5,1,0,0,0
"6633",0.919191919191919,0.96969696969697,2,1.42532997273352,1.92180205336864,5,1,0,1,0
"6634",0.929292929292929,0.96969696969697,2,1.41422263643915,1.34090402099722,4,1,0,0,0
"6635",0.939393939393939,0.96969696969697,2,1.18448573515706,1.06385172387423,5,0,0,0,0
"6636",0.94949494949495,0.96969696969697,2,0.62203281095864,0.297616881631208,3,1,0,0,0
"6637",0.95959595959596,0.96969696969697,2,0.418890519396959,0.453839125690514,2,0,0,0,0
"6638",0.96969696969697,0.96969696969697,2,0.333213928939271,0.48265564175935,3,0,0,0,0
"6639",0.97979797979798,0.96969696969697,2,0.224646653256157,0.14275798055369,2,0,0,0,0
"6640",0.98989898989899,0.96969696969697,2,-0.0306016991818363,-0.220230729148852,3,0,0,0,0
"6641",1,0.96969696969697,2,-0.278043181820094,-0.475972443891964,4,0,0,0,0
"6642",0.272727272727273,0.97979797979798,2,-0.960020788693337,-0.775120171996874,2,0,0,0,0
"6643",0.282828282828283,0.97979797979798,2,-0.603477160546101,-0.103972890149026,2,0,0,0,0
"6644",0.292929292929293,0.97979797979798,2,-0.997583543118939,-1.04985574210943,3,0,0,0,0
"6645",0.303030303030303,0.97979797979798,2,-0.493748836526688,0.326236604377441,4,0,0,0,0
"6646",0.313131313131313,0.97979797979798,2,-0.464217326008511,0.198303224332603,5,0,0,0,0
"6647",0.323232323232323,0.97979797979798,2,-0.447233724655192,-0.0116579945289587,2,1,0,1,0
"6648",0.333333333333333,0.97979797979798,2,0.162178113293102,0.565335345967325,5,0,0,0,0
"6649",0.343434343434343,0.97979797979798,2,0.354387790207023,0.279980143566783,4,0,0,0,0
"6650",0.353535353535354,0.97979797979798,2,0.292868886328075,-0.0587181400460177,2,0,0,0,0
"6651",0.363636363636364,0.97979797979798,2,0.262296551311718,-0.117427792569077,3,0,0,0,0
"6652",0.373737373737374,0.97979797979798,2,0.47206620289002,0.424142709551695,4,0,0,0,0
"6653",0.383838383838384,0.97979797979798,2,0.200914657668535,-0.116219346970597,4,0,0,0,0
"6654",0.393939393939394,0.97979797979798,2,0.317934303817734,0.26122915063817,4,0,0,0,0
"6655",0.404040404040404,0.97979797979798,2,0.401268166759569,0.0848654045074462,4,0,0,0,0
"6656",0.414141414141414,0.97979797979798,2,0.809456457391584,1.01744200285542,5,1,0,1,0
"6657",0.424242424242424,0.97979797979798,2,0.861578981001261,1.01833358745703,5,0,0,0,0
"6658",0.474747474747475,0.97979797979798,2,1.55414341194615,2.05501199122143,5,0,0,0,0
"6659",0.484848484848485,0.97979797979798,2,1.38759193947873,1.03331284880177,4,0,0,0,0
"6660",0.494949494949495,0.97979797979798,2,1.19940055790512,0.536274631707383,5,1,0,0,0
"6661",0.505050505050505,0.97979797979798,2,1.58053885128216,1.50121687495357,5,1,0,1,1
"6662",0.515151515151515,0.97979797979798,2,1.15538050006208,0.87474371086485,4,0,0,0,0
"6663",0.525252525252525,0.97979797979798,2,0.110322125408907,-0.801118965840104,3,0,0,0,0
"6664",0.535353535353535,0.97979797979798,2,0.186235737010668,0.0328396984487546,2,0,0,0,0
"6665",0.545454545454546,0.97979797979798,2,-0.209510344757085,-0.341363343775144,3,0,0,0,0
"6666",0.555555555555556,0.97979797979798,2,-0.269728015782267,-0.239328301198232,2,1,1,0,1
"6667",0.565656565656566,0.97979797979798,2,0.0252640315145643,0.475609170215152,4,1,1,0,0
"6668",0.575757575757576,0.97979797979798,2,-0.318139531486788,-0.10454461808003,2,0,0,0,0
"6669",0.585858585858586,0.97979797979798,2,-1.66103945186189,-2.49217301323147,2,0,0,0,0
"6670",0.595959595959596,0.97979797979798,2,-0.754230281106423,-0.162482377832475,3,0,0,0,0
"6671",0.606060606060606,0.97979797979798,2,-1.00739546923979,-1.06107109192668,3,0,0,0,0
"6672",0.616161616161616,0.97979797979798,2,-0.795383970261868,-0.694531471734039,2,0,0,0,0
"6673",0.626262626262626,0.97979797979798,2,-0.586235173540685,-0.633155555364881,4,0,0,0,0
"6674",0.636363636363636,0.97979797979798,2,-0.109996554701594,0.129943768586462,2,1,1,0,0
"6675",0.646464646464647,0.97979797979798,2,-0.0200512919044221,0.289996532758126,4,0,0,0,0
"6676",0.656565656565657,0.97979797979798,2,0.0565285884676184,0.310679294659771,2,1,1,0,1
"6677",0.666666666666667,0.97979797979798,2,-0.844729042644722,-1.31627946216595,1,0,0,0,0
"6678",0.676767676767677,0.97979797979798,2,-0.693814839189132,-0.183103489755377,4,0,0,0,0
"6679",0.686868686868687,0.97979797979798,2,-0.804690116850738,-0.582685994579643,3,1,1,0,1
"6680",0.696969696969697,0.97979797979798,2,-0.714033236740825,-0.549446221649379,1,0,0,0,0
"6681",0.707070707070707,0.97979797979798,2,-0.544331798920557,-0.386964390228397,4,1,1,0,1
"6682",0.717171717171717,0.97979797979798,2,-0.592341760820419,-0.457936822961549,2,1,1,0,1
"6683",0.727272727272727,0.97979797979798,2,-1.00012361450764,-1.14207355300696,2,0,0,0,0
"6684",0.737373737373737,0.97979797979798,2,-0.497716301098022,-0.131585011846443,3,0,0,0,0
"6685",0.747474747474748,0.97979797979798,2,-0.183726526120439,-0.18229363179547,4,0,0,0,0
"6686",0.757575757575758,0.97979797979798,2,0.0658931036843221,0.0847519078298837,2,0,0,0,0
"6687",0.767676767676768,0.97979797979798,2,0.448029116541649,0.721293324919163,5,0,0,0,0
"6688",0.777777777777778,0.97979797979798,2,-0.0926444515873959,-0.436959740842183,3,1,1,0,1
"6689",0.787878787878788,0.97979797979798,2,0.438565471651666,0.93378091200546,4,0,0,0,0
"6690",0.797979797979798,0.97979797979798,2,0.0450662078122849,0.0632369118046215,4,0,0,0,0
"6691",0.808080808080808,0.97979797979798,2,-0.0998148794277017,-0.106058272196487,2,0,0,0,0
"6692",0.818181818181818,0.97979797979798,2,0.462121982990057,0.982324028340919,4,0,0,0,0
"6693",0.828282828282828,0.97979797979798,2,0.0285771083065657,0.145061658317073,3,1,0,1,0
"6694",0.838383838383838,0.97979797979798,2,0.616145588981409,1.5070465465907,5,0,0,0,0
"6695",0.848484848484849,0.97979797979798,2,-0.07179253050218,-0.177366924565847,5,1,0,0,1
"6696",0.858585858585859,0.97979797979798,2,-0.0835051193572286,-0.00356313149936463,2,0,0,0,0
"6697",0.868686868686869,0.97979797979798,2,-0.10512904614667,-0.377504778941416,1,0,0,0,0
"6698",0.878787878787879,0.97979797979798,2,-0.0377442234317837,-0.249026455341302,4,1,0,0,1
"6699",0.888888888888889,0.97979797979798,2,0.495534943137448,0.781494702600226,5,0,0,0,0
"6700",0.898989898989899,0.97979797979798,2,0.513621799469984,0.564036818387607,4,0,0,0,0
"6701",0.909090909090909,0.97979797979798,2,0.280933684358458,-0.0313268906152131,3,0,0,0,0
"6702",0.919191919191919,0.97979797979798,2,0.991748580558664,1.06266940047082,2,0,0,0,0
"6703",0.929292929292929,0.97979797979798,2,1.13045228482307,0.986863991982395,4,0,0,0,0
"6704",0.939393939393939,0.97979797979798,2,0.996972633056467,0.898899401445305,4,0,0,0,0
"6705",0.94949494949495,0.97979797979798,2,1.14622916345976,1.51966848636328,4,0,0,0,0
"6706",0.95959595959596,0.97979797979798,2,0.17277406610348,-0.368325371028638,4,0,0,0,0
"6707",0.96969696969697,0.97979797979798,2,0.689527374458438,1.13111308135024,4,0,0,0,0
"6708",0.97979797979798,0.97979797979798,2,-0.0961245934546584,-0.59805358995308,3,0,0,0,0
"6709",0.98989898989899,0.97979797979798,2,0.705009229137332,1.49807989335407,5,0,0,0,0
"6710",1,0.97979797979798,2,-0.30057507704455,-0.77315934854793,4,0,0,0,0
"6711",0.272727272727273,0.98989898989899,2,-0.171331964276317,0.536603909106532,5,0,0,0,0
"6712",0.282828282828283,0.98989898989899,2,-0.913073490242657,-1.2300595209599,2,0,0,0,0
"6713",0.292929292929293,0.98989898989899,2,-0.514610962678741,-0.0929282883403999,3,1,0,0,0
"6714",0.303030303030303,0.98989898989899,2,-0.49347509261558,-0.471761133909823,2,0,0,0,0
"6715",0.313131313131313,0.98989898989899,2,-0.291775915941957,-0.128054048450403,4,0,0,0,0
"6716",0.323232323232323,0.98989898989899,2,-0.95455201619293,-1.56679628100054,1,1,0,1,1
"6717",0.333333333333333,0.98989898989899,2,-0.202067360614384,-0.00111113960733516,3,0,0,0,0
"6718",0.343434343434343,0.98989898989899,2,0.154173337158762,0.242423708230281,2,0,0,0,0
"6719",0.353535353535354,0.98989898989899,2,-0.0742107916108884,-0.320735383468644,4,0,0,0,0
"6720",0.363636363636364,0.98989898989899,2,-0.0096647139318154,-0.108010932988077,5,0,0,0,0
"6721",0.373737373737374,0.98989898989899,2,0.40702628790628,0.596821231671698,4,0,0,0,0
"6722",0.383838383838384,0.98989898989899,2,0.244653622283891,0.148530822708693,2,0,0,0,0
"6723",0.393939393939394,0.98989898989899,2,0.0468649527018683,-0.192143816153436,2,1,0,0,1
"6724",0.404040404040404,0.98989898989899,2,0.460966892970623,0.59478421303781,2,0,0,0,0
"6725",0.414141414141414,0.98989898989899,2,1.16073364938323,1.57215305255396,5,0,0,0,0
"6726",0.424242424242424,0.98989898989899,2,1.56235249838104,1.98909687014896,5,0,0,0,0
"6727",0.474747474747475,0.98989898989899,2,1.20034857781767,1.06936181799653,4,0,0,0,0
"6728",0.484848484848485,0.98989898989899,2,1.00900841005978,0.80254190281535,5,0,0,0,0
"6729",0.494949494949495,0.98989898989899,2,0.897880944672656,0.714762997830931,2,0,0,0,0
"6730",0.505050505050505,0.98989898989899,2,1.3664686312977,1.57029688651507,5,0,0,0,0
"6731",0.515151515151515,0.98989898989899,2,0.659332989610881,0.235560169032082,5,0,0,0,0
"6732",0.525252525252525,0.98989898989899,2,0.361805272748144,0.421397347954422,2,0,0,0,0
"6733",0.535353535353535,0.98989898989899,2,0.36782812558942,0.589623118666302,2,1,0,1,1
"6734",0.545454545454546,0.98989898989899,2,-0.300458322453446,-0.648516181933525,5,0,0,0,0
"6735",0.555555555555556,0.98989898989899,2,-0.444284656530586,-0.652540629041648,2,0,0,0,0
"6736",0.565656565656566,0.98989898989899,2,-0.589226062550262,-0.981486308073076,2,0,0,0,0
"6737",0.575757575757576,0.98989898989899,2,-0.381281987797882,-0.193865802714392,2,0,0,0,0
"6738",0.585858585858586,0.98989898989899,2,-0.888461785505657,-0.853923039794661,2,1,1,0,1
"6739",0.595959595959596,0.98989898989899,2,-0.739416259490513,-0.578718745826392,4,1,1,0,1
"6740",0.606060606060606,0.98989898989899,2,-0.800374235230737,-0.800604084060246,1,0,0,0,0
"6741",0.616161616161616,0.98989898989899,2,-0.913490647950643,-1.05851111663862,1,0,0,0,0
"6742",0.626262626262626,0.98989898989899,2,-0.308975968959827,0.00846993234044054,2,0,0,0,0
"6743",0.636363636363636,0.98989898989899,2,-0.203681331818041,-0.293361732983594,4,0,0,0,0
"6744",0.646464646464647,0.98989898989899,2,-0.650831843684284,-1.26743195895218,1,0,0,0,0
"6745",0.656565656565657,0.98989898989899,2,-0.682006225145952,-0.985208213684201,2,0,0,0,0
"6746",0.666666666666667,0.98989898989899,2,-0.690681503133954,-0.669151795102077,4,1,1,0,0
"6747",0.676767676767677,0.98989898989899,2,-1.17790358044899,-1.64280582127599,1,0,0,0,0
"6748",0.686868686868687,0.98989898989899,2,-0.982342505503205,-1.04696163894716,3,0,0,0,0
"6749",0.696969696969697,0.98989898989899,2,-1.75058015370903,-2.7045686725096,2,1,1,0,0
"6750",0.707070707070707,0.98989898989899,2,-1.0823097550279,-1.08497585695784,2,0,0,0,0
"6751",0.717171717171717,0.98989898989899,2,-1.09626499298462,-1.37532595877757,3,1,1,0,1
"6752",0.727272727272727,0.98989898989899,2,-0.488243950631662,-0.0653208498840122,2,0,0,0,0
"6753",0.737373737373737,0.98989898989899,2,-0.524520121443173,-0.63905899848886,3,0,0,0,0
"6754",0.747474747474748,0.98989898989899,2,-0.347740789056134,-0.434614950005111,4,0,0,0,0
"6755",0.757575757575758,0.98989898989899,2,-0.433429271615166,-0.829078688131966,2,1,1,0,1
"6756",0.767676767676768,0.98989898989899,2,0.211081452902267,0.405781184985686,3,0,0,0,0
"6757",0.777777777777778,0.98989898989899,2,0.700790244291243,1.17694459564747,4,0,0,0,0
"6758",0.787878787878788,0.98989898989899,2,0.639024973776189,0.725803934449969,4,1,1,0,1
"6759",0.797979797979798,0.98989898989899,2,0.210082161251644,0.0606651655057126,4,0,0,0,0
"6760",0.808080808080808,0.98989898989899,2,0.944515850600885,1.70341091506855,5,1,0,0,1
"6761",0.818181818181818,0.98989898989899,2,-0.245267559783252,-1.15559661255689,2,0,0,0,0
"6762",0.828282828282828,0.98989898989899,2,0.304777723943855,0.541468634989018,4,0,0,0,0
"6763",0.838383838383838,0.98989898989899,2,0.569103568564641,0.671977987582465,5,0,0,0,0
"6764",0.848484848484849,0.98989898989899,2,0.547959666651809,0.783756038020286,4,1,0,0,0
"6765",0.858585858585859,0.98989898989899,2,0.189837241935752,0.205131693166795,4,1,0,1,1
"6766",0.868686868686869,0.98989898989899,2,0.125538008643206,0.260366925046517,5,1,0,1,1
"6767",0.878787878787879,0.98989898989899,2,-0.662555629630168,-1.36743007241157,2,1,0,1,0
"6768",0.888888888888889,0.98989898989899,2,-0.289708071328538,-0.497350348701284,2,1,0,1,0
"6769",0.898989898989899,0.98989898989899,2,-0.105260537036377,-0.336377566468696,2,1,0,1,1
"6770",0.909090909090909,0.98989898989899,2,0.0572909437299164,-0.0799696313992016,2,0,0,0,0
"6771",0.919191919191919,0.98989898989899,2,0.15198606380963,-0.236860486942275,3,0,0,0,0
"6772",0.929292929292929,0.98989898989899,2,0.678317449798888,0.668100169280608,4,0,0,0,0
"6773",0.939393939393939,0.98989898989899,2,0.405927702661409,-0.0839821985511638,2,0,0,0,0
"6774",0.94949494949495,0.98989898989899,2,0.236968066393154,-0.192189789033131,3,0,0,0,0
"6775",0.95959595959596,0.98989898989899,2,0.430615645949572,0.551105035896159,3,0,0,0,0
"6776",0.96969696969697,0.98989898989899,2,0.76407703874524,1.05793855991274,5,0,0,0,0
"6777",0.97979797979798,0.98989898989899,2,-0.168195496107897,-0.787657366053297,2,0,0,0,0
"6778",0.98989898989899,0.98989898989899,2,0.047443108038363,-0.0376797294235794,2,0,0,0,0
"6779",1,0.98989898989899,2,0.564370829219302,1.15657078208231,5,0,0,0,0
"6780",0.272727272727273,1,2,-0.741130299012488,-0.888024133509291,3,1,0,0,0
"6781",0.282828282828283,1,2,-0.851692546207054,-0.859399055570296,1,0,0,0,0
"6782",0.292929292929293,1,2,-1.31170783984217,-1.83552316641033,2,0,0,0,0
"6783",0.303030303030303,1,2,-1.47765706091437,-2.01672629995542,2,1,0,1,1
"6784",0.313131313131313,1,2,-0.705833812317008,-0.397691279628779,2,0,0,0,0
"6785",0.323232323232323,1,2,-0.31791840532708,0.149771660387467,5,0,0,0,0
"6786",0.333333333333333,1,2,-0.105185625548831,0.100969213075853,5,0,0,0,0
"6787",0.343434343434343,1,2,-0.402217237631841,-0.73731223352512,1,0,0,0,0
"6788",0.353535353535354,1,2,-0.363591595410739,-0.450725721289542,2,0,0,0,0
"6789",0.363636363636364,1,2,0.507288844583028,1.13131974258774,5,0,0,0,0
"6790",0.373737373737374,1,2,0.597462993275718,0.726526297114477,4,0,0,0,0
"6791",0.383838383838384,1,2,0.200242721071737,0.00317470692927647,5,0,0,0,0
"6792",0.393939393939394,1,2,-0.128651790357783,-0.414455720808032,3,0,0,0,0
"6793",0.404040404040404,1,2,0.51521441364148,0.706753868769623,4,1,0,1,1
"6794",0.414141414141414,1,2,1.09012853659345,1.13664930789335,5,0,0,0,0
"6795",0.424242424242424,1,2,1.61559340249008,1.76838660813482,5,0,0,0,0
"6796",0.474747474747475,1,2,1.05211252021251,1.03069334876165,5,0,0,0,0
"6797",0.484848484848485,1,2,0.462395155487021,-0.00797797394685026,2,0,0,0,0
"6798",0.494949494949495,1,2,0.38902529048211,0.0942553674133889,4,0,0,0,0
"6799",0.505050505050505,1,2,0.814942562334611,0.842683961541919,5,0,0,0,0
"6800",0.515151515151515,1,2,0.520614542437965,0.326676218490289,5,1,0,1,1
"6801",0.525252525252525,1,2,0.254218502264108,0.0873211717479788,5,0,0,0,0
"6802",0.535353535353535,1,2,0.472962333443828,0.707460710179005,5,1,0,1,0
"6803",0.545454545454546,1,2,-0.208660506383605,-0.460313907259985,4,1,0,0,1
"6804",0.555555555555556,1,2,-0.445717566486408,-0.480494267019372,4,0,0,0,0
"6805",0.565656565656566,1,2,-0.231734529248469,0.0314275670701721,2,0,0,0,0
"6806",0.575757575757576,1,2,-0.390085781232941,-0.42725326211059,2,1,1,0,0
"6807",0.585858585858586,1,2,-0.544268713990948,-0.510558000138045,4,0,0,0,0
"6808",0.595959595959596,1,2,-0.891133846571078,-1.12920675811854,2,0,0,0,0
"6809",0.606060606060606,1,2,-1.04534637826911,-1.24139845118485,2,0,0,0,0
"6810",0.616161616161616,1,2,-1.11908350701192,-1.35482945420113,3,0,0,0,0
"6811",0.626262626262626,1,2,-0.667125485389254,-0.680524645579571,3,1,1,0,1
"6812",0.636363636363636,1,2,-0.148135394423992,0.13578025648062,3,0,0,0,0
"6813",0.646464646464647,1,2,-0.462732627027237,-0.496609527534417,2,0,0,0,0
"6814",0.656565656565657,1,2,-0.911333489149448,-1.16931562368419,2,1,1,0,1
"6815",0.666666666666667,1,2,-0.971188879903469,-1.03853689051494,2,1,1,0,1
"6816",0.676767676767677,1,2,-0.892158106624183,-0.705269630717556,3,0,0,0,0
"6817",0.686868686868687,1,2,-0.778241715969641,-0.448334277495196,2,0,0,0,0
"6818",0.696969696969697,1,2,-1.11100648605278,-0.954154237692585,4,0,0,0,0
"6819",0.707070707070707,1,2,-0.904592441351529,-0.619592674255939,4,0,0,0,0
"6820",0.717171717171717,1,2,-0.839800500569564,-0.767809305693291,3,0,0,0,0
"6821",0.727272727272727,1,2,-0.623749889678327,-0.605451034969943,4,0,0,0,0
"6822",0.737373737373737,1,2,-0.560779256526417,-0.605839007604247,2,0,0,0,0
"6823",0.747474747474748,1,2,-0.740643689984491,-0.990408645720047,2,0,0,0,0
"6824",0.757575757575758,1,2,-0.574320689548657,-0.641961137332129,2,0,0,0,0
"6825",0.767676767676768,1,2,-0.0060013047723566,0.0453410885150528,2,0,0,0,0
"6826",0.777777777777778,1,2,0.776241768387079,1.07026287130343,5,0,0,0,0
"6827",0.787878787878788,1,2,0.498022933659932,0.252038407716804,5,0,0,0,0
"6828",0.797979797979798,1,2,0.557332544625157,0.609230525568353,4,0,0,0,0
"6829",0.808080808080808,1,2,0.293423696440095,-0.0212472919086501,2,0,0,0,0
"6830",0.818181818181818,1,2,0.07004672876703,0.0292720665679923,4,0,0,0,0
"6831",0.828282828282828,1,2,0.553624552711486,0.887381800230341,5,1,0,0,1
"6832",0.838383838383838,1,2,0.226153588347879,-0.166417219043718,5,0,0,0,0
"6833",0.848484848484849,1,2,0.503647245415745,0.593055674382724,5,0,0,0,0
"6834",0.858585858585859,1,2,0.313238802078957,0.254228755391499,5,0,0,0,0
"6835",0.868686868686869,1,2,-0.221753829826578,-0.500127158497465,2,0,0,0,0
"6836",0.878787878787879,1,2,-1.19956972442496,-1.87694936142023,1,0,0,0,0
"6837",0.888888888888889,1,2,-0.468184630979922,-0.123796055448525,3,0,0,0,0
"6838",0.898989898989899,1,2,0.247858879376311,0.757424022112592,4,0,0,0,0
"6839",0.909090909090909,1,2,0.210603392490544,0.289295797729238,5,0,0,0,0
"6840",0.919191919191919,1,2,0.673766173737755,1.13234952909667,5,1,0,1,1
"6841",0.929292929292929,1,2,0.253811157275433,-0.0654076386761356,4,0,0,0,0
"6842",0.939393939393939,1,2,0.247549751942977,0.242456192530122,5,0,0,0,0
"6843",0.94949494949495,1,2,-0.175859165311589,-0.553683073529697,4,0,0,0,0
"6844",0.95959595959596,1,2,-0.179795573528444,-0.522121646160967,1,1,0,0,1
"6845",0.96969696969697,1,2,0.275629511456544,0.338783547074613,5,1,0,1,1
"6846",0.97979797979798,1,2,-0.225640715648363,-0.536411993352602,2,0,0,0,0
"6847",0.98989898989899,1,2,-0.425982209131613,-0.79706038299357,4,0,0,0,0
"6848",1,1,2,1.1487180846334,2.10567852631515,5,0,0,0,0
"6849",0.272727272727273,0,3,0.287584799735355,0.45318906134265,5,0,0,0,0
"6850",0.282828282828283,0,3,0.358963612564226,0.401521874341501,3,0,0,0,0
"6851",0.292929292929293,0,3,0.669679611028103,0.885998117713162,4,0,0,0,0
"6852",0.303030303030303,0,3,0.323963717364243,0.115873487762381,4,0,0,0,0
"6853",0.313131313131313,0,3,0.251797272173043,0.222220123468212,4,0,0,0,0
"6854",0.323232323232323,0,3,0.617530496292225,0.896238551933758,3,0,0,0,0
"6855",0.333333333333333,0,3,-0.0109394964334657,-0.388575611348943,3,1,0,0,0
"6856",0.343434343434343,0,3,-0.000172613822814242,0.0338017849093979,2,0,0,0,0
"6857",0.353535353535354,0,3,-0.0683064960017515,-0.084697038490487,2,0,0,0,0
"6858",0.363636363636364,0,3,0.262206889626521,0.515545468890769,3,1,0,1,1
"6859",0.373737373737374,0,3,0.19863582566105,0.192635685615287,4,0,0,0,0
"6860",0.383838383838384,0,3,0.0984246445678396,0.049879047131708,3,0,0,0,0
"6861",0.393939393939394,0,3,0.367440662813676,0.543634969660956,3,0,0,0,0
"6862",0.404040404040404,0,3,0.469283493078897,0.494860744522199,2,0,0,0,0
"6863",0.272727272727273,0.0101010101010101,3,-0.223701385659201,-0.402062497912861,2,1,0,1,0
"6864",0.282828282828283,0.0101010101010101,3,-0.0420131104549926,-0.176993844964283,4,0,0,0,0
"6865",0.292929292929293,0.0101010101010101,3,0.241707746273195,0.204208765397809,3,0,0,0,0
"6866",0.303030303030303,0.0101010101010101,3,0.0933766706742561,-0.0662958673105566,4,1,0,1,1
"6867",0.313131313131313,0.0101010101010101,3,0.134072318389166,0.0868768893425179,4,0,0,0,0
"6868",0.323232323232323,0.0101010101010101,3,-0.157906573068841,-0.532449759457424,3,0,0,0,0
"6869",0.333333333333333,0.0101010101010101,3,-0.610446849962015,-1.02524983955747,2,0,0,0,0
"6870",0.343434343434343,0.0101010101010101,3,-0.313954257413033,-0.217630272313718,4,0,0,0,0
"6871",0.353535353535354,0.0101010101010101,3,0.212760602508303,0.595584493637651,4,0,0,0,0
"6872",0.363636363636364,0.0101010101010101,3,0.531114137463148,0.855915586084178,4,0,0,0,0
"6873",0.373737373737374,0.0101010101010101,3,0.452878267808415,0.604059734769919,5,1,0,1,1
"6874",0.383838383838384,0.0101010101010101,3,0.273427668560943,0.331562075837383,5,0,0,0,0
"6875",0.393939393939394,0.0101010101010101,3,0.741484306954206,1.19900091418203,5,0,0,0,0
"6876",0.404040404040404,0.0101010101010101,3,0.740531317450082,0.976313181635136,5,0,0,0,0
"6877",0.272727272727273,0.0202020202020202,3,-0.929834402409632,-1.34498872436811,1,0,0,0,0
"6878",0.282828282828283,0.0202020202020202,3,-0.640613843654658,-0.78232577225308,2,0,0,0,0
"6879",0.292929292929293,0.0202020202020202,3,0.349618493399317,0.862934291749443,4,0,0,0,0
"6880",0.303030303030303,0.0202020202020202,3,-0.395216672280918,-0.904517836928099,4,0,0,0,0
"6881",0.313131313131313,0.0202020202020202,3,-0.0374240298464794,0.172058502086351,3,0,0,0,0
"6882",0.323232323232323,0.0202020202020202,3,-0.673122422765375,-1.00879360924365,1,0,0,0,0
"6883",0.333333333333333,0.0202020202020202,3,-0.664996132156078,-0.56909064513445,4,0,0,0,0
"6884",0.343434343434343,0.0202020202020202,3,-0.955726258970923,-1.31415046756658,3,0,0,0,0
"6885",0.353535353535354,0.0202020202020202,3,0.0260189463469619,0.368749540924311,4,0,0,0,0
"6886",0.363636363636364,0.0202020202020202,3,0.31956631713421,0.35769256686095,2,0,0,0,0
"6887",0.373737373737374,0.0202020202020202,3,1.0908525712286,1.75578023955754,4,0,0,0,0
"6888",0.383838383838384,0.0202020202020202,3,1.12178015156687,1.51513892033861,5,0,0,0,0
"6889",0.393939393939394,0.0202020202020202,3,1.18612082878802,1.51229734961238,5,1,0,1,0
"6890",0.404040404040404,0.0202020202020202,3,1.03336580622817,1.27303860798638,3,0,0,0,0
"6891",0.272727272727273,0.0303030303030303,3,-1.51854331128475,-2.02507513323717,1,0,0,0,0
"6892",0.282828282828283,0.0303030303030303,3,-1.47178035931184,-1.87208233631989,2,0,0,0,0
"6893",0.292929292929293,0.0303030303030303,3,-0.8040734903228,-0.933726938007071,4,0,0,0,0
"6894",0.303030303030303,0.0303030303030303,3,-0.670663091956907,-0.774598510913742,2,0,0,0,0
"6895",0.313131313131313,0.0303030303030303,3,-0.696470008680923,-0.830223739283362,1,1,0,0,1
"6896",0.323232323232323,0.0303030303030303,3,-1.06933657008155,-1.29954070199862,2,0,0,0,0
"6897",0.333333333333333,0.0303030303030303,3,-0.806244545083097,-0.557290909584521,2,0,0,0,0
"6898",0.343434343434343,0.0303030303030303,3,-1.08515028887288,-1.22977480569223,5,1,0,0,0
"6899",0.353535353535354,0.0303030303030303,3,-0.119582845628698,0.319859410623319,5,0,0,0,0
"6900",0.363636363636364,0.0303030303030303,3,0.551410648268112,0.867808729869241,4,0,0,0,0
"6901",0.373737373737374,0.0303030303030303,3,0.822384542150627,0.814017485583979,3,0,0,0,0
"6902",0.383838383838384,0.0303030303030303,3,0.902970479219553,0.815705043022009,4,0,0,0,0
"6903",0.393939393939394,0.0303030303030303,3,0.332415186763721,-0.255037146899598,5,0,0,0,0
"6904",0.404040404040404,0.0303030303030303,3,0.587208984922001,0.542427937291963,4,1,0,1,0
"6905",0.272727272727273,0.0404040404040404,3,-0.936277072619657,-0.531314669050814,4,0,0,0,0
"6906",0.282828282828283,0.0404040404040404,3,-1.08740217233809,-0.887671321840444,2,1,0,1,1
"6907",0.292929292929293,0.0404040404040404,3,-0.866651556057265,-0.681086451391616,3,0,0,0,0
"6908",0.303030303030303,0.0404040404040404,3,-0.854208401001455,-0.834834950048278,2,0,0,0,0
"6909",0.313131313131313,0.0404040404040404,3,-0.953559862714631,-0.945604455152368,2,0,0,0,0
"6910",0.323232323232323,0.0404040404040404,3,-0.657169774412264,-0.232529321524351,2,1,0,1,1
"6911",0.333333333333333,0.0404040404040404,3,-0.602050991712976,-0.286737971711539,3,1,0,1,1
"6912",0.343434343434343,0.0404040404040404,3,-0.775091329186182,-0.664006088680832,2,0,0,0,0
"6913",0.353535353535354,0.0404040404040404,3,-0.504723587823368,-0.494523286842636,4,0,0,0,0
"6914",0.363636363636364,0.0404040404040404,3,-0.0370438226238733,-0.0707701403773015,4,1,0,1,1
"6915",0.373737373737374,0.0404040404040404,3,0.740633534996222,1.0896524562858,4,0,0,0,0
"6916",0.383838383838384,0.0404040404040404,3,0.763394582911995,0.882749726635086,5,0,0,0,0
"6917",0.393939393939394,0.0404040404040404,3,0.410539543357366,0.421322848858017,4,0,0,0,0
"6918",0.404040404040404,0.0404040404040404,3,0.677050126348763,0.961387117515544,4,0,0,0,0
"6919",0.414141414141414,0.0404040404040404,3,-0.640186588426605,-1.56868797399065,2,0,0,0,0
"6920",0.424242424242424,0.0404040404040404,3,-0.30640332329484,-0.138525703964194,2,0,0,0,0
"6921",0.434343434343434,0.0404040404040404,3,0.0627648979763676,0.297679274285984,2,0,0,0,0
"6922",0.444444444444444,0.0404040404040404,3,0.207100894959745,0.440245562725517,2,0,0,0,0
"6923",0.454545454545455,0.0404040404040404,3,-0.13029423098249,-0.173239760053804,4,0,0,0,0
"6924",0.464646464646465,0.0404040404040404,3,-0.47372499457403,-0.590997565836633,2,0,0,0,0
"6925",0.474747474747475,0.0404040404040404,3,-0.0964232403664028,0.375402241726587,2,0,0,0,0
"6926",0.484848484848485,0.0404040404040404,3,-0.0676449705691934,0.139357844138471,5,0,0,0,0
"6927",0.494949494949495,0.0404040404040404,3,0.018171550692976,0.147709942222622,2,0,0,0,0
"6928",0.505050505050505,0.0404040404040404,3,0.785405934330403,1.31105830084648,5,0,0,0,0
"6929",0.515151515151515,0.0404040404040404,3,0.270627667737937,0.0127336504196146,3,0,0,0,0
"6930",0.525252525252525,0.0404040404040404,3,0.320474514992938,0.438357785510144,4,1,0,0,0
"6931",0.535353535353535,0.0404040404040404,3,0.231286544650305,0.289770119598219,2,0,0,0,0
"6932",0.545454545454546,0.0404040404040404,3,0.502159470225401,0.877489525883276,4,0,0,0,0
"6933",0.555555555555556,0.0404040404040404,3,0.36762979627036,0.40660846969448,5,0,0,0,0
"6934",0.565656565656566,0.0404040404040404,3,0.0307189607213845,0.000105779054077104,2,0,0,0,0
"6935",0.575757575757576,0.0404040404040404,3,-0.209369960139125,-0.0851096328959942,2,0,0,0,0
"6936",0.585858585858586,0.0404040404040404,3,-0.244642886099137,-0.0162944722313144,4,1,0,0,1
"6937",0.595959595959596,0.0404040404040404,3,0.00795555102716816,0.651311320509847,5,0,0,0,0
"6938",0.272727272727273,0.0505050505050505,3,-0.992494780796273,-0.926088939256442,3,0,0,0,0
"6939",0.282828282828283,0.0505050505050505,3,-0.493568761734629,-0.0204668795328767,4,0,0,0,0
"6940",0.292929292929293,0.0505050505050505,3,-0.861403940363717,-0.943830951313415,4,0,0,0,0
"6941",0.303030303030303,0.0505050505050505,3,-0.287709510511585,0.318223790800067,2,0,0,0,0
"6942",0.313131313131313,0.0505050505050505,3,-0.771117528021313,-0.838171097886998,2,0,0,0,0
"6943",0.323232323232323,0.0505050505050505,3,-0.755176044880694,-0.677960742010779,4,0,0,0,0
"6944",0.333333333333333,0.0505050505050505,3,-0.907147511559148,-0.95658989807379,2,1,0,1,1
"6945",0.343434343434343,0.0505050505050505,3,-0.499718679365806,-0.0545436015663738,1,0,0,0,0
"6946",0.353535353535354,0.0505050505050505,3,0.338045272906275,1.21804742650551,4,0,0,0,0
"6947",0.363636363636364,0.0505050505050505,3,0.333618677693304,0.575239201871549,4,1,0,0,1
"6948",0.373737373737374,0.0505050505050505,3,0.6133229454777,0.804182241688432,4,1,0,1,0
"6949",0.383838383838384,0.0505050505050505,3,-0.105907188385762,-0.675976519689163,1,0,0,0,0
"6950",0.393939393939394,0.0505050505050505,3,0.380821771379104,0.660435940127947,5,0,0,0,0
"6951",0.404040404040404,0.0505050505050505,3,-0.129559392919219,-0.398753888426185,3,0,0,0,0
"6952",0.414141414141414,0.0505050505050505,3,0.576815772617119,1.60063117173236,4,0,0,0,0
"6953",0.424242424242424,0.0505050505050505,3,0.175651308263165,0.422278900526142,2,0,0,0,0
"6954",0.434343434343434,0.0505050505050505,3,0.174920899443152,0.380659648059697,4,1,0,1,0
"6955",0.444444444444444,0.0505050505050505,3,0.0153649019096108,0.039816461027532,5,0,0,0,0
"6956",0.454545454545455,0.0505050505050505,3,-0.0153044036657675,0.23045258136513,2,1,0,1,1
"6957",0.464646464646465,0.0505050505050505,3,-0.0536495077369289,0.267723215711974,4,1,0,0,0
"6958",0.474747474747475,0.0505050505050505,3,0.376560327508997,0.933708244895963,3,0,0,0,0
"6959",0.484848484848485,0.0505050505050505,3,-0.25393234684463,-0.503186591067818,1,0,0,0,0
"6960",0.494949494949495,0.0505050505050505,3,-0.738423694328632,-1.25154102515791,2,1,0,1,1
"6961",0.505050505050505,0.0505050505050505,3,-0.343321170430829,-0.520217169503749,3,0,0,0,0
"6962",0.515151515151515,0.0505050505050505,3,0.273611581950939,0.612183012538171,4,1,0,1,1
"6963",0.525252525252525,0.0505050505050505,3,0.0218806545674204,-0.0616665666536065,3,0,0,0,0
"6964",0.535353535353535,0.0505050505050505,3,0.188351504801231,0.3650496809493,4,0,0,0,0
"6965",0.545454545454546,0.0505050505050505,3,0.586140480993971,0.961303501949743,4,1,0,0,0
"6966",0.555555555555556,0.0505050505050505,3,0.0388391469607403,-0.120969940397394,3,1,0,1,0
"6967",0.565656565656566,0.0505050505050505,3,-0.311751556586875,-0.325559113065971,2,0,0,0,0
"6968",0.575757575757576,0.0505050505050505,3,-0.0388694580089703,0.449808701236762,5,0,0,0,0
"6969",0.585858585858586,0.0505050505050505,3,-0.407278894694529,-0.378793537860111,2,1,0,1,0
"6970",0.595959595959596,0.0505050505050505,3,-1.1621625129541,-1.70986806589566,2,0,0,0,0
"6971",0.272727272727273,0.0606060606060606,3,-0.633377144531499,-0.453969403967224,2,0,0,0,0
"6972",0.282828282828283,0.0606060606060606,3,-0.103416923834668,0.40542965485226,4,0,0,0,0
"6973",0.292929292929293,0.0606060606060606,3,-0.516100315816986,-0.530949347201492,2,1,0,1,1
"6974",0.303030303030303,0.0606060606060606,3,-0.299978400813999,-0.0691203802209946,4,1,0,0,0
"6975",0.313131313131313,0.0606060606060606,3,-0.744790687111857,-0.871844440199762,2,0,0,0,0
"6976",0.323232323232323,0.0606060606060606,3,-0.420694357922401,0.0599712399808621,3,0,0,0,0
"6977",0.333333333333333,0.0606060606060606,3,-0.623489594469879,-0.405023081167046,3,0,0,0,0
"6978",0.343434343434343,0.0606060606060606,3,-0.160048801226099,0.321561187967081,5,0,0,0,0
"6979",0.353535353535354,0.0606060606060606,3,0.182306202815591,0.416499664029619,4,0,0,0,0
"6980",0.363636363636364,0.0606060606060606,3,0.159846734664693,0.173955959968616,4,0,0,0,0
"6981",0.373737373737374,0.0606060606060606,3,0.609842398117954,1.05087616446625,4,0,0,0,0
"6982",0.383838383838384,0.0606060606060606,3,-0.162886851803292,-0.423860088183742,3,0,0,0,0
"6983",0.393939393939394,0.0606060606060606,3,-0.284403684163447,-0.382224276976722,3,1,0,1,1
"6984",0.404040404040404,0.0606060606060606,3,-0.238661043891994,-0.203273735894478,2,1,0,0,0
"6985",0.414141414141414,0.0606060606060606,3,-0.0459904209733372,-0.0642409020887704,4,0,0,0,0
"6986",0.424242424242424,0.0606060606060606,3,0.211586736645982,0.379972999096854,4,0,0,0,0
"6987",0.434343434343434,0.0606060606060606,3,0.0571892434352571,0.0216934002417424,4,1,0,1,0
"6988",0.444444444444444,0.0606060606060606,3,-0.0652947112646396,-0.0494389545174212,2,0,0,0,0
"6989",0.454545454545455,0.0606060606060606,3,-0.461883194482894,-0.69591508369658,1,0,0,0,0
"6990",0.464646464646465,0.0606060606060606,3,0.364695690829752,0.978848803623564,3,0,0,0,0
"6991",0.474747474747475,0.0606060606060606,3,0.261923305711817,0.356291861317418,5,0,0,0,0
"6992",0.484848484848485,0.0606060606060606,3,0.0174940492314544,0.258272864489454,5,0,0,0,0
"6993",0.494949494949495,0.0606060606060606,3,0.347772553037297,1.16115163197769,5,1,0,0,0
"6994",0.505050505050505,0.0606060606060606,3,0.69652105976096,1.44284882857001,4,0,0,0,0
"6995",0.515151515151515,0.0606060606060606,3,0.549608638702687,0.78695484846816,5,1,0,0,1
"6996",0.525252525252525,0.0606060606060606,3,0.0655054302272456,-0.00169718032298616,4,0,0,0,0
"6997",0.535353535353535,0.0606060606060606,3,-0.215752233550868,-0.405734815617931,5,0,0,0,0
"6998",0.545454545454546,0.0606060606060606,3,-0.308629965486003,-0.541948833085073,2,0,0,0,0
"6999",0.555555555555556,0.0606060606060606,3,-0.0192695724873663,0.280541811643804,3,0,0,0,0
"7000",0.565656565656566,0.0606060606060606,3,0.280540225360657,0.852621098632476,5,0,0,0,0
"7001",0.575757575757576,0.0606060606060606,3,-0.607523486404266,-0.96449176812662,3,0,0,0,0
"7002",0.585858585858586,0.0606060606060606,3,-0.596308652141348,-0.335628552478857,1,0,0,0,0
"7003",0.595959595959596,0.0606060606060606,3,-0.161845814537306,0.689268828901183,4,0,0,0,0
"7004",0.272727272727273,0.0707070707070707,3,-0.939657865382525,-1.27112063385446,1,0,0,0,0
"7005",0.282828282828283,0.0707070707070707,3,-0.221989999539471,0.202031758434753,3,0,0,0,0
"7006",0.292929292929293,0.0707070707070707,3,-0.514686324612984,-0.501582537994604,4,1,0,1,0
"7007",0.303030303030303,0.0707070707070707,3,-0.33872706612487,-0.112176688248791,2,0,0,0,0
"7008",0.313131313131313,0.0707070707070707,3,-0.38436584170361,-0.311569307464482,2,0,0,0,0
"7009",0.323232323232323,0.0707070707070707,3,-0.446863640225328,-0.316354901182987,2,0,0,0,0
"7010",0.333333333333333,0.0707070707070707,3,-0.53196487884785,-0.290715942330877,2,0,0,0,0
"7011",0.343434343434343,0.0707070707070707,3,-0.411537459005377,-0.167989280897767,4,1,0,0,0
"7012",0.353535353535354,0.0707070707070707,3,0.162122180073939,0.680612736048724,5,0,0,0,0
"7013",0.363636363636364,0.0707070707070707,3,-0.291122494489005,-0.516405850393969,5,0,0,0,0
"7014",0.373737373737374,0.0707070707070707,3,0.581477752315311,1.20619287744188,5,0,0,0,0
"7015",0.383838383838384,0.0707070707070707,3,0.646575734513438,1.14245013752093,3,0,0,0,0
"7016",0.393939393939394,0.0707070707070707,3,0.113770796507039,0.256585191958934,3,0,0,0,0
"7017",0.404040404040404,0.0707070707070707,3,-0.463959850343517,-0.543931504964607,3,0,0,0,0
"7018",0.414141414141414,0.0707070707070707,3,-0.483796305082022,-0.431026189410019,3,0,0,0,0
"7019",0.424242424242424,0.0707070707070707,3,-0.0861590021474909,0.00310666863492826,4,0,0,0,0
"7020",0.434343434343434,0.0707070707070707,3,0.354157987813196,0.611246335566376,4,0,0,0,0
"7021",0.444444444444444,0.0707070707070707,3,0.0187841618420332,0.0171624105491817,4,1,0,1,0
"7022",0.454545454545455,0.0707070707070707,3,-0.785992519736258,-1.22159458722463,2,0,0,0,0
"7023",0.464646464646465,0.0707070707070707,3,0.312294329379987,0.957202475710986,2,0,0,0,0
"7024",0.474747474747475,0.0707070707070707,3,-0.0613367875595891,-0.247010762885829,3,0,0,0,0
"7025",0.484848484848485,0.0707070707070707,3,0.18835891245915,0.409151605833991,3,0,0,0,0
"7026",0.494949494949495,0.0707070707070707,3,0.279524129048635,0.256314512935635,2,0,0,0,0
"7027",0.505050505050505,0.0707070707070707,3,0.280659662214183,0.0914908635638808,3,0,0,0,0
"7028",0.515151515151515,0.0707070707070707,3,0.442135313089289,0.540912600961343,2,0,0,0,0
"7029",0.525252525252525,0.0707070707070707,3,-0.0536471199953456,-0.181234965448656,3,0,0,0,0
"7030",0.535353535353535,0.0707070707070707,3,0.208397680656916,0.700758239567189,2,0,0,0,0
"7031",0.545454545454546,0.0707070707070707,3,0.310182267046506,0.771207601483128,5,0,0,0,0
"7032",0.555555555555556,0.0707070707070707,3,0.0780768595096629,0.142479644408037,4,0,0,0,0
"7033",0.565656565656566,0.0707070707070707,3,-0.373783326314266,-0.598975394572157,3,0,0,0,0
"7034",0.575757575757576,0.0707070707070707,3,-0.680109403408791,-0.650119288835463,2,0,0,0,0
"7035",0.585858585858586,0.0707070707070707,3,-0.354249669576201,0.0813458995310173,5,0,0,0,0
"7036",0.595959595959596,0.0707070707070707,3,-0.200803906982357,0.194148159730017,4,0,0,0,0
"7037",0.474747474747475,0.0808080808080808,3,0.107163270484055,0.387379172824637,5,0,0,0,0
"7038",0.484848484848485,0.0808080808080808,3,0.111796319074801,0.170866905961843,2,0,0,0,0
"7039",0.494949494949495,0.0808080808080808,3,-0.1396305148439,-0.373310004888053,4,1,0,0,0
"7040",0.505050505050505,0.0808080808080808,3,-0.108929121864769,-0.241215921038513,3,1,0,1,0
"7041",0.515151515151515,0.0808080808080808,3,0.659812299206646,1.1759756763342,5,0,0,0,0
"7042",0.525252525252525,0.0808080808080808,3,0.496346871549395,0.665806423468405,2,0,0,0,0
"7043",0.535353535353535,0.0808080808080808,3,0.286343209071324,0.27992402652012,2,1,0,0,0
"7044",0.545454545454546,0.0808080808080808,3,0.456878844100938,0.674506903955424,5,0,0,0,0
"7045",0.555555555555556,0.0808080808080808,3,-0.00741866081457859,-0.086333568273562,3,1,0,1,1
"7046",0.565656565656566,0.0808080808080808,3,0.22425788308112,0.803656854678159,2,0,0,0,0
"7047",0.575757575757576,0.0808080808080808,3,-0.200991225916306,-0.0183099761423856,4,0,0,0,0
"7048",0.585858585858586,0.0808080808080808,3,-0.523390766586155,-0.562884782713727,4,0,0,0,0
"7049",0.595959595959596,0.0808080808080808,3,-0.0325561271000767,0.472826403228508,3,0,0,0,0
"7050",0.606060606060606,0.0808080808080808,3,-0.195628413196114,0.0290985594726073,3,0,0,0,0
"7051",0.616161616161616,0.0808080808080808,3,0.158752057256929,0.592986613369079,4,0,0,0,0
"7052",0.626262626262626,0.0808080808080808,3,0.180191555117339,0.416362290302897,5,0,0,0,0
"7053",0.636363636363636,0.0808080808080808,3,0.108608467582761,0.241616797998893,2,0,0,0,0
"7054",0.646464646464647,0.0808080808080808,3,0.00439818557500049,-0.0444940146993449,4,0,0,0,0
"7055",0.656565656565657,0.0808080808080808,3,-0.200417626616382,-0.407360674135523,3,0,0,0,0
"7056",0.666666666666667,0.0808080808080808,3,0.181329393557097,0.311164154105852,4,0,0,0,0
"7057",0.676767676767677,0.0808080808080808,3,0.0881198456485625,0.0230127674275787,2,1,0,1,1
"7058",0.686868686868687,0.0808080808080808,3,0.413986419504034,0.731932856268581,5,0,0,0,0
"7059",0.696969696969697,0.0808080808080808,3,0.378354440898315,0.371262355390443,3,0,0,0,0
"7060",0.707070707070707,0.0808080808080808,3,0.94243390155038,1.44307771023897,4,1,0,1,0
"7061",0.717171717171717,0.0808080808080808,3,-0.140072006902379,-0.658802854067422,4,0,0,0,0
"7062",0.727272727272727,0.0808080808080808,3,0.00851686396075083,0.0274488657343886,3,0,0,0,0
"7063",0.737373737373737,0.0808080808080808,3,0.331277962621473,0.398408984454774,5,0,0,0,0
"7064",0.747474747474748,0.0808080808080808,3,0.619441757524116,0.853352655362739,5,0,0,0,0
"7065",0.757575757575758,0.0808080808080808,3,0.639571772430645,0.716070869843079,4,0,0,0,0
"7066",0.767676767676768,0.0808080808080808,3,-0.365754863340665,-0.910969777341728,3,1,0,1,1
"7067",0.777777777777778,0.0808080808080808,3,-0.203738402378615,-0.0968008461644468,4,0,0,0,0
"7068",0.787878787878788,0.0808080808080808,3,-0.447573429514393,-0.721938521542275,2,0,0,0,0
"7069",0.797979797979798,0.0808080808080808,3,-0.354435961640285,-0.4537571284249,2,0,0,0,0
"7070",0.808080808080808,0.0808080808080808,3,-0.146803647194637,-0.073521565117854,3,0,0,0,0
"7071",0.818181818181818,0.0808080808080808,3,-0.0536968943250853,0.0539170863107374,2,0,0,0,0
"7072",0.828282828282828,0.0808080808080808,3,0.475381081303268,0.77327451114394,5,0,0,0,0
"7073",0.838383838383838,0.0808080808080808,3,0.412163776929859,0.183592304859956,5,0,0,0,0
"7074",0.848484848484849,0.0808080808080808,3,0.792930049527843,0.996345981254237,4,0,0,0,0
"7075",0.858585858585859,0.0808080808080808,3,0.320754013991399,0.0366928652301062,5,0,0,0,0
"7076",0.868686868686869,0.0808080808080808,3,0.31003225836051,0.226563008473305,4,0,0,0,0
"7077",0.878787878787879,0.0808080808080808,3,0.475060833942971,0.383801658907011,2,1,0,0,0
"7078",0.888888888888889,0.0808080808080808,3,0.558742510886528,0.405511817912818,5,0,0,0,0
"7079",0.898989898989899,0.0808080808080808,3,0.323563851309181,-0.151428893110191,2,0,0,0,0
"7080",0.909090909090909,0.0808080808080808,3,0.716654071967096,0.826735136418165,5,0,0,0,0
"7081",0.919191919191919,0.0808080808080808,3,1.4577626144495,2.05993376675166,4,0,0,0,0
"7082",0.929292929292929,0.0808080808080808,3,0.918714524275059,0.730721555497644,5,0,0,0,0
"7083",0.474747474747475,0.0909090909090909,3,-0.280838659007025,-0.378413653570353,2,0,0,0,0
"7084",0.484848484848485,0.0909090909090909,3,-0.359780229258608,-0.51581857635176,3,0,0,0,0
"7085",0.494949494949495,0.0909090909090909,3,-0.642800769587248,-0.961978260472436,2,0,0,0,0
"7086",0.505050505050505,0.0909090909090909,3,0.18045993898879,0.55318288886465,4,0,0,0,0
"7087",0.515151515151515,0.0909090909090909,3,0.2596494672756,0.0554803509062142,2,0,0,0,0
"7088",0.525252525252525,0.0909090909090909,3,0.31229723823787,0.208807398756402,2,0,0,0,0
"7089",0.535353535353535,0.0909090909090909,3,0.577085772976208,0.801064196939909,3,0,0,0,0
"7090",0.545454545454546,0.0909090909090909,3,0.0154274341395943,-0.331554501470979,4,1,0,0,0
"7091",0.555555555555556,0.0909090909090909,3,0.107910456793112,0.222286147813994,4,0,0,0,0
"7092",0.565656565656566,0.0909090909090909,3,0.409117188652896,0.730387292745344,4,0,0,0,0
"7093",0.575757575757576,0.0909090909090909,3,-0.0365340225985677,-0.0410603357330237,4,0,0,0,0
"7094",0.585858585858586,0.0909090909090909,3,-0.0682382951549991,0.199797485244646,2,0,0,0,0
"7095",0.595959595959596,0.0909090909090909,3,0.172359011032081,0.497873141033291,3,1,0,0,1
"7096",0.606060606060606,0.0909090909090909,3,-0.257625907270736,-0.459668966900359,2,0,0,0,0
"7097",0.616161616161616,0.0909090909090909,3,-0.526983174331056,-0.920823200597847,2,0,0,0,0
"7098",0.626262626262626,0.0909090909090909,3,0.0959265224673538,0.292667343893124,4,0,0,0,0
"7099",0.636363636363636,0.0909090909090909,3,-0.0842215110484479,-0.289429419279511,3,0,0,0,0
"7100",0.646464646464647,0.0909090909090909,3,-0.0396742428437375,-0.0208803438748149,2,0,0,0,0
"7101",0.656565656565657,0.0909090909090909,3,-0.130911734016888,-0.149425835653805,5,1,0,0,1
"7102",0.666666666666667,0.0909090909090909,3,-0.220809226631302,-0.36660124207627,3,0,0,0,0
"7103",0.676767676767677,0.0909090909090909,3,-0.293795685819996,-0.499627816687755,4,1,0,1,0
"7104",0.686868686868687,0.0909090909090909,3,-0.237187291029088,-0.491277856191224,2,1,0,1,0
"7105",0.696969696969697,0.0909090909090909,3,0.348601198526318,0.470920994645544,3,0,0,0,0
"7106",0.707070707070707,0.0909090909090909,3,0.345731690076914,0.131883308569902,3,1,0,1,1
"7107",0.717171717171717,0.0909090909090909,3,-0.408480868867578,-0.92711436671386,1,1,0,1,0
"7108",0.727272727272727,0.0909090909090909,3,-0.135450053739496,-0.110094265577075,3,0,0,0,0
"7109",0.737373737373737,0.0909090909090909,3,0.284021107131685,0.336843039623276,5,0,0,0,0
"7110",0.747474747474748,0.0909090909090909,3,0.784306607345005,0.942605980702438,4,0,0,0,0
"7111",0.757575757575758,0.0909090909090909,3,0.517453206967947,0.336293257715732,4,0,0,0,0
"7112",0.767676767676768,0.0909090909090909,3,-0.00973709404203116,-0.175019074338863,2,0,0,0,0
"7113",0.777777777777778,0.0909090909090909,3,-0.544296539885626,-0.912360492676271,4,0,0,0,0
"7114",0.787878787878788,0.0909090909090909,3,-0.388171444428668,-0.325024136067953,5,0,0,0,0
"7115",0.797979797979798,0.0909090909090909,3,-0.39079463670745,-0.430359852681203,3,0,0,0,0
"7116",0.808080808080808,0.0909090909090909,3,-0.0786631974358406,0.0587224776593229,4,1,0,1,1
"7117",0.818181818181818,0.0909090909090909,3,0.264252716344656,0.433921160062641,5,1,0,1,0
"7118",0.828282828282828,0.0909090909090909,3,0.0374008314402723,-0.317504589510953,2,0,0,0,0
"7119",0.838383838383838,0.0909090909090909,3,0.315056032726369,0.266686771716703,5,0,0,0,0
"7120",0.848484848484849,0.0909090909090909,3,1.08586592436082,1.50830806343245,5,1,0,0,1
"7121",0.858585858585859,0.0909090909090909,3,0.813876929360864,0.80900497650636,4,0,0,0,0
"7122",0.868686868686869,0.0909090909090909,3,0.215465103512516,-0.153932195921694,2,0,0,0,0
"7123",0.878787878787879,0.0909090909090909,3,0.287443452838049,0.182547292726488,5,0,0,0,0
"7124",0.888888888888889,0.0909090909090909,3,0.0930202455726841,-0.193126807944493,3,0,0,0,0
"7125",0.898989898989899,0.0909090909090909,3,-0.11387698160901,-0.432325621226284,1,0,0,0,0
"7126",0.909090909090909,0.0909090909090909,3,0.323830587512557,0.233407384291005,2,0,0,0,0
"7127",0.919191919191919,0.0909090909090909,3,1.09267969003709,1.23895131281923,4,0,0,0,0
"7128",0.929292929292929,0.0909090909090909,3,0.904124002351805,0.748717570701469,5,0,0,0,0
"7129",0.474747474747475,0.101010101010101,3,-0.317101736893419,-0.262299030593992,2,1,0,1,0
"7130",0.484848484848485,0.101010101010101,3,-0.0362520975595173,0.312308152716183,3,0,0,0,0
"7131",0.494949494949495,0.101010101010101,3,-0.0945336428444032,-0.00178495016555802,4,0,0,0,0
"7132",0.505050505050505,0.101010101010101,3,-0.644743579337868,-1.38261687754443,2,0,0,0,0
"7133",0.515151515151515,0.101010101010101,3,-0.0247541701789343,-0.0456493142542829,4,1,0,0,0
"7134",0.525252525252525,0.101010101010101,3,0.58038967350718,0.835095580586549,5,1,0,1,1
"7135",0.535353535353535,0.101010101010101,3,0.176674628786974,-0.139172658436679,3,0,0,0,0
"7136",0.545454545454546,0.101010101010101,3,-0.157539280534608,-0.365135981882393,2,0,0,0,0
"7137",0.555555555555556,0.101010101010101,3,0.732618299555771,1.39685175227068,4,0,0,0,0
"7138",0.565656565656566,0.101010101010101,3,0.266565956797235,0.060273870747684,2,0,0,0,0
"7139",0.575757575757576,0.101010101010101,3,-0.0382426734718977,-0.133332800416203,3,0,0,0,0
"7140",0.585858585858586,0.101010101010101,3,0.344804404226737,0.71285252776678,2,0,0,0,0
"7141",0.595959595959596,0.101010101010101,3,1.04182630672949,1.81969211981065,4,0,0,0,0
"7142",0.606060606060606,0.101010101010101,3,0.0190738749622119,-0.188874437897172,2,0,0,0,0
"7143",0.616161616161616,0.101010101010101,3,0.196333130198512,0.645639627475802,3,0,0,0,0
"7144",0.626262626262626,0.101010101010101,3,0.447299789398826,0.788081071314783,4,0,0,0,0
"7145",0.636363636363636,0.101010101010101,3,-0.274094998765756,-0.662978220033271,2,1,0,1,1
"7146",0.646464646464647,0.101010101010101,3,-0.339697865235621,-0.449885912973636,3,0,0,0,0
"7147",0.656565656565657,0.101010101010101,3,-0.284234438854695,-0.283638582156555,5,0,0,0,0
"7148",0.666666666666667,0.101010101010101,3,0.348610972471654,0.949463303045006,5,0,0,0,0
"7149",0.676767676767677,0.101010101010101,3,0.136445422129187,0.315992590127635,5,1,0,1,0
"7150",0.686868686868687,0.101010101010101,3,-0.208902099204643,-0.325285946609308,2,0,0,0,0
"7151",0.696969696969697,0.101010101010101,3,-0.11017740261207,-0.233422431609038,2,0,0,0,0
"7152",0.707070707070707,0.101010101010101,3,-0.464064591864366,-0.892035207469986,3,1,0,1,0
"7153",0.717171717171717,0.101010101010101,3,-0.928892093989454,-1.38069575730903,2,0,0,0,0
"7154",0.727272727272727,0.101010101010101,3,-0.638660420290407,-0.788353625824324,2,0,0,0,0
"7155",0.737373737373737,0.101010101010101,3,-0.289191300898797,-0.544247930837044,2,0,0,0,0
"7156",0.747474747474748,0.101010101010101,3,0.203675423995005,0.0569117172616872,2,1,0,0,1
"7157",0.757575757575758,0.101010101010101,3,1.07792731727785,1.6310130769582,5,0,0,0,0
"7158",0.767676767676768,0.101010101010101,3,0.038928933027396,-0.394855514176278,3,0,0,0,0
"7159",0.777777777777778,0.101010101010101,3,0.0229755259004523,0.251219216469565,3,0,0,0,0
"7160",0.787878787878788,0.101010101010101,3,-0.254817261101998,-0.325869194816743,4,0,0,0,0
"7161",0.797979797979798,0.101010101010101,3,-0.717330849470764,-1.12846391162535,1,0,0,0,0
"7162",0.808080808080808,0.101010101010101,3,-0.25105669615487,-0.214238416994092,4,0,0,0,0
"7163",0.818181818181818,0.101010101010101,3,0.108214258811191,0.143536290707963,3,0,0,0,0
"7164",0.828282828282828,0.101010101010101,3,0.0408267132248755,-0.0800760850833972,5,0,0,0,0
"7165",0.838383838383838,0.101010101010101,3,0.219913934168547,0.0968306040844082,4,0,0,0,0
"7166",0.848484848484849,0.101010101010101,3,0.969244457509625,1.13641941288533,5,1,0,0,0
"7167",0.858585858585859,0.101010101010101,3,1.23847388506315,1.4640260436365,5,0,0,0,0
"7168",0.868686868686869,0.101010101010101,3,0.805305284705556,0.820448355678477,4,0,0,0,0
"7169",0.878787878787879,0.101010101010101,3,0.06830787703419,-0.306657951566722,4,0,0,0,0
"7170",0.888888888888889,0.101010101010101,3,-0.107530106928395,-0.216274327640461,3,0,0,0,0
"7171",0.898989898989899,0.101010101010101,3,-0.194017744493729,-0.275266678883298,2,0,0,0,0
"7172",0.909090909090909,0.101010101010101,3,-0.0971821961528092,-0.307948149244719,5,0,0,0,0
"7173",0.919191919191919,0.101010101010101,3,-0.22626411401998,-0.88704120697999,4,1,0,0,1
"7174",0.929292929292929,0.101010101010101,3,0.806065872007485,1.09483180835159,5,0,0,0,0
"7175",0.474747474747475,0.111111111111111,3,-0.233456637797466,-0.207042262499615,2,0,0,0,0
"7176",0.484848484848485,0.111111111111111,3,0.755803444317377,1.5116811746764,5,0,0,0,0
"7177",0.494949494949495,0.111111111111111,3,0.788024601613126,1.18076001440328,3,0,0,0,0
"7178",0.505050505050505,0.111111111111111,3,-0.200195643782445,-0.81889500988673,2,0,0,0,0
"7179",0.515151515151515,0.111111111111111,3,0.264558033253405,0.332994189552391,2,1,0,1,1
"7180",0.525252525252525,0.111111111111111,3,0.782648116179081,1.02480107065284,5,0,0,0,0
"7181",0.535353535353535,0.111111111111111,3,-0.0102591160513162,-0.439906893805233,3,0,0,0,0
"7182",0.545454545454546,0.111111111111111,3,0.0927491095189699,0.159750090224244,3,0,0,0,0
"7183",0.555555555555556,0.111111111111111,3,-0.292091872181385,-0.88051029077732,1,0,0,0,0
"7184",0.565656565656566,0.111111111111111,3,0.174696753940989,0.32786130612752,5,0,0,0,0
"7185",0.575757575757576,0.111111111111111,3,0.830651330668434,1.43775466524384,5,0,0,0,0
"7186",0.585858585858586,0.111111111111111,3,1.570059593174,2.30636206604929,5,0,0,0,0
"7187",0.595959595959596,0.111111111111111,3,0.929467070212533,0.658343462838699,4,1,0,1,1
"7188",0.606060606060606,0.111111111111111,3,1.03846626861938,1.48444897791492,5,0,0,0,0
"7189",0.616161616161616,0.111111111111111,3,0.728311102606953,0.812002789898539,4,0,0,0,0
"7190",0.626262626262626,0.111111111111111,3,-0.195073834581434,-0.788044590937314,1,1,0,0,0
"7191",0.636363636363636,0.111111111111111,3,-0.0474958916522872,0.16498322153121,4,0,0,0,0
"7192",0.646464646464647,0.111111111111111,3,0.159535362744493,0.525283898548998,3,0,0,0,0
"7193",0.656565656565657,0.111111111111111,3,0.0975008358488774,0.188669294433719,4,0,0,0,0
"7194",0.666666666666667,0.111111111111111,3,0.585671456862875,0.915117484397571,5,0,0,0,0
"7195",0.676767676767677,0.111111111111111,3,0.264495606344703,0.201234254850394,2,0,0,0,0
"7196",0.686868686868687,0.111111111111111,3,-0.107864954476395,-0.186679226059282,2,0,0,0,0
"7197",0.696969696969697,0.111111111111111,3,-0.411628915845879,-0.563922969385955,2,1,0,0,0
"7198",0.707070707070707,0.111111111111111,3,-1.3933240948902,-2.10890174973592,1,0,0,0,0
"7199",0.717171717171717,0.111111111111111,3,-0.850783818481553,-0.550431217873324,4,1,0,1,0
"7200",0.727272727272727,0.111111111111111,3,-0.655675050607055,-0.600543993409532,2,0,0,0,0
"7201",0.737373737373737,0.111111111111111,3,0.105617127015982,0.519506511880844,5,1,0,1,0
"7202",0.747474747474748,0.111111111111111,3,0.249132008678952,0.133813499601158,5,0,0,0,0
"7203",0.757575757575758,0.111111111111111,3,0.478682900110192,0.294985089395016,4,1,0,1,0
"7204",0.767676767676768,0.111111111111111,3,0.550487887100376,0.665497905585255,3,1,0,0,0
"7205",0.777777777777778,0.111111111111111,3,-0.117814316847234,-0.494714572201468,2,0,0,0,0
"7206",0.787878787878788,0.111111111111111,3,-0.0854244120239446,0.0168702469764053,4,1,0,1,0
"7207",0.797979797979798,0.111111111111111,3,0.0817205276635395,0.436079207530116,4,0,0,0,0
"7208",0.808080808080808,0.111111111111111,3,-0.0448522066726753,-0.0643979273052576,2,0,0,0,0
"7209",0.818181818181818,0.111111111111111,3,0.262826749030829,0.42050550686028,5,0,0,0,0
"7210",0.828282828282828,0.111111111111111,3,0.245511340422599,0.247380530017356,3,0,0,0,0
"7211",0.838383838383838,0.111111111111111,3,1.18448859167073,1.86368889510935,5,0,0,0,0
"7212",0.848484848484849,0.111111111111111,3,1.31884888977106,1.37825554205853,5,1,0,0,0
"7213",0.858585858585859,0.111111111111111,3,1.4270685466073,1.46495227134427,5,0,0,0,0
"7214",0.868686868686869,0.111111111111111,3,0.872747223159108,0.654529207226303,5,0,0,0,0
"7215",0.878787878787879,0.111111111111111,3,-0.267094499711324,-0.891857286848932,2,0,0,0,0
"7216",0.888888888888889,0.111111111111111,3,-0.0631534739290966,0.0864800906915548,2,0,0,0,0
"7217",0.898989898989899,0.111111111111111,3,0.0273120491668285,0.169551339134788,4,0,0,0,0
"7218",0.909090909090909,0.111111111111111,3,0.31726406678012,0.698081484111246,5,1,0,1,1
"7219",0.919191919191919,0.111111111111111,3,0.0951238611909092,0.0985654764959153,4,1,0,0,0
"7220",0.929292929292929,0.111111111111111,3,-0.192205726952192,-0.681598705491703,2,0,0,0,0
"7221",0.515151515151515,0.121212121212121,3,0.855940818484691,0.867832866643332,5,0,0,0,0
"7222",0.525252525252525,0.121212121212121,3,0.697822552118461,0.615187208565535,5,0,0,0,0
"7223",0.535353535353535,0.121212121212121,3,0.145980445137227,-0.0623627255796562,2,1,0,0,0
"7224",0.545454545454546,0.121212121212121,3,0.448120554317505,0.829535729173835,3,0,0,0,0
"7225",0.555555555555556,0.121212121212121,3,-0.323499326054435,-0.697650472509154,2,0,0,0,0
"7226",0.565656565656566,0.121212121212121,3,0.487059014877433,0.885914107617332,5,0,0,0,0
"7227",0.575757575757576,0.121212121212121,3,0.536185008934707,0.196089978716609,2,1,0,1,1
"7228",0.585858585858586,0.121212121212121,3,1.08343835264497,1.00898797536134,5,0,0,0,0
"7229",0.595959595959596,0.121212121212121,3,1.25848412575088,1.31319300818792,5,1,0,0,0
"7230",0.606060606060606,0.121212121212121,3,1.08165459134248,0.978368608129317,5,0,0,0,0
"7231",0.616161616161616,0.121212121212121,3,0.524379905897599,0.26008506646287,5,0,0,0,0
"7232",0.626262626262626,0.121212121212121,3,-0.108037681206593,-0.327203506498714,2,0,0,0,0
"7233",0.636363636363636,0.121212121212121,3,-0.28470891651425,-0.448069897748982,3,0,0,0,0
"7234",0.646464646464647,0.121212121212121,3,0.216809601567073,0.441783399301337,4,0,0,0,0
"7235",0.656565656565657,0.121212121212121,3,0.66126186838735,1.00615193946084,3,1,0,0,1
"7236",0.666666666666667,0.121212121212121,3,0.737017777578503,0.855268646514067,4,0,0,0,0
"7237",0.676767676767677,0.121212121212121,3,0.224997219151435,0.0212586611753975,5,1,0,1,1
"7238",0.686868686868687,0.121212121212121,3,0.0419009733389266,0.107590124271214,2,0,0,0,0
"7239",0.696969696969697,0.121212121212121,3,-0.132903670614437,0.0974802311836007,3,0,0,0,0
"7240",0.707070707070707,0.121212121212121,3,0.0518218834149733,0.786220551083918,3,0,0,0,0
"7241",0.717171717171717,0.121212121212121,3,0.139216992042313,0.644899715216768,4,0,0,0,0
"7242",0.727272727272727,0.121212121212121,3,0.228700375160006,0.532385158024796,2,0,0,0,0
"7243",0.737373737373737,0.121212121212121,3,-0.103167194737751,-0.419428491033067,3,0,0,0,0
"7244",0.747474747474748,0.121212121212121,3,0.941188298117856,1.57575503013662,4,0,0,0,0
"7245",0.757575757575758,0.121212121212121,3,0.747732103982512,0.673779339738905,4,0,0,0,0
"7246",0.767676767676768,0.121212121212121,3,1.11939170758533,1.52187922566061,5,0,0,0,0
"7247",0.777777777777778,0.121212121212121,3,0.530142853343413,0.483128240815809,2,0,0,0,0
"7248",0.787878787878788,0.121212121212121,3,0.578422713118587,0.823496110083495,3,0,0,0,0
"7249",0.797979797979798,0.121212121212121,3,0.99620309975266,1.50048857341813,4,0,0,0,0
"7250",0.808080808080808,0.121212121212121,3,0.423018662068855,0.262436433211438,3,0,0,0,0
"7251",0.818181818181818,0.121212121212121,3,0.248324278173603,0.107498743965923,2,0,0,0,0
"7252",0.828282828282828,0.121212121212121,3,0.153469900380793,-0.154304044395284,4,0,0,0,0
"7253",0.838383838383838,0.121212121212121,3,0.726723913941885,0.595207639971066,5,0,0,0,0
"7254",0.848484848484849,0.121212121212121,3,1.05103511953347,0.856627006558872,5,0,0,0,0
"7255",0.858585858585859,0.121212121212121,3,1.29033084099611,1.2557766302415,5,0,0,0,0
"7256",0.868686868686869,0.121212121212121,3,1.07684656470101,1.13341230494054,5,0,0,0,0
"7257",0.878787878787879,0.121212121212121,3,0.0834053099414435,-0.205916737156465,2,0,0,0,0
"7258",0.888888888888889,0.121212121212121,3,0.319682865266028,0.602275924918379,3,0,0,0,0
"7259",0.898989898989899,0.121212121212121,3,0.572308994448048,0.824236626527508,4,0,0,0,0
"7260",0.909090909090909,0.121212121212121,3,0.892453204372394,1.2600917017443,5,0,0,0,0
"7261",0.919191919191919,0.121212121212121,3,1.03466830711477,1.54589878853814,4,0,0,0,0
"7262",0.929292929292929,0.121212121212121,3,0.586575359793373,0.750517062313104,2,0,0,0,0
"7263",0.939393939393939,0.121212121212121,3,0.664532053618845,0.861701854362157,2,1,0,1,1
"7264",0.94949494949495,0.121212121212121,3,0.159435188499374,-0.252335246772728,3,0,0,0,0
"7265",0.95959595959596,0.121212121212121,3,0.307111402394845,0.161445572062912,4,1,0,1,1
"7266",0.96969696969697,0.121212121212121,3,1.2817704826563,1.66262603556262,5,1,0,1,0
"7267",0.97979797979798,0.121212121212121,3,1.28908198585668,1.08515373515096,5,1,0,1,1
"7268",0.98989898989899,0.121212121212121,3,0.729362664143845,0.0420081385306543,5,0,0,0,0
"7269",1,0.121212121212121,3,1.09710315463827,1.07103703592468,5,0,0,0,0
"7270",0.515151515151515,0.131313131313131,3,0.31335607480789,-0.0559642018510184,3,0,0,0,0
"7271",0.525252525252525,0.131313131313131,3,0.992439208968418,1.44074838325038,4,0,0,0,0
"7272",0.535353535353535,0.131313131313131,3,0.531161039395965,0.442490225539366,4,0,0,0,0
"7273",0.545454545454546,0.131313131313131,3,0.393841439093421,0.404023302945212,5,1,0,0,1
"7274",0.555555555555556,0.131313131313131,3,0.971249461224887,1.67876444157728,5,0,0,0,0
"7275",0.565656565656566,0.131313131313131,3,0.84902782278153,0.955922370135273,4,0,0,0,0
"7276",0.575757575757576,0.131313131313131,3,0.320245084884705,-0.106950762292884,4,0,0,0,0
"7277",0.585858585858586,0.131313131313131,3,0.536373331784801,0.302711684144853,3,0,0,0,0
"7278",0.595959595959596,0.131313131313131,3,1.46248659350299,1.83516030364879,5,0,0,0,0
"7279",0.606060606060606,0.131313131313131,3,1.04769541738402,0.799163442738945,3,0,0,0,0
"7280",0.616161616161616,0.131313131313131,3,1.28241837885278,1.76567591336069,5,1,0,1,1
"7281",0.626262626262626,0.131313131313131,3,1.53675750392403,2.45403783597504,5,0,0,0,0
"7282",0.636363636363636,0.131313131313131,3,0.158442802230053,-0.180888021961343,2,1,0,1,1
"7283",0.646464646464647,0.131313131313131,3,-0.160819912026306,-0.431567592433382,1,0,0,0,0
"7284",0.656565656565657,0.131313131313131,3,0.328754873673784,0.36520161290572,4,0,0,0,0
"7285",0.666666666666667,0.131313131313131,3,0.789422159133506,1.03321256912207,5,0,0,0,0
"7286",0.676767676767677,0.131313131313131,3,1.0681029311896,1.58685517643243,3,1,0,0,0
"7287",0.686868686868687,0.131313131313131,3,0.608166161513071,0.710462117206952,3,0,0,0,0
"7288",0.696969696969697,0.131313131313131,3,-0.0438340500494868,-0.32455091316269,3,1,0,0,1
"7289",0.707070707070707,0.131313131313131,3,0.0103945591222875,-0.0905378619063872,4,0,0,0,0
"7290",0.717171717171717,0.131313131313131,3,0.35069770435334,0.434661981282297,5,1,0,0,0
"7291",0.727272727272727,0.131313131313131,3,0.434460078243643,0.477227289455091,3,0,0,0,0
"7292",0.737373737373737,0.131313131313131,3,0.599361071986387,0.761360897392399,5,0,0,0,0
"7293",0.747474747474748,0.131313131313131,3,1.23346772163524,1.54162366439584,5,0,0,0,0
"7294",0.757575757575758,0.131313131313131,3,1.23818479428196,1.23720738724757,5,1,0,1,0
"7295",0.767676767676768,0.131313131313131,3,1.45303712810476,1.62435333076282,5,0,0,0,0
"7296",0.777777777777778,0.131313131313131,3,1.19993304999301,1.2296153455926,5,0,0,0,0
"7297",0.787878787878788,0.131313131313131,3,1.47655842030408,1.81789681581857,5,0,0,0,0
"7298",0.797979797979798,0.131313131313131,3,1.2393327276851,1.16467437104559,4,0,0,0,0
"7299",0.808080808080808,0.131313131313131,3,1.22197823749426,1.48577521108333,5,0,0,0,0
"7300",0.818181818181818,0.131313131313131,3,0.922507889525744,1.07775079038631,4,0,0,0,0
"7301",0.828282828282828,0.131313131313131,3,0.582651801066531,0.549407509596244,3,0,0,0,0
"7302",0.838383838383838,0.131313131313131,3,0.7234600969664,0.714402874664965,5,0,0,0,0
"7303",0.848484848484849,0.131313131313131,3,0.983737811929454,0.946094496240088,5,1,0,1,0
"7304",0.858585858585859,0.131313131313131,3,0.706135621270952,0.244350019468368,5,0,0,0,0
"7305",0.868686868686869,0.131313131313131,3,0.668445102511197,0.489466954677043,4,0,0,0,0
"7306",0.878787878787879,0.131313131313131,3,0.617968621231332,0.731966869276893,4,0,0,0,0
"7307",0.888888888888889,0.131313131313131,3,0.685688168770939,0.792585698727509,5,0,0,0,0
"7308",0.898989898989899,0.131313131313131,3,0.787050766032237,0.773664902274209,5,0,0,0,0
"7309",0.909090909090909,0.131313131313131,3,0.754976748054247,0.523828441182814,5,0,0,0,0
"7310",0.919191919191919,0.131313131313131,3,1.12460431015828,1.22474393462013,5,0,0,0,0
"7311",0.929292929292929,0.131313131313131,3,0.540138524477852,0.127003551986485,5,1,0,1,1
"7312",0.939393939393939,0.131313131313131,3,0.378003741981634,0.16893341349536,4,0,0,0,0
"7313",0.94949494949495,0.131313131313131,3,-0.29578043574681,-0.865459567653017,2,0,0,0,0
"7314",0.95959595959596,0.131313131313131,3,1.02395689998918,1.7401372044649,5,0,0,0,0
"7315",0.96969696969697,0.131313131313131,3,0.960949915492916,0.659692369937083,4,0,0,0,0
"7316",0.97979797979798,0.131313131313131,3,1.12734181368071,1.077611213308,4,0,0,0,0
"7317",0.98989898989899,0.131313131313131,3,0.456598647083517,-0.0571419398001587,4,1,0,1,0
"7318",1,0.131313131313131,3,0.950872522559882,1.07189837319703,5,0,0,0,0
"7319",0.515151515151515,0.141414141414141,3,0.247599458594909,0.226443669955261,2,0,0,0,0
"7320",0.525252525252525,0.141414141414141,3,0.927531040334972,1.32130513608641,5,1,0,1,0
"7321",0.535353535353535,0.141414141414141,3,0.609879179801473,0.530760472777363,3,0,0,0,0
"7322",0.545454545454546,0.141414141414141,3,0.722816709805867,0.832294590704324,4,0,0,0,0
"7323",0.555555555555556,0.141414141414141,3,1.27359876145469,1.58331163924339,5,0,0,0,0
"7324",0.565656565656566,0.141414141414141,3,0.711728627091687,0.395151888069393,5,0,0,0,0
"7325",0.575757575757576,0.141414141414141,3,0.727517335432384,0.861748811275622,5,0,0,0,0
"7326",0.585858585858586,0.141414141414141,3,1.16262955707161,1.49702962206686,5,0,0,0,0
"7327",0.595959595959596,0.141414141414141,3,1.49325108183963,1.60722823322622,5,0,0,0,0
"7328",0.606060606060606,0.141414141414141,3,1.09522808825146,0.748219380203077,4,0,0,0,0
"7329",0.616161616161616,0.141414141414141,3,1.24159145496311,1.0977443151694,4,0,0,0,0
"7330",0.626262626262626,0.141414141414141,3,1.11937867063062,0.930146341597351,5,0,0,0,0
"7331",0.636363636363636,0.141414141414141,3,0.527863513542249,0.514417907342307,4,0,0,0,0
"7332",0.646464646464647,0.141414141414141,3,0.95345312624621,1.76161392966122,5,0,0,0,0
"7333",0.656565656565657,0.141414141414141,3,1.38163189537961,2.1263023779605,5,0,0,0,0
"7334",0.666666666666667,0.141414141414141,3,1.20484824678619,1.33898002459837,5,0,0,0,0
"7335",0.676767676767677,0.141414141414141,3,1.04926676892719,1.036556014985,5,0,0,0,0
"7336",0.686868686868687,0.141414141414141,3,0.513342552620855,0.302523334784758,4,0,0,0,0
"7337",0.696969696969697,0.141414141414141,3,-0.032820708618849,-0.266657034186742,4,0,0,0,0
"7338",0.707070707070707,0.141414141414141,3,-0.0701051479627163,-0.196891761335844,3,1,0,1,0
"7339",0.717171717171717,0.141414141414141,3,0.788078566378136,1.23664595547517,5,0,0,0,0
"7340",0.727272727272727,0.141414141414141,3,1.29095965768884,1.73621491134387,5,0,0,0,0
"7341",0.737373737373737,0.141414141414141,3,1.07646805404549,1.00443734298971,4,0,0,0,0
"7342",0.747474747474748,0.141414141414141,3,0.880169097074494,0.516829912127166,2,0,0,0,0
"7343",0.757575757575758,0.141414141414141,3,0.569353330456529,-0.0450565724889321,3,0,0,0,0
"7344",0.767676767676768,0.141414141414141,3,1.01762808082592,0.879834459943112,2,0,0,0,0
"7345",0.777777777777778,0.141414141414141,3,1.02408645929036,0.715599052271665,4,0,0,0,0
"7346",0.787878787878788,0.141414141414141,3,0.92001698602283,0.472451745480037,5,0,0,0,0
"7347",0.797979797979798,0.141414141414141,3,1.26737659872175,1.24013219218164,5,0,0,0,0
"7348",0.808080808080808,0.141414141414141,3,1.18094321910387,0.989819119734168,5,1,0,1,0
"7349",0.818181818181818,0.141414141414141,3,1.36344170338267,1.54066125605706,5,0,0,0,0
"7350",0.828282828282828,0.141414141414141,3,1.19977994006427,1.29879667811755,5,0,0,0,0
"7351",0.838383838383838,0.141414141414141,3,0.413428236861355,-0.140431758956817,2,0,0,0,0
"7352",0.848484848484849,0.141414141414141,3,0.557523442431729,0.417412361809042,3,0,0,0,0
"7353",0.858585858585859,0.141414141414141,3,0.248261587080583,-0.14239927321756,1,0,0,0,0
"7354",0.868686868686869,0.141414141414141,3,1.02706911963515,1.4710155553774,5,1,0,0,0
"7355",0.878787878787879,0.141414141414141,3,0.622761540601454,0.345902554472324,5,0,0,0,0
"7356",0.888888888888889,0.141414141414141,3,0.24815963011989,-0.195953487744458,4,0,0,0,0
"7357",0.898989898989899,0.141414141414141,3,0.421123186118925,0.256108179752853,4,0,0,0,0
"7358",0.909090909090909,0.141414141414141,3,0.585176136690226,0.44699662503896,4,0,0,0,0
"7359",0.919191919191919,0.141414141414141,3,0.811553487592322,0.752544769717735,5,1,0,0,1
"7360",0.929292929292929,0.141414141414141,3,0.573429214547951,0.432556229470957,3,1,0,0,0
"7361",0.939393939393939,0.141414141414141,3,0.458895800633803,0.510213315465619,4,0,0,0,0
"7362",0.94949494949495,0.141414141414141,3,0.0661459153369602,-0.135119700193701,4,0,0,0,0
"7363",0.95959595959596,0.141414141414141,3,0.744155194204952,0.846352449113003,5,0,0,0,0
"7364",0.96969696969697,0.141414141414141,3,0.224099719096156,-0.491771003879786,2,0,0,0,0
"7365",0.97979797979798,0.141414141414141,3,0.805777743715129,0.919266711344081,5,0,0,0,0
"7366",0.98989898989899,0.141414141414141,3,0.94672218030346,1.08772567981307,4,0,0,0,0
"7367",1,0.141414141414141,3,0.252320684044814,-0.378468222324347,1,1,0,0,0
"7368",0.515151515151515,0.151515151515152,3,0.251599050029919,0.337972588281221,4,0,0,0,0
"7369",0.525252525252525,0.151515151515152,3,0.731695655919382,1.16867937931224,5,0,0,0,0
"7370",0.535353535353535,0.151515151515152,3,0.61587199776506,0.719325764178116,5,0,0,0,0
"7371",0.545454545454546,0.151515151515152,3,1.07712040094362,1.41036644058447,5,1,0,0,1
"7372",0.555555555555556,0.151515151515152,3,1.58277721748086,2.04364890043813,4,0,0,0,0
"7373",0.565656565656566,0.151515151515152,3,1.26240321507631,1.42015410228981,5,1,0,1,1
"7374",0.575757575757576,0.151515151515152,3,1.09315503512549,1.00834590826129,5,0,0,0,0
"7375",0.585858585858586,0.151515151515152,3,1.27041655307667,1.27443817492598,4,0,0,0,0
"7376",0.595959595959596,0.151515151515152,3,1.11069692870885,0.766554162504732,2,0,0,0,0
"7377",0.606060606060606,0.151515151515152,3,1.20307928567562,1.04208523775918,4,0,0,0,0
"7378",0.616161616161616,0.151515151515152,3,1.47467940308671,1.58070982869863,4,1,0,1,0
"7379",0.626262626262626,0.151515151515152,3,1.217475065007,1.32012816653211,5,0,0,0,0
"7380",0.636363636363636,0.151515151515152,3,0.498388740010502,0.294199793878303,2,0,0,0,0
"7381",0.646464646464647,0.151515151515152,3,0.756636981668189,0.850654769907224,5,0,0,0,0
"7382",0.656565656565657,0.151515151515152,3,1.44734641536379,1.91022564228923,5,0,0,0,0
"7383",0.666666666666667,0.151515151515152,3,1.3104692774877,1.35217180971952,5,0,0,0,0
"7384",0.676767676767677,0.151515151515152,3,0.803126496780415,0.618095501035491,4,0,0,0,0
"7385",0.686868686868687,0.151515151515152,3,0.864575893134195,1.07718340520699,5,0,0,0,0
"7386",0.696969696969697,0.151515151515152,3,0.346007013923727,0.296740752812337,3,0,0,0,0
"7387",0.707070707070707,0.151515151515152,3,0.162839699277053,0.00808101709456201,4,0,0,0,0
"7388",0.717171717171717,0.151515151515152,3,0.234011821560858,-0.225860505879292,2,0,0,0,0
"7389",0.727272727272727,0.151515151515152,3,1.0014258883546,1.01458604756498,5,0,0,0,0
"7390",0.737373737373737,0.151515151515152,3,0.959333848359665,0.76073413706968,5,0,0,0,0
"7391",0.747474747474748,0.151515151515152,3,1.01436794922275,1.0873023174412,2,0,0,0,0
"7392",0.757575757575758,0.151515151515152,3,0.227320838449227,-0.338257970335584,3,0,0,0,0
"7393",0.767676767676768,0.151515151515152,3,1.02256493849356,1.32655028511579,5,0,0,0,0
"7394",0.777777777777778,0.151515151515152,3,1.40271847103055,1.64123881275952,5,0,0,0,0
"7395",0.787878787878788,0.151515151515152,3,1.29350942920312,1.28975778432342,5,1,0,1,0
"7396",0.797979797979798,0.151515151515152,3,1.0419135847596,0.753439953309683,5,0,0,0,0
"7397",0.808080808080808,0.151515151515152,3,0.83257442704916,0.434669357907819,4,1,0,0,0
"7398",0.818181818181818,0.151515151515152,3,1.24560805620622,1.2476694257457,4,1,0,0,0
"7399",0.828282828282828,0.151515151515152,3,1.10424281163182,0.96761716553941,5,0,0,0,0
"7400",0.838383838383838,0.151515151515152,3,0.7433993763041,0.679282573587402,2,0,0,0,0
"7401",0.848484848484849,0.151515151515152,3,0.351415067643001,0.135905074514932,2,0,0,0,0
"7402",0.858585858585859,0.151515151515152,3,0.657448574680455,0.835954195414371,4,0,0,0,0
"7403",0.868686868686869,0.151515151515152,3,0.758614305037146,0.657379816047686,5,0,0,0,0
"7404",0.878787878787879,0.151515151515152,3,0.862583507704612,0.979765325192571,4,0,0,0,0
"7405",0.888888888888889,0.151515151515152,3,0.393817178768004,0.231620430399706,4,0,0,0,0
"7406",0.898989898989899,0.151515151515152,3,0.201513263668897,0.00545168070065527,5,1,0,0,1
"7407",0.909090909090909,0.151515151515152,3,0.469919137038089,0.461390101385863,5,0,0,0,0
"7408",0.919191919191919,0.151515151515152,3,0.540226980782708,0.403013798026005,5,0,0,0,0
"7409",0.929292929292929,0.151515151515152,3,0.515848770070221,0.410775332433745,5,0,0,0,0
"7410",0.939393939393939,0.151515151515152,3,0.535554756967271,0.556551940713685,2,1,0,1,1
"7411",0.94949494949495,0.151515151515152,3,0.192163917183083,-0.0387753952778478,4,0,0,0,0
"7412",0.95959595959596,0.151515151515152,3,0.661980764142678,0.855309019202555,2,0,0,0,0
"7413",0.96969696969697,0.151515151515152,3,0.774745803320399,0.932399222331962,4,0,0,0,0
"7414",0.97979797979798,0.151515151515152,3,1.37614925002915,1.82416151254199,5,1,0,1,1
"7415",0.98989898989899,0.151515151515152,3,1.09468193666383,1.03951947750278,5,0,0,0,0
"7416",1,0.151515151515152,3,0.487687545758496,0.292846345615688,4,0,0,0,0
"7417",0,0.161616161616162,3,1.4069532773035,1.6959926805714,4,0,0,0,0
"7418",0.0101010101010101,0.161616161616162,3,1.65816220062873,2.00981810166581,5,0,0,0,0
"7419",0.0202020202020202,0.161616161616162,3,0.918828632927406,0.560553350654833,4,0,0,0,0
"7420",0.717171717171717,0.161616161616162,3,0.548701925381116,0.459938746759534,4,0,0,0,0
"7421",0.727272727272727,0.161616161616162,3,0.304803971304001,-0.178559988496385,2,0,0,0,0
"7422",0.737373737373737,0.161616161616162,3,0.0444980731497409,-0.577885750243804,2,1,0,1,0
"7423",0.747474747474748,0.161616161616162,3,0.581272654577736,0.627189630887739,4,0,0,0,0
"7424",0.757575757575758,0.161616161616162,3,0.606469369717785,0.592413899846992,4,1,0,1,0
"7425",0.767676767676768,0.161616161616162,3,0.947219586736296,0.91003806298298,2,0,0,0,0
"7426",0.777777777777778,0.161616161616162,3,1.03980389181103,0.743697848058849,5,0,0,0,0
"7427",0.787878787878788,0.161616161616162,3,1.19993066452481,1.09918666537852,5,0,0,0,0
"7428",0.797979797979798,0.161616161616162,3,0.098791169539648,-0.873501465606523,2,0,0,0,0
"7429",0.808080808080808,0.161616161616162,3,0.760833492136057,0.882589217937417,5,1,0,0,1
"7430",0.818181818181818,0.161616161616162,3,1.06084973969345,1.00058585241062,5,0,0,0,0
"7431",0.828282828282828,0.161616161616162,3,1.11895741559388,1.07480362157304,5,0,0,0,0
"7432",0.838383838383838,0.161616161616162,3,0.750438343947518,0.572087320423693,3,0,0,0,0
"7433",0.848484848484849,0.161616161616162,3,1.35180205343091,1.97958152869468,4,1,0,0,0
"7434",0.858585858585859,0.161616161616162,3,1.35240945325641,1.59827523010121,3,1,0,1,1
"7435",0.868686868686869,0.161616161616162,3,1.46753318826719,1.76390823960963,5,1,0,0,1
"7436",0.878787878787879,0.161616161616162,3,0.91668154497917,0.714098455863399,5,0,0,0,0
"7437",0.888888888888889,0.161616161616162,3,0.817004808385352,0.965873383669221,5,0,0,0,0
"7438",0.898989898989899,0.161616161616162,3,0.105425800472934,-0.274491690653324,5,0,0,0,0
"7439",0.909090909090909,0.161616161616162,3,-0.268881327512223,-0.782180333864586,4,0,0,0,0
"7440",0.919191919191919,0.161616161616162,3,-0.158047108267501,-0.484136198060388,2,1,0,1,1
"7441",0.929292929292929,0.161616161616162,3,0.554148237949371,0.782408469500565,2,0,0,0,0
"7442",0.939393939393939,0.161616161616162,3,0.572474624177311,0.541854680598097,4,0,0,0,0
"7443",0.94949494949495,0.161616161616162,3,0.604404065201484,0.670047992142292,3,0,0,0,0
"7444",0.95959595959596,0.161616161616162,3,1.25815196797718,1.70579784517934,4,1,0,1,1
"7445",0.96969696969697,0.161616161616162,3,0.919188969072461,0.62456014908347,5,1,0,0,0
"7446",0.97979797979798,0.161616161616162,3,1.02962519922638,0.825228330357507,4,0,0,0,0
"7447",0.98989898989899,0.161616161616162,3,1.34429457023996,1.53074431001159,5,0,0,0,0
"7448",1,0.161616161616162,3,0.627936090604969,0.33073615583817,4,1,0,0,1
"7449",0,0.171717171717172,3,0.598115803631199,0.0448811805750999,4,1,0,1,0
"7450",0.0101010101010101,0.171717171717172,3,1.65527339587447,2.15139949392783,5,1,0,1,1
"7451",0.0202020202020202,0.171717171717172,3,0.813495063784951,0.474730908329046,4,1,0,0,1
"7452",0.717171717171717,0.171717171717172,3,0.235656004368869,-0.171602975841963,2,0,0,0,0
"7453",0.727272727272727,0.171717171717172,3,-0.0182273700633394,-0.21789275165745,4,0,0,0,0
"7454",0.737373737373737,0.171717171717172,3,0.366380636813741,0.644345887668393,4,0,0,0,0
"7455",0.747474747474748,0.171717171717172,3,0.743241369617011,0.937545298173599,2,0,0,0,0
"7456",0.757575757575758,0.171717171717172,3,1.09252468232212,1.30131432253103,5,1,0,1,1
"7457",0.767676767676768,0.171717171717172,3,0.944736554750421,0.750924148000985,5,0,0,0,0
"7458",0.777777777777778,0.171717171717172,3,-0.00958867764100196,-1.02753238255132,1,0,0,0,0
"7459",0.787878787878788,0.171717171717172,3,-0.117542794941769,-0.733932374941069,1,0,0,0,0
"7460",0.797979797979798,0.171717171717172,3,0.356831475221791,0.473358000716376,3,0,0,0,0
"7461",0.808080808080808,0.171717171717172,3,0.783176812085878,0.837627730268377,5,0,0,0,0
"7462",0.818181818181818,0.171717171717172,3,0.607153034678632,0.187822874364936,3,0,0,0,0
"7463",0.828282828282828,0.171717171717172,3,0.99054036553887,1.04857765784286,4,0,0,0,0
"7464",0.838383838383838,0.171717171717172,3,0.861903271502252,0.694690216740403,5,0,0,0,0
"7465",0.848484848484849,0.171717171717172,3,0.831945602980608,0.481688984551033,4,0,0,0,0
"7466",0.858585858585859,0.171717171717172,3,0.744587566904887,0.266951442961709,2,0,0,0,0
"7467",0.868686868686869,0.171717171717172,3,0.725565567275598,0.320914447314907,3,0,0,0,0
"7468",0.878787878787879,0.171717171717172,3,0.510942216827646,0.144420564576179,2,0,0,0,0
"7469",0.888888888888889,0.171717171717172,3,0.220727258705752,-0.136631973057056,3,0,0,0,0
"7470",0.898989898989899,0.171717171717172,3,-0.0912977203231471,-0.280663867632014,3,0,0,0,0
"7471",0.909090909090909,0.171717171717172,3,-0.122924093787283,-0.0477615954931301,2,1,0,1,1
"7472",0.919191919191919,0.171717171717172,3,-0.46797922938057,-0.837575662993833,2,0,0,0,0
"7473",0.929292929292929,0.171717171717172,3,-0.151579958609464,-0.402951178859318,3,0,0,0,0
"7474",0.939393939393939,0.171717171717172,3,0.70938604073512,0.992996896176424,3,1,0,1,1
"7475",0.94949494949495,0.171717171717172,3,0.994502900033691,1.06803710300182,4,0,0,0,0
"7476",0.95959595959596,0.171717171717172,3,0.86815157780385,0.551897429940587,4,0,0,0,0
"7477",0.96969696969697,0.171717171717172,3,0.938320350397637,0.846847134929349,3,0,0,0,0
"7478",0.97979797979798,0.171717171717172,3,0.677777987512407,0.28897297778763,4,0,0,0,0
"7479",0.98989898989899,0.171717171717172,3,1.52839101574618,1.95827806466962,5,0,0,0,0
"7480",1,0.171717171717172,3,1.16693404571606,1.16121432809391,5,0,0,0,0
"7481",0,0.181818181818182,3,0.442353145381481,0.295633576410406,4,0,0,0,0
"7482",0.0101010101010101,0.181818181818182,3,0.507596710316456,0.11144255389146,4,0,0,0,0
"7483",0.0202020202020202,0.181818181818182,3,1.08727663235751,1.38395897566709,5,1,0,0,1
"7484",0.717171717171717,0.181818181818182,3,0.316338086091614,0.43511019933722,2,0,0,0,0
"7485",0.727272727272727,0.181818181818182,3,0.0296654462266754,-0.0173498838052704,3,0,0,0,0
"7486",0.737373737373737,0.181818181818182,3,0.625107289989399,1.01135660063666,4,0,0,0,0
"7487",0.747474747474748,0.181818181818182,3,0.474734382872262,0.170492198357905,4,1,0,0,0
"7488",0.757575757575758,0.181818181818182,3,1.18377155700161,1.37981847230451,5,0,0,0,0
"7489",0.767676767676768,0.181818181818182,3,1.36397287123883,1.6052083824544,5,0,0,0,0
"7490",0.777777777777778,0.181818181818182,3,0.276508875115381,-0.0884964156193244,3,0,0,0,0
"7491",0.787878787878788,0.181818181818182,3,0.615454823801017,1.01416113370866,4,0,0,0,0
"7492",0.797979797979798,0.181818181818182,3,1.10166344437345,1.47268371748997,5,0,0,0,0
"7493",0.808080808080808,0.181818181818182,3,0.660922248114648,0.283540136884746,5,0,0,0,0
"7494",0.818181818181818,0.181818181818182,3,0.202083336362022,-0.315082600018099,1,0,0,0,0
"7495",0.828282828282828,0.181818181818182,3,0.219125240347153,-0.152359456888479,3,1,0,0,0
"7496",0.838383838383838,0.181818181818182,3,0.605772207055666,0.601333868402869,2,1,0,0,0
"7497",0.848484848484849,0.181818181818182,3,0.787733456528137,0.840455813751594,4,0,0,0,0
"7498",0.858585858585859,0.181818181818182,3,0.646515563816118,0.550561847937985,4,1,0,0,0
"7499",0.868686868686869,0.181818181818182,3,1.18611242747386,1.67815331423422,5,0,0,0,0
"7500",0.878787878787879,0.181818181818182,3,0.998915431414425,1.20429056045067,4,0,0,0,0
"7501",0.888888888888889,0.181818181818182,3,1.04628723273966,1.51514146880463,5,0,0,0,0
"7502",0.898989898989899,0.181818181818182,3,0.302560238169483,0.188669085839963,4,0,0,0,0
"7503",0.909090909090909,0.181818181818182,3,-0.208246379009092,-0.396436984337503,2,0,0,0,0
"7504",0.919191919191919,0.181818181818182,3,-0.648867870048167,-0.945107745790571,2,0,0,0,0
"7505",0.929292929292929,0.181818181818182,3,-0.340603772244704,-0.416362333756247,2,0,0,0,0
"7506",0.939393939393939,0.181818181818182,3,-0.0859299046382523,-0.480198292104012,4,0,0,0,0
"7507",0.94949494949495,0.181818181818182,3,0.270388165942064,-0.0369535983657533,3,0,0,0,0
"7508",0.95959595959596,0.181818181818182,3,1.01149281969137,1.26880055513939,5,1,0,0,0
"7509",0.96969696969697,0.181818181818182,3,0.523213735421469,0.0777109781186718,5,0,0,0,0
"7510",0.97979797979798,0.181818181818182,3,0.778716255397091,0.757550051579624,4,0,0,0,0
"7511",0.98989898989899,0.181818181818182,3,0.359780983514867,-0.414729382416225,4,1,0,1,1
"7512",1,0.181818181818182,3,0.599324788437966,0.352303599453095,1,1,0,1,0
"7513",0,0.191919191919192,3,0.400024569457851,0.459747817134239,5,0,0,0,0
"7514",0.0101010101010101,0.191919191919192,3,0.8057455284569,1.08766425279112,3,1,0,0,1
"7515",0.0202020202020202,0.191919191919192,3,0.713580783981245,0.463145971761216,3,0,0,0,0
"7516",0.717171717171717,0.191919191919192,3,-0.145193260365313,-0.254883467456134,1,0,0,0,0
"7517",0.727272727272727,0.191919191919192,3,-0.309230472146322,-0.440741736513889,3,0,0,0,0
"7518",0.737373737373737,0.191919191919192,3,0.0070302297115522,0.0579187495483968,3,0,0,0,0
"7519",0.747474747474748,0.191919191919192,3,0.557009635440403,0.764069720324373,2,0,0,0,0
"7520",0.757575757575758,0.191919191919192,3,0.746884576988758,0.40731658725465,3,0,0,0,0
"7521",0.767676767676768,0.191919191919192,3,0.466382748600053,-0.199050344741288,2,1,0,0,0
"7522",0.777777777777778,0.191919191919192,3,0.622425915683546,0.5789009981759,5,0,0,0,0
"7523",0.787878787878788,0.191919191919192,3,1.15177054449385,1.4479742687403,3,1,0,1,0
"7524",0.797979797979798,0.191919191919192,3,0.418078034423492,-0.30248608497925,4,0,0,0,0
"7525",0.808080808080808,0.191919191919192,3,0.673911888316052,0.519011172526268,4,0,0,0,0
"7526",0.818181818181818,0.191919191919192,3,0.562070043668101,0.584280080736521,4,0,0,0,0
"7527",0.828282828282828,0.191919191919192,3,0.32664726519139,0.297362143247321,5,0,0,0,0
"7528",0.838383838383838,0.191919191919192,3,0.71501352504612,0.979005581392152,5,0,0,0,0
"7529",0.848484848484849,0.191919191919192,3,0.295793449293791,-0.0536107178956156,3,0,0,0,0
"7530",0.858585858585859,0.191919191919192,3,0.160554147100538,-0.221611788693384,4,0,0,0,0
"7531",0.868686868686869,0.191919191919192,3,0.486779968005349,0.278879652734833,3,0,0,0,0
"7532",0.878787878787879,0.191919191919192,3,1.0952320926421,1.28902535018273,2,0,0,0,0
"7533",0.888888888888889,0.191919191919192,3,0.34423417282915,-0.303108768874841,2,0,0,0,0
"7534",0.898989898989899,0.191919191919192,3,0.76659943078222,1.15290871509721,3,0,0,0,0
"7535",0.909090909090909,0.191919191919192,3,0.490184237090426,0.719801217567112,2,0,0,0,0
"7536",0.919191919191919,0.191919191919192,3,-0.451525461472203,-0.778295019222848,1,0,0,0,0
"7537",0.929292929292929,0.191919191919192,3,-0.690635633305073,-0.948831732348743,2,0,0,0,0
"7538",0.939393939393939,0.191919191919192,3,-0.362501871862952,-0.41442664461922,3,0,0,0,0
"7539",0.94949494949495,0.191919191919192,3,0.624697516484017,1.04413146358754,4,0,0,0,0
"7540",0.95959595959596,0.191919191919192,3,1.33602501192942,1.73294888983663,5,0,0,0,0
"7541",0.96969696969697,0.191919191919192,3,0.745608279104431,0.477075258377604,2,1,0,1,0
"7542",0.97979797979798,0.191919191919192,3,0.584896992635424,0.479754521219681,4,0,0,0,0
"7543",0.98989898989899,0.191919191919192,3,0.525141533416694,0.535549033867763,5,0,0,0,0
"7544",1,0.191919191919192,3,0.65159843082066,0.709933079773815,4,0,0,0,0
"7545",0,0.202020202020202,3,0.643938194813506,0.839663097883174,4,0,0,0,0
"7546",0.0101010101010101,0.202020202020202,3,0.55587709892171,0.44943797679336,5,1,0,0,1
"7547",0.0202020202020202,0.202020202020202,3,0.122160792876679,-0.376273338646093,3,0,0,0,0
"7548",0.878787878787879,0.202020202020202,3,0.110808283082363,-0.212849279928523,5,0,0,0,0
"7549",0.888888888888889,0.202020202020202,3,0.134629750918701,-0.0562223501660351,3,0,0,0,0
"7550",0.898989898989899,0.202020202020202,3,0.559473762890023,0.596434637852572,4,0,0,0,0
"7551",0.909090909090909,0.202020202020202,3,-0.315557373280758,-1.06608684102231,5,0,0,0,0
"7552",0.919191919191919,0.202020202020202,3,0.0180598011947885,0.354563014248617,4,1,0,1,1
"7553",0.929292929292929,0.202020202020202,3,-0.0274053492703553,0.198466465792237,4,1,0,1,1
"7554",0.939393939393939,0.202020202020202,3,-0.263608682900445,-0.484351364299737,5,1,0,1,0
"7555",0.94949494949495,0.202020202020202,3,-0.351188870044142,-1.03521994429035,2,0,0,0,0
"7556",0.95959595959596,0.202020202020202,3,0.41855019107621,0.220320888810198,5,0,0,0,0
"7557",0.96969696969697,0.202020202020202,3,0.833937950916039,0.902211928600173,4,0,0,0,0
"7558",0.97979797979798,0.202020202020202,3,0.752307986407721,0.717909500628167,2,0,0,0,0
"7559",0.98989898989899,0.202020202020202,3,0.255820627844704,-0.163584274341441,2,0,0,0,0
"7560",1,0.202020202020202,3,0.606903476899672,0.663820018541622,4,0,0,0,0
"7561",0,0.212121212121212,3,0.666065503542561,0.7891967936489,5,1,0,1,1
"7562",0.0101010101010101,0.212121212121212,3,0.102863895529112,-0.221045057890318,2,0,0,0,0
"7563",0.0202020202020202,0.212121212121212,3,0.354911601225007,0.598794843448547,5,1,0,1,0
"7564",0.878787878787879,0.212121212121212,3,-0.262462472991482,-0.347907921119686,1,0,0,0,0
"7565",0.888888888888889,0.212121212121212,3,-0.232189600156816,-0.455325052918723,2,1,0,0,0
"7566",0.898989898989899,0.212121212121212,3,-0.431576053780198,-0.913300356761719,2,1,0,0,1
"7567",0.909090909090909,0.212121212121212,3,-0.290585104313041,-0.347813098890569,3,0,0,0,0
"7568",0.919191919191919,0.212121212121212,3,-0.912107307702064,-1.68536344254606,1,0,0,0,0
"7569",0.929292929292929,0.212121212121212,3,-0.21731219568627,-0.107445606224245,2,0,0,0,0
"7570",0.939393939393939,0.212121212121212,3,0.0762211259533689,0.274224747294068,4,0,0,0,0
"7571",0.94949494949495,0.212121212121212,3,-0.38776325980532,-0.716515789910073,3,0,0,0,0
"7572",0.95959595959596,0.212121212121212,3,0.766734087246602,1.32099585438392,4,0,0,0,0
"7573",0.96969696969697,0.212121212121212,3,0.538605319365192,0.182336163650972,4,0,0,0,0
"7574",0.97979797979798,0.212121212121212,3,0.241297809453855,-0.155618157875758,2,0,0,0,0
"7575",0.98989898989899,0.212121212121212,3,0.741617014473557,1.05579971889249,5,1,0,1,0
"7576",1,0.212121212121212,3,0.166382235950771,-0.339514025455647,4,0,0,0,0
"7577",0,0.222222222222222,3,0.585611208458416,0.675377772874642,2,1,0,0,1
"7578",0.0101010101010101,0.222222222222222,3,0.23947697295439,0.198309735248163,3,0,0,0,0
"7579",0.0202020202020202,0.222222222222222,3,-0.0545926791664782,-0.303999711169512,3,0,0,0,0
"7580",0.878787878787879,0.222222222222222,3,-0.0888868917133444,0.124772802097541,4,1,0,0,1
"7581",0.888888888888889,0.222222222222222,3,-0.378229177530245,-0.586904491786862,4,0,0,0,0
"7582",0.898989898989899,0.222222222222222,3,0.580004138301071,1.38955686073056,5,0,0,0,0
"7583",0.909090909090909,0.222222222222222,3,0.408186640459736,0.67290564519546,3,0,0,0,0
"7584",0.919191919191919,0.222222222222222,3,-0.0659389355344411,-0.00272144229456484,1,0,0,0,0
"7585",0.929292929292929,0.222222222222222,3,0.022397392161962,0.0892425272844629,2,1,0,1,1
"7586",0.939393939393939,0.222222222222222,3,0.0140461756380044,-0.0835285842035259,2,0,0,0,0
"7587",0.94949494949495,0.222222222222222,3,0.341970558239793,0.558648582511396,4,0,0,0,0
"7588",0.95959595959596,0.222222222222222,3,0.319746626089247,0.0385250641019401,2,1,0,0,1
"7589",0.96969696969697,0.222222222222222,3,0.542092615745527,0.550441239957315,4,0,0,0,0
"7590",0.97979797979798,0.222222222222222,3,0.320486409289752,0.124017908851761,4,1,0,0,1
"7591",0.98989898989899,0.222222222222222,3,0.282557831435805,0.0538559731013638,2,1,0,1,0
"7592",1,0.222222222222222,3,0.70242106560319,1.00094786193728,4,1,0,1,0
"7593",0,0.232323232323232,3,0.947667774807533,1.30177506993118,5,0,0,0,0
"7594",0.0101010101010101,0.232323232323232,3,0.0614009591129167,-0.274521978565698,4,0,0,0,0
"7595",0.0202020202020202,0.232323232323232,3,0.380396576530693,0.820348455934535,5,0,0,0,0
"7596",0.878787878787879,0.232323232323232,3,0.449267756606651,0.783324081933887,3,0,0,0,0
"7597",0.888888888888889,0.232323232323232,3,0.747386607868025,1.11581085993431,5,0,0,0,0
"7598",0.898989898989899,0.232323232323232,3,0.364766599208141,-0.0645900000022211,4,0,0,0,0
"7599",0.909090909090909,0.232323232323232,3,0.545873320773175,0.507678975674723,4,0,0,0,0
"7600",0.919191919191919,0.232323232323232,3,0.117466314030441,-0.176225066489918,3,0,0,0,0
"7601",0.929292929292929,0.232323232323232,3,-0.0846917667917317,-0.346674469437984,3,0,0,0,0
"7602",0.939393939393939,0.232323232323232,3,-0.291973695986917,-0.693438220543489,2,0,0,0,0
"7603",0.94949494949495,0.232323232323232,3,-0.00982467540735671,-0.179687228755874,2,0,0,0,0
"7604",0.95959595959596,0.232323232323232,3,-0.0626431717757004,-0.417758032297465,3,1,0,0,1
"7605",0.96969696969697,0.232323232323232,3,0.0079923307184433,-0.284499758170093,4,0,0,0,0
"7606",0.97979797979798,0.232323232323232,3,-0.0199506614728086,-0.293068430433033,4,1,0,0,1
"7607",0.98989898989899,0.232323232323232,3,0.189323952580096,0.0796163293555349,4,0,0,0,0
"7608",1,0.232323232323232,3,1.33417037222105,1.95761814116308,5,0,0,0,0
"7609",0,0.242424242424242,3,0.930688475019101,1.06621379508078,4,0,0,0,0
"7610",0.0101010101010101,0.242424242424242,3,1.0719201371918,1.59903440242497,4,0,0,0,0
"7611",0.0202020202020202,0.242424242424242,3,0.195470138883682,-0.156086701373323,3,1,0,0,1
"7612",0.848484848484849,0.242424242424242,3,0.301634583155642,0.0977259733714088,3,0,0,0,0
"7613",0.858585858585859,0.242424242424242,3,0.245247730941391,0.387924049577034,2,0,0,0,0
"7614",0.868686868686869,0.242424242424242,3,0.585118006050918,0.820877073899573,4,1,0,1,0
"7615",0.878787878787879,0.242424242424242,3,0.629284312414984,0.490739421670539,2,0,0,0,0
"7616",0.888888888888889,0.242424242424242,3,0.988709311734556,1.0736820136559,5,0,0,0,0
"7617",0.898989898989899,0.242424242424242,3,0.733722441982673,0.56010501983664,4,0,0,0,0
"7618",0.909090909090909,0.242424242424242,3,0.312013959484514,-0.0918646391488318,2,0,0,0,0
"7619",0.919191919191919,0.242424242424242,3,0.101877265583993,-0.137249089222148,5,0,0,0,0
"7620",0.929292929292929,0.242424242424242,3,-0.101337503530211,-0.28674055919207,4,0,0,0,0
"7621",0.939393939393939,0.242424242424242,3,0.443556574646438,0.885458391089601,4,0,0,0,0
"7622",0.94949494949495,0.242424242424242,3,0.372533520045763,0.449757210140274,3,0,0,0,0
"7623",0.95959595959596,0.242424242424242,3,-0.0527985978310005,-0.29097741342172,1,0,0,0,0
"7624",0.96969696969697,0.242424242424242,3,0.116999507365379,0.204335360572293,4,0,0,0,0
"7625",0.97979797979798,0.242424242424242,3,0.17332877149051,0.186713844161607,2,0,0,0,0
"7626",0.98989898989899,0.242424242424242,3,0.250472314947732,0.0573120614234921,2,0,0,0,0
"7627",1,0.242424242424242,3,1.13945788171245,1.27293315311812,5,0,0,0,0
"7628",0,0.252525252525253,3,0.948714369142096,1.01649991396717,4,0,0,0,0
"7629",0.0101010101010101,0.252525252525253,3,1.03614666464355,1.20062817906305,5,0,0,0,0
"7630",0.0202020202020202,0.252525252525253,3,0.254980094706278,-0.0582515728853411,3,0,0,0,0
"7631",0.848484848484849,0.252525252525253,3,0.343889278332325,-0.116400338625123,4,0,0,0,0
"7632",0.858585858585859,0.252525252525253,3,0.569457091991165,0.615755248970471,2,0,0,0,0
"7633",0.868686868686869,0.252525252525253,3,0.361923968323945,-0.0146119917091557,2,0,0,0,0
"7634",0.878787878787879,0.252525252525253,3,0.363062230544042,-0.00833795208028321,3,1,0,0,1
"7635",0.888888888888889,0.252525252525253,3,0.935568600728569,0.935188307414258,3,0,0,0,0
"7636",0.898989898989899,0.252525252525253,3,1.02243902958853,0.964649878688568,4,1,0,0,0
"7637",0.909090909090909,0.252525252525253,3,0.621154340221654,0.399185360384192,4,0,0,0,0
"7638",0.919191919191919,0.252525252525253,3,0.152452292044172,-0.178815874859269,3,0,0,0,0
"7639",0.929292929292929,0.252525252525253,3,0.8197732299629,1.28389678477854,3,0,0,0,0
"7640",0.939393939393939,0.252525252525253,3,0.818029095402187,0.830113326554522,4,1,0,0,0
"7641",0.94949494949495,0.252525252525253,3,0.0582898830327021,-0.491408114072056,2,0,0,0,0
"7642",0.95959595959596,0.252525252525253,3,0.279993874108017,0.416712030984182,4,0,0,0,0
"7643",0.96969696969697,0.252525252525253,3,0.786127616780897,1.20494715406914,5,0,0,0,0
"7644",0.97979797979798,0.252525252525253,3,0.916346352372371,1.1939662230894,4,0,0,0,0
"7645",0.98989898989899,0.252525252525253,3,1.02076801807035,1.21566362330798,4,1,0,1,1
"7646",1,0.252525252525253,3,0.919992542325728,0.667553173911375,4,1,0,0,0
"7647",0,0.262626262626263,3,0.863258924260315,0.961415838273543,5,0,0,0,0
"7648",0.0101010101010101,0.262626262626263,3,0.811995851560112,0.934159033502187,4,0,0,0,0
"7649",0.0202020202020202,0.262626262626263,3,0.0244187976755852,-0.186148284028997,3,0,0,0,0
"7650",0.848484848484849,0.262626262626263,3,0.970792780241688,0.9303933959,5,1,0,1,1
"7651",0.858585858585859,0.262626262626263,3,0.476090846653257,0.0720851073052811,3,0,0,0,0
"7652",0.868686868686869,0.262626262626263,3,0.623115941778429,0.660686074795404,2,0,0,0,0
"7653",0.878787878787879,0.262626262626263,3,0.803460743863918,0.872850967896184,4,0,0,0,0
"7654",0.888888888888889,0.262626262626263,3,0.531929880916689,-0.0472710673027252,4,0,0,0,0
"7655",0.898989898989899,0.262626262626263,3,0.86802433811648,0.631772013879393,5,1,0,0,1
"7656",0.909090909090909,0.262626262626263,3,1.6439874903446,2.15890736679291,4,0,0,0,0
"7657",0.919191919191919,0.262626262626263,3,0.473539071333291,-0.23762496716235,5,1,0,1,0
"7658",0.929292929292929,0.262626262626263,3,0.250667173343511,-0.287849661275555,3,0,0,0,0
"7659",0.939393939393939,0.262626262626263,3,0.324296184262569,0.0662731519883726,3,1,0,0,1
"7660",0.94949494949495,0.262626262626263,3,0.0584965520719685,-0.179862057207244,2,0,0,0,0
"7661",0.95959595959596,0.262626262626263,3,0.104352807865171,-0.113835226051443,2,0,0,0,0
"7662",0.96969696969697,0.262626262626263,3,0.508694962739969,0.364247446762884,4,0,0,0,0
"7663",0.97979797979798,0.262626262626263,3,0.610349476892486,0.303870708517426,3,0,0,0,0
"7664",0.98989898989899,0.262626262626263,3,0.961872034508395,0.938622707001975,5,0,0,0,0
"7665",1,0.262626262626263,3,1.00089344598001,0.916633311838861,3,0,0,0,0
"7666",0,0.272727272727273,3,0.957834941189771,1.24695326713639,5,0,0,0,0
"7667",0.0101010101010101,0.272727272727273,3,0.755777403002888,0.937095000901831,5,0,0,0,0
"7668",0.0202020202020202,0.272727272727273,3,0.0790994059072345,0.0584326730634825,2,1,0,0,0
"7669",0.848484848484849,0.272727272727273,3,0.793807517052918,0.370377271252086,5,0,0,0,0
"7670",0.858585858585859,0.272727272727273,3,1.14298282602524,1.21896869691637,2,1,0,1,0
"7671",0.868686868686869,0.272727272727273,3,0.538170809504401,0.125416589922242,3,0,0,0,0
"7672",0.878787878787879,0.272727272727273,3,0.574778879946382,0.491017922150585,3,0,0,0,0
"7673",0.888888888888889,0.272727272727273,3,1.03886924973843,1.04897539902058,5,0,0,0,0
"7674",0.898989898989899,0.272727272727273,3,1.18910876091857,0.969199149334178,4,0,0,0,0
"7675",0.909090909090909,0.272727272727273,3,0.997696242556395,0.376979235372183,5,0,0,0,0
"7676",0.919191919191919,0.272727272727273,3,0.545857905537595,-0.101092076795739,4,1,0,0,1
"7677",0.929292929292929,0.272727272727273,3,0.301522654519889,0.0589418454002389,5,0,0,0,0
"7678",0.939393939393939,0.272727272727273,3,0.287973940200843,0.343440831037524,5,0,0,0,0
"7679",0.94949494949495,0.272727272727273,3,0.495941866565096,0.836217009923743,4,0,0,0,0
"7680",0.95959595959596,0.272727272727273,3,0.740551146953456,1.13049861364439,3,0,0,0,0
"7681",0.96969696969697,0.272727272727273,3,0.279150358051151,-0.0575115021262613,4,1,0,1,0
"7682",0.97979797979798,0.272727272727273,3,0.584808410297721,0.576309368534132,4,0,0,0,0
"7683",0.98989898989899,0.272727272727273,3,0.989049522850351,1.07144791070813,3,0,0,0,0
"7684",1,0.272727272727273,3,0.918672646328696,0.738530962025639,2,0,0,0,0
"7685",0,0.282828282828283,3,0.954625023584342,1.22336411992446,5,0,0,0,0
"7686",0.0101010101010101,0.282828282828283,3,0.477205969130083,0.420104379164598,5,1,0,1,0
"7687",0.0202020202020202,0.282828282828283,3,-0.0972816285519255,-0.211448089467531,2,0,0,0,0
"7688",0.0303030303030303,0.282828282828283,3,0.269057401090945,0.620043086242745,4,0,0,0,0
"7689",0.0404040404040404,0.282828282828283,3,0.0278814278182957,-0.113119138095933,2,0,0,0,0
"7690",0.0505050505050505,0.282828282828283,3,-0.684978505764687,-0.93267051799523,2,0,0,0,0
"7691",0.0606060606060606,0.282828282828283,3,-0.0759738229003442,0.564281462802979,5,0,0,0,0
"7692",0.0707070707070707,0.282828282828283,3,-0.00192369231073833,0.231382389571051,5,0,0,0,0
"7693",0.0808080808080808,0.282828282828283,3,0.437799782091682,0.748240508546899,3,0,0,0,0
"7694",0.0909090909090909,0.282828282828283,3,0.360834771372183,0.292057352284161,2,0,0,0,0
"7695",0.515151515151515,0.282828282828283,3,1.21248009114017,1.43999143351005,5,0,0,0,0
"7696",0.525252525252525,0.282828282828283,3,0.180083028960003,-0.363062371967074,2,0,0,0,0
"7697",0.535353535353535,0.282828282828283,3,0.466496847924267,0.508848070863405,2,0,0,0,0
"7698",0.545454545454546,0.282828282828283,3,1.13015955523765,1.48890706667547,5,0,0,0,0
"7699",0.707070707070707,0.282828282828283,3,-0.364442932630831,-0.38085761322712,2,1,0,0,1
"7700",0,0.292929292929293,3,0.444536850649978,0.424619013836521,3,0,0,0,0
"7701",0.0101010101010101,0.292929292929293,3,0.23158800794661,0.315067250335966,5,1,0,0,1
"7702",0.0202020202020202,0.292929292929293,3,0.265950234653392,0.638985376057739,5,1,0,0,1
"7703",0.0303030303030303,0.292929292929293,3,0.234727643240716,0.466114559663996,3,0,0,0,0
"7704",0.0404040404040404,0.292929292929293,3,-0.065392021355741,0.0656662704441149,2,0,0,0,0
"7705",0.0505050505050505,0.292929292929293,3,-0.432600816190772,-0.337570278195354,5,0,0,0,0
"7706",0.0606060606060606,0.292929292929293,3,-0.0720122173997549,0.221665809253233,2,0,0,0,0
"7707",0.0707070707070707,0.292929292929293,3,0.0435721415865858,0.102401994621264,3,1,0,1,0
"7708",0.0808080808080808,0.292929292929293,3,0.219317687287018,0.273888642418054,2,0,0,0,0
"7709",0.0909090909090909,0.292929292929293,3,0.310557653281145,0.470811069346176,2,0,0,0,0
"7710",0.515151515151515,0.292929292929293,3,1.67317809891874,2.24613758543691,5,0,0,0,0
"7711",0.525252525252525,0.292929292929293,3,1.24716236771267,1.53493869128157,3,0,0,0,0
"7712",0.535353535353535,0.292929292929293,3,0.986009377663868,1.12280005536822,5,1,0,1,1
"7713",0.545454545454546,0.292929292929293,3,1.34990926906321,1.64601508930568,5,0,0,0,0
"7714",0.707070707070707,0.292929292929293,3,0.336205058216093,0.74906492806473,4,0,0,0,0
"7715",0,0.303030303030303,3,-0.289516265030034,-0.476764080457712,2,0,0,0,0
"7716",0.0101010101010101,0.303030303030303,3,-0.421363093121849,-0.559401572356503,5,0,0,0,0
"7717",0.0202020202020202,0.303030303030303,3,0.269461370772834,0.753075500659419,3,0,0,0,0
"7718",0.0303030303030303,0.303030303030303,3,0.558515266901933,1.03219567670409,5,1,0,0,0
"7719",0.0404040404040404,0.303030303030303,3,0.181620046788139,0.364157608130508,4,1,0,1,1
"7720",0.0505050505050505,0.303030303030303,3,-0.627263214573589,-0.933568667714884,2,0,0,0,0
"7721",0.0606060606060606,0.303030303030303,3,-0.0246961932251501,0.352954494024224,4,0,0,0,0
"7722",0.0707070707070707,0.303030303030303,3,0.0106668838719969,0.0224196535831481,2,0,0,0,0
"7723",0.0808080808080808,0.303030303030303,3,0.285938137517501,0.483134187570595,3,1,0,1,0
"7724",0.0909090909090909,0.303030303030303,3,0.250464467165954,0.361085137292494,2,1,0,0,1
"7725",0.515151515151515,0.303030303030303,3,1.97131874786495,2.36262391969147,5,1,0,1,1
"7726",0.525252525252525,0.303030303030303,3,1.66594601601428,1.67370779239797,5,1,0,1,1
"7727",0.535353535353535,0.303030303030303,3,1.32832569610527,1.37924730180526,5,0,0,0,0
"7728",0.545454545454546,0.303030303030303,3,0.934280537527948,0.869904199386515,4,0,0,0,0
"7729",0.707070707070707,0.303030303030303,3,-0.114957000263835,-0.343366715262826,3,0,0,0,0
"7730",0,0.313131313131313,3,-0.372526061364044,-0.0936058890167653,4,0,0,0,0
"7731",0.0101010101010101,0.313131313131313,3,-0.0750345307104843,0.409808892966552,4,1,0,0,0
"7732",0.0202020202020202,0.313131313131313,3,0.297123551039653,0.683697453461193,4,0,0,0,0
"7733",0.0303030303030303,0.313131313131313,3,0.648798107607096,1.03399742478341,5,0,0,0,0
"7734",0.0404040404040404,0.313131313131313,3,0.191817715096761,0.19882532869765,3,1,0,0,0
"7735",0.0505050505050505,0.313131313131313,3,0.117757507752046,0.423415678494069,2,1,0,0,0
"7736",0.0606060606060606,0.313131313131313,3,0.671228490882984,1.34865569213273,5,0,0,0,0
"7737",0.0707070707070707,0.313131313131313,3,0.484401523588396,0.635314808305381,4,0,0,0,0
"7738",0.0808080808080808,0.313131313131313,3,-0.188990113852255,-0.715370979272072,2,0,0,0,0
"7739",0.0909090909090909,0.313131313131313,3,-0.403668781584878,-0.865377070686125,4,0,0,0,0
"7740",0.515151515151515,0.313131313131313,3,1.00803489232506,0.403797383898528,2,0,0,0,0
"7741",0.525252525252525,0.313131313131313,3,1.54224287406892,1.61890693567815,5,0,0,0,0
"7742",0.535353535353535,0.313131313131313,3,1.09241714841591,0.852214967992451,4,1,0,1,1
"7743",0.545454545454546,0.313131313131313,3,0.892932119902431,0.875081794672865,3,0,0,0,0
"7744",0.707070707070707,0.313131313131313,3,0.462659205051268,0.929483045012494,5,0,0,0,0
"7745",0.525252525252525,0.323232323232323,3,1.91374674095558,2.39383256339032,5,0,0,0,0
"7746",0.535353535353535,0.323232323232323,3,1.07048436558121,0.724517806055521,4,0,0,0,0
"7747",0.545454545454546,0.323232323232323,3,0.726026166178096,0.520832551184703,5,0,0,0,0
"7748",0.555555555555556,0.323232323232323,3,1.29126762546323,1.54115275105854,5,1,0,0,0
"7749",0.565656565656566,0.323232323232323,3,1.67311979863259,1.79224074614417,5,0,0,0,0
"7750",0.575757575757576,0.323232323232323,3,2.24341475728924,2.56115570964334,5,0,0,0,0
"7751",0.585858585858586,0.323232323232323,3,1.90685394330956,1.77013443432315,5,0,0,0,0
"7752",0.595959595959596,0.323232323232323,3,1.43357030343282,1.23308587405081,5,0,0,0,0
"7753",0.606060606060606,0.323232323232323,3,1.01298919331844,0.616921305893941,5,0,0,0,0
"7754",0.616161616161616,0.323232323232323,3,1.23963083474961,0.983367695384077,5,0,0,0,0
"7755",0.626262626262626,0.323232323232323,3,0.651950595734105,-0.024309081542947,2,0,0,0,0
"7756",0.777777777777778,0.323232323232323,3,0.983061497250314,1.09450972154315,4,0,0,0,0
"7757",0.787878787878788,0.323232323232323,3,0.617793273449327,0.341914743488801,3,0,0,0,0
"7758",0.797979797979798,0.323232323232323,3,0.917672245529299,1.11673510851157,4,0,0,0,0
"7759",0.808080808080808,0.323232323232323,3,1.24645081461058,1.69837771251189,5,0,0,0,0
"7760",0.818181818181818,0.323232323232323,3,0.852987871796084,0.824656300319608,5,0,0,0,0
"7761",0.828282828282828,0.323232323232323,3,0.394759265081087,0.0501473413304059,4,1,0,1,0
"7762",0.838383838383838,0.323232323232323,3,0.143163069815734,-0.178620465094068,2,0,0,0,0
"7763",0.848484848484849,0.323232323232323,3,0.422851411286235,0.541263401465704,4,0,0,0,0
"7764",0.858585858585859,0.323232323232323,3,0.74421629969373,0.994067618175376,2,1,0,0,0
"7765",0.868686868686869,0.323232323232323,3,0.947733835513429,1.30830144997069,3,0,0,0,0
"7766",0.525252525252525,0.333333333333333,3,1.3241629924971,1.11224144564955,3,0,0,0,0
"7767",0.535353535353535,0.333333333333333,3,0.87319963468274,0.580319739071916,2,0,0,0,0
"7768",0.545454545454546,0.333333333333333,3,1.54241002309553,2.17210242643622,5,0,0,0,0
"7769",0.555555555555556,0.333333333333333,3,1.87586606884441,2.23823452387325,5,0,0,0,0
"7770",0.565656565656566,0.333333333333333,3,2.35690202031437,2.73894276537469,5,1,0,1,0
"7771",0.575757575757576,0.333333333333333,3,2.22301762718748,2.0857165625433,5,0,0,0,0
"7772",0.585858585858586,0.333333333333333,3,1.98482297907027,1.84456733723784,5,0,0,0,0
"7773",0.595959595959596,0.333333333333333,3,1.52861106176395,1.33079513850737,4,0,0,0,0
"7774",0.606060606060606,0.333333333333333,3,1.60743957835067,1.82747822008901,5,1,0,1,1
"7775",0.616161616161616,0.333333333333333,3,1.2366858026224,1.13673488075101,5,0,0,0,0
"7776",0.626262626262626,0.333333333333333,3,0.765419381453093,0.55471756506643,5,0,0,0,0
"7777",0.777777777777778,0.333333333333333,3,1.23924152059087,1.44019829727601,5,1,0,1,1
"7778",0.787878787878788,0.333333333333333,3,1.05640262666592,1.11289355492345,4,0,0,0,0
"7779",0.797979797979798,0.333333333333333,3,1.19735759170534,1.30465360695716,5,0,0,0,0
"7780",0.808080808080808,0.333333333333333,3,1.57009987597062,1.82673442500714,5,0,0,0,0
"7781",0.818181818181818,0.333333333333333,3,0.464913974854943,-0.195670146638721,2,0,0,0,0
"7782",0.828282828282828,0.333333333333333,3,-0.349072423270467,-0.984216935740585,3,1,0,1,1
"7783",0.838383838383838,0.333333333333333,3,0.286379604968727,0.58376433313299,4,0,0,0,0
"7784",0.848484848484849,0.333333333333333,3,0.572961593981924,0.631899268433025,5,0,0,0,0
"7785",0.858585858585859,0.333333333333333,3,0.492688951874796,0.140571424365619,4,0,0,0,0
"7786",0.868686868686869,0.333333333333333,3,0.944901442729803,0.89560125890233,4,0,0,0,0
"7787",0.525252525252525,0.343434343434343,3,1.21245322263299,1.15320238323339,5,0,0,0,0
"7788",0.535353535353535,0.343434343434343,3,0.735741970162853,0.369503118501859,4,0,0,0,0
"7789",0.545454545454546,0.343434343434343,3,0.930249072659431,0.665206794702984,4,0,0,0,0
"7790",0.555555555555556,0.343434343434343,3,1.79115821595038,1.9872348821516,5,0,0,0,0
"7791",0.565656565656566,0.343434343434343,3,2.20584620668111,2.26452222602748,5,0,0,0,0
"7792",0.575757575757576,0.343434343434343,3,1.92662110448022,1.62842390541101,5,1,0,0,1
"7793",0.585858585858586,0.343434343434343,3,1.87317862223704,1.76710120894162,5,0,0,0,0
"7794",0.595959595959596,0.343434343434343,3,1.71665042642073,1.58327390101827,2,1,0,0,0
"7795",0.606060606060606,0.343434343434343,3,1.06532861044381,0.442612987490876,4,0,0,0,0
"7796",0.616161616161616,0.343434343434343,3,1.24763568409821,1.3463380523862,5,0,0,0,0
"7797",0.626262626262626,0.343434343434343,3,0.896102973063023,0.959180234238737,2,0,0,0,0
"7798",0.777777777777778,0.343434343434343,3,0.95183900735067,0.73147833094046,4,1,0,1,0
"7799",0.787878787878788,0.343434343434343,3,0.211610377315663,-0.620188925171323,2,1,0,1,1
"7800",0.797979797979798,0.343434343434343,3,0.893147675376454,0.866994547383723,4,0,0,0,0
"7801",0.808080808080808,0.343434343434343,3,1.05172920990727,0.884193917597663,3,0,0,0,0
"7802",0.818181818181818,0.343434343434343,3,0.0761925733549032,-0.469752538862171,2,1,0,1,0
"7803",0.828282828282828,0.343434343434343,3,0.108212230821124,0.280680404997308,4,0,0,0,0
"7804",0.838383838383838,0.343434343434343,3,0.867145996162227,1.36714228747111,5,0,0,0,0
"7805",0.848484848484849,0.343434343434343,3,0.73700052781239,0.619113106374989,5,0,0,0,0
"7806",0.858585858585859,0.343434343434343,3,0.803547177185489,0.741924660039314,5,0,0,0,0
"7807",0.868686868686869,0.343434343434343,3,1.25001560947708,1.24664942094759,5,0,0,0,0
"7808",0.525252525252525,0.353535353535354,3,0.344594854575392,-0.216398779806984,2,1,0,1,0
"7809",0.535353535353535,0.353535353535354,3,0.703835971735976,0.75078855467988,3,0,0,0,0
"7810",0.545454545454546,0.353535353535354,3,0.903587688498403,0.904743125472248,3,0,0,0,0
"7811",0.555555555555556,0.353535353535354,3,1.0022891088379,0.754872250186582,5,0,0,0,0
"7812",0.565656565656566,0.353535353535354,3,1.27346469912339,1.08631238771534,4,0,0,0,0
"7813",0.575757575757576,0.353535353535354,3,0.968674355877792,0.374680837605833,3,0,0,0,0
"7814",0.585858585858586,0.353535353535354,3,1.6878038735485,1.85872190768255,5,0,0,0,0
"7815",0.595959595959596,0.353535353535354,3,1.3080298255764,0.895061578823364,5,0,0,0,0
"7816",0.606060606060606,0.353535353535354,3,1.40822673510844,1.35044350287998,5,1,0,0,0
"7817",0.616161616161616,0.353535353535354,3,1.60691678702745,2.02041210660382,5,0,0,0,0
"7818",0.626262626262626,0.353535353535354,3,1.00220570424849,1.05931309985257,4,0,0,0,0
"7819",0.777777777777778,0.353535353535354,3,0.642328592493363,0.471407824938134,2,1,0,1,0
"7820",0.787878787878788,0.353535353535354,3,0.0291167693982249,-0.582743121664957,2,0,0,0,0
"7821",0.797979797979798,0.353535353535354,3,0.866068691074074,1.04811817419983,5,0,0,0,0
"7822",0.808080808080808,0.353535353535354,3,0.687158975387003,0.433619705857623,5,0,0,0,0
"7823",0.818181818181818,0.353535353535354,3,0.348987448882596,0.247232147173207,2,0,0,0,0
"7824",0.828282828282828,0.353535353535354,3,-0.0483829093441195,-0.452411888986664,4,0,0,0,0
"7825",0.838383838383838,0.353535353535354,3,0.217478238276796,-0.0983947415263184,5,0,0,0,0
"7826",0.848484848484849,0.353535353535354,3,0.490277838448505,0.278109467039918,5,0,0,0,0
"7827",0.858585858585859,0.353535353535354,3,0.250892743957259,-0.360354394579841,5,0,0,0,0
"7828",0.868686868686869,0.353535353535354,3,0.842646590641928,0.635924502256846,3,0,0,0,0
"7829",0.353535353535354,0.363636363636364,3,-0.139024852412055,-0.353511905329864,3,0,0,0,0
"7830",0.363636363636364,0.363636363636364,3,-0.475992339021357,-0.778129844672715,3,0,0,0,0
"7831",0.373737373737374,0.363636363636364,3,0.224410252048228,0.63963100031377,2,0,0,0,0
"7832",0.383838383838384,0.363636363636364,3,0.444856960926007,0.737028259056634,5,0,0,0,0
"7833",0.393939393939394,0.363636363636364,3,0.0220168465332889,-0.134911097297304,3,0,0,0,0
"7834",0.404040404040404,0.363636363636364,3,0.704060756273243,1.16621730280691,5,0,0,0,0
"7835",0.414141414141414,0.363636363636364,3,-0.0884778503479285,-0.429684807602056,2,0,0,0,0
"7836",0.424242424242424,0.363636363636364,3,0.221852719142501,0.409553315002543,4,0,0,0,0
"7837",0.797979797979798,0.363636363636364,3,0.463887793245057,0.0876169937266486,3,0,0,0,0
"7838",0.808080808080808,0.363636363636364,3,1.14539292928251,1.54784414426906,4,0,0,0,0
"7839",0.818181818181818,0.363636363636364,3,1.47832944964081,2.07680070810614,5,0,0,0,0
"7840",0.828282828282828,0.363636363636364,3,0.733770458123255,0.690566418435987,3,0,0,0,0
"7841",0.838383838383838,0.363636363636364,3,0.701808422756817,0.851295748173202,4,1,0,1,1
"7842",0.848484848484849,0.363636363636364,3,0.405927679873324,0.194993676036109,2,0,0,0,0
"7843",0.858585858585859,0.363636363636364,3,0.544361022205073,0.57060936585984,3,1,0,0,0
"7844",0.868686868686869,0.363636363636364,3,1.29566878841358,1.67321413089191,5,0,0,0,0
"7845",0.878787878787879,0.363636363636364,3,1.01781817214946,0.745561685477622,4,0,0,0,0
"7846",0.888888888888889,0.363636363636364,3,0.433272779583666,-0.0459102839501673,3,0,0,0,0
"7847",0.898989898989899,0.363636363636364,3,0.458090400057295,0.266118813050715,2,0,0,0,0
"7848",0.909090909090909,0.363636363636364,3,0.958067536245209,1.09171319975739,4,0,0,0,0
"7849",0.919191919191919,0.363636363636364,3,1.00464170949964,0.873829996209176,4,0,0,0,0
"7850",0.929292929292929,0.363636363636364,3,0.464393829442801,-0.0736962554301077,2,0,0,0,0
"7851",0.939393939393939,0.363636363636364,3,0.568660537675047,0.33947731598681,5,0,0,0,0
"7852",0.94949494949495,0.363636363636364,3,1.11258759081049,1.23008515274199,5,1,0,0,1
"7853",0.353535353535354,0.373737373737374,3,0.354133172621501,0.860673434055912,2,1,0,1,1
"7854",0.363636363636364,0.373737373737374,3,0.274224058528937,0.653172706074647,3,0,0,0,0
"7855",0.373737373737374,0.373737373737374,3,-0.235765414451743,-0.516370426812015,3,0,0,0,0
"7856",0.383838383838384,0.373737373737374,3,-0.137486624319955,-0.178222979122273,4,1,0,0,1
"7857",0.393939393939394,0.373737373737374,3,0.114804455992535,0.310541673014959,4,0,0,0,0
"7858",0.404040404040404,0.373737373737374,3,0.165335682376482,0.189904238554955,4,0,0,0,0
"7859",0.414141414141414,0.373737373737374,3,0.456689487285932,0.92787342195542,4,0,0,0,0
"7860",0.424242424242424,0.373737373737374,3,0.610682475784902,1.01133066870546,5,0,0,0,0
"7861",0.797979797979798,0.373737373737374,3,0.561187851892369,0.488245319008577,4,0,0,0,0
"7862",0.808080808080808,0.373737373737374,3,1.40477642581377,1.67568712417135,3,0,0,0,0
"7863",0.818181818181818,0.373737373737374,3,1.87325922351419,2.09955983636498,5,0,0,0,0
"7864",0.828282828282828,0.373737373737374,3,0.670100818273432,-0.0541366136548254,3,0,0,0,0
"7865",0.838383838383838,0.373737373737374,3,0.848693780937637,0.927395326828495,4,1,0,1,0
"7866",0.848484848484849,0.373737373737374,3,1.35533301113326,1.8395316881538,4,0,0,0,0
"7867",0.858585858585859,0.373737373737374,3,1.08176598027386,0.960221738533299,4,0,0,0,0
"7868",0.868686868686869,0.373737373737374,3,1.30838473770419,1.26723251406557,4,0,0,0,0
"7869",0.878787878787879,0.373737373737374,3,0.938860657450564,0.636681626038313,2,0,0,0,0
"7870",0.888888888888889,0.373737373737374,3,0.856109509119925,0.907313766733533,5,1,0,1,1
"7871",0.898989898989899,0.373737373737374,3,1.64542130322946,2.35730114682317,5,1,0,0,1
"7872",0.909090909090909,0.373737373737374,3,0.763202817630967,0.15377159707531,2,0,0,0,0
"7873",0.919191919191919,0.373737373737374,3,0.958205077877529,0.959456024065624,4,0,0,0,0
"7874",0.929292929292929,0.373737373737374,3,0.782680407969596,0.722991918244379,5,0,0,0,0
"7875",0.939393939393939,0.373737373737374,3,0.537513030640909,0.261366967132144,4,0,0,0,0
"7876",0.94949494949495,0.373737373737374,3,0.632576461345808,0.374737573523537,4,0,0,0,0
"7877",0.353535353535354,0.383838383838384,3,0.898707327427708,1.43861171241035,5,0,0,0,0
"7878",0.363636363636364,0.383838383838384,3,0.418124949404721,0.43741222327029,2,1,0,1,0
"7879",0.373737373737374,0.383838383838384,3,-0.181643717592979,-0.225170892233445,1,0,0,0,0
"7880",0.383838383838384,0.383838383838384,3,-0.091834907552799,0.169839279665791,4,0,0,0,0
"7881",0.393939393939394,0.383838383838384,3,-0.196870982196184,-0.201477522690511,4,1,0,1,1
"7882",0.404040404040404,0.383838383838384,3,0.38081856197548,0.854756270296026,4,0,0,0,0
"7883",0.414141414141414,0.383838383838384,3,0.496499076901458,0.708955213439543,4,0,0,0,0
"7884",0.424242424242424,0.383838383838384,3,0.820912866850644,1.317559823466,5,1,0,1,1
"7885",0.797979797979798,0.383838383838384,3,1.32622776226186,1.87338647017746,5,0,0,0,0
"7886",0.808080808080808,0.383838383838384,3,0.790898602329356,0.13061782366707,5,1,0,0,1
"7887",0.818181818181818,0.383838383838384,3,1.29083117760978,1.23348966231146,4,1,0,1,0
"7888",0.828282828282828,0.383838383838384,3,0.975022873411806,0.802437011435454,5,0,0,0,0
"7889",0.838383838383838,0.383838383838384,3,0.680400916016088,0.308696029699927,4,0,0,0,0
"7890",0.848484848484849,0.383838383838384,3,1.34113614069497,1.45373933190293,5,0,0,0,0
"7891",0.858585858585859,0.383838383838384,3,0.919281462565583,0.423519749274003,4,0,0,0,0
"7892",0.868686868686869,0.383838383838384,3,1.48000757187095,1.68292506259581,4,0,0,0,0
"7893",0.878787878787879,0.383838383838384,3,1.37248175348706,1.34596981303227,4,1,0,1,0
"7894",0.888888888888889,0.383838383838384,3,0.931446794489312,0.505385150194531,5,0,0,0,0
"7895",0.898989898989899,0.383838383838384,3,1.40125838950861,1.39371522771465,4,0,0,0,0
"7896",0.909090909090909,0.383838383838384,3,1.27987283592012,1.2223616938386,5,0,0,0,0
"7897",0.919191919191919,0.383838383838384,3,1.04428276590444,0.861685988319181,4,1,0,0,0
"7898",0.929292929292929,0.383838383838384,3,0.92442768507062,0.785799448118273,3,0,0,0,0
"7899",0.939393939393939,0.383838383838384,3,0.438531137818594,-0.0230591809706779,4,0,0,0,0
"7900",0.94949494949495,0.383838383838384,3,1.28558377041875,1.68802403714248,5,1,0,1,0
"7901",0.353535353535354,0.393939393939394,3,0.535384924327035,0.547134163814676,5,0,0,0,0
"7902",0.363636363636364,0.393939393939394,3,0.593310218901348,0.864781075858452,3,0,0,0,0
"7903",0.373737373737374,0.393939393939394,3,-0.183699188350463,-0.325404648185399,2,0,0,0,0
"7904",0.383838383838384,0.393939393939394,3,0.181180673529292,0.719015210650803,5,0,0,0,0
"7905",0.393939393939394,0.393939393939394,3,-0.139532925588024,-0.107442410471468,4,1,0,1,0
"7906",0.404040404040404,0.393939393939394,3,0.102649253293208,0.277351065229827,2,0,0,0,0
"7907",0.414141414141414,0.393939393939394,3,0.734238953580725,1.26150091723802,5,0,0,0,0
"7908",0.424242424242424,0.393939393939394,3,0.297466201152664,0.233032949112068,3,0,0,0,0
"7909",0.797979797979798,0.393939393939394,3,0.995189571574568,1.03165159233078,3,0,0,0,0
"7910",0.808080808080808,0.393939393939394,3,0.944200803543269,0.870815060535012,4,0,0,0,0
"7911",0.818181818181818,0.393939393939394,3,0.807691314351083,0.512658187543686,2,0,0,0,0
"7912",0.828282828282828,0.393939393939394,3,0.943715196112093,0.905633384324067,2,0,0,0,0
"7913",0.838383838383838,0.393939393939394,3,1.08454399847552,1.14163890407324,5,0,0,0,0
"7914",0.848484848484849,0.393939393939394,3,0.830962813569069,0.431601995091426,4,1,0,1,0
"7915",0.858585858585859,0.393939393939394,3,0.876479470669074,0.659409617560812,5,1,0,0,0
"7916",0.868686868686869,0.393939393939394,3,0.76841229677052,0.259722872075574,4,0,0,0,0
"7917",0.878787878787879,0.393939393939394,3,0.86796243830091,0.538932156552914,4,0,0,0,0
"7918",0.888888888888889,0.393939393939394,3,0.811681932786593,0.496907678251852,2,1,0,1,1
"7919",0.898989898989899,0.393939393939394,3,1.35537673067731,1.3965307154055,4,0,0,0,0
"7920",0.909090909090909,0.393939393939394,3,2.08908573851435,2.55675512330515,4,0,0,0,0
"7921",0.919191919191919,0.393939393939394,3,1.9229978008201,2.0578537850294,5,1,0,0,0
"7922",0.929292929292929,0.393939393939394,3,1.94520086214791,2.30155854311416,5,0,0,0,0
"7923",0.939393939393939,0.393939393939394,3,1.3814876817884,1.28534784363595,5,1,0,1,1
"7924",0.94949494949495,0.393939393939394,3,0.582802035172005,-0.273583712364289,3,0,0,0,0
"7925",0.353535353535354,0.404040404040404,3,0.435331662157891,0.611609073545794,5,0,0,0,0
"7926",0.363636363636364,0.404040404040404,3,0.296170454430859,0.355333922100296,4,1,0,0,1
"7927",0.373737373737374,0.404040404040404,3,0.263612468681548,0.621394606829835,4,0,0,0,0
"7928",0.383838383838384,0.404040404040404,3,0.267170167455265,0.613409267455179,5,0,0,0,0
"7929",0.393939393939394,0.404040404040404,3,-0.184991130371529,-0.1738930324102,4,0,0,0,0
"7930",0.404040404040404,0.404040404040404,3,-0.464903394329251,-0.651338715895206,2,0,0,0,0
"7931",0.414141414141414,0.404040404040404,3,-0.123914343610496,-0.104142248403262,1,0,0,0,0
"7932",0.424242424242424,0.404040404040404,3,-0.107031853288406,-0.0629864823868593,5,0,0,0,0
"7933",0.434343434343434,0.404040404040404,3,0.276834901022697,0.694941605702247,4,1,0,1,0
"7934",0.444444444444444,0.404040404040404,3,0.713828749384944,1.04708295917327,4,0,0,0,0
"7935",0.454545454545455,0.404040404040404,3,1.09176715538407,1.29895392961408,4,0,0,0,0
"7936",0.464646464646465,0.404040404040404,3,1.78321679024221,2.19649821114413,4,1,0,1,1
"7937",0.474747474747475,0.404040404040404,3,1.58175112062025,1.46467405162594,5,0,0,0,0
"7938",0.484848484848485,0.404040404040404,3,1.1386194886514,0.924468508669571,3,0,0,0,0
"7939",0.494949494949495,0.404040404040404,3,0.713503077433009,0.575716115740108,2,0,0,0,0
"7940",0.505050505050505,0.404040404040404,3,0.9205936307635,1.19903441276399,4,0,0,0,0
"7941",0.515151515151515,0.404040404040404,3,1.18516446196412,1.34093494569395,5,0,0,0,0
"7942",0.525252525252525,0.404040404040404,3,1.41839143651292,1.52708296772539,5,0,0,0,0
"7943",0.535353535353535,0.404040404040404,3,1.44271848749203,1.64216099116864,5,1,0,1,1
"7944",0.545454545454546,0.404040404040404,3,1.78032468887183,2.14018564189234,5,0,0,0,0
"7945",0.555555555555556,0.404040404040404,3,1.50365934142318,1.30289066093628,4,0,0,0,0
"7946",0.565656565656566,0.404040404040404,3,1.21626636608825,1.073146131929,4,0,0,0,0
"7947",0.575757575757576,0.404040404040404,3,1.72820459852469,2.19717544572978,5,0,0,0,0
"7948",0.585858585858586,0.404040404040404,3,1.6793851801203,1.84519238669568,3,0,0,0,0
"7949",0.797979797979798,0.404040404040404,3,0.492294873135926,0.197378055631177,2,0,0,0,0
"7950",0.808080808080808,0.404040404040404,3,0.917160772155632,1.01612209549186,2,0,0,0,0
"7951",0.818181818181818,0.404040404040404,3,1.15294675780718,1.27780700044219,5,0,0,0,0
"7952",0.828282828282828,0.404040404040404,3,0.992295855563655,0.809754614867885,4,0,0,0,0
"7953",0.838383838383838,0.404040404040404,3,1.08506960480097,1.03887143052853,4,0,0,0,0
"7954",0.848484848484849,0.404040404040404,3,0.894516195122806,0.747352368074253,4,1,0,1,0
"7955",0.858585858585859,0.404040404040404,3,1.00469523922487,1.07145216412355,5,0,0,0,0
"7956",0.868686868686869,0.404040404040404,3,0.804197199504542,0.668367670824923,2,0,0,0,0
"7957",0.878787878787879,0.404040404040404,3,0.653643146715485,0.433290760902465,3,0,0,0,0
"7958",0.888888888888889,0.404040404040404,3,1.49090513214052,1.96387587735872,5,0,0,0,0
"7959",0.898989898989899,0.404040404040404,3,1.82899332186746,1.90224767027271,5,0,0,0,0
"7960",0.909090909090909,0.404040404040404,3,1.87352419127776,1.54691064551955,5,0,0,0,0
"7961",0.919191919191919,0.404040404040404,3,2.36140091650895,2.45121723620221,5,0,0,0,0
"7962",0.929292929292929,0.404040404040404,3,1.96585555652133,1.5861924861675,5,0,0,0,0
"7963",0.939393939393939,0.404040404040404,3,1.85032455337541,1.88638166164707,5,1,0,0,0
"7964",0.94949494949495,0.404040404040404,3,1.45456660011972,1.50932061016919,4,1,0,1,0
"7965",0.95959595959596,0.404040404040404,3,0.783028408031559,0.461626409280883,3,0,0,0,0
"7966",0.96969696969697,0.404040404040404,3,0.555730939817832,0.588082138505287,4,0,0,0,0
"7967",0.97979797979798,0.404040404040404,3,0.317208800523058,0.244339646687307,3,0,0,0,0
"7968",0.98989898989899,0.404040404040404,3,-0.675691491616883,-1.57295429019818,4,1,0,0,1
"7969",1,0.404040404040404,3,-0.972420455295026,-1.6588467952394,1,0,0,0,0
"7970",0.353535353535354,0.414141414141414,3,0.488561564048553,0.869418737186982,2,0,0,0,0
"7971",0.363636363636364,0.414141414141414,3,-0.00296815818841162,-0.140552103768034,4,0,0,0,0
"7972",0.373737373737374,0.414141414141414,3,-0.214587090974265,-0.268259923753809,2,1,0,1,1
"7973",0.383838383838384,0.414141414141414,3,-0.0105195057024637,0.289642445712815,3,0,0,0,0
"7974",0.393939393939394,0.414141414141414,3,0.00428108049235421,0.444535471555219,5,1,0,0,1
"7975",0.404040404040404,0.414141414141414,3,-1.01806655579817,-1.39911295650954,1,0,0,0,0
"7976",0.414141414141414,0.414141414141414,3,-0.475044945636859,-0.087470249332202,4,0,0,0,0
"7977",0.424242424242424,0.414141414141414,3,-0.0798063811588076,0.276280288218129,3,0,0,0,0
"7978",0.434343434343434,0.414141414141414,3,0.453132790123134,0.886721898353799,4,0,0,0,0
"7979",0.444444444444444,0.414141414141414,3,0.00848004090120325,-0.422840609271963,4,0,0,0,0
"7980",0.454545454545455,0.414141414141414,3,0.865070277874382,1.12816954863131,2,0,0,0,0
"7981",0.464646464646465,0.414141414141414,3,1.30484760197221,1.32889022989939,5,0,0,0,0
"7982",0.474747474747475,0.414141414141414,3,1.69022899561319,1.99463417293199,5,1,0,0,0
"7983",0.484848484848485,0.414141414141414,3,0.83440606833231,0.48562121186493,3,0,0,0,0
"7984",0.494949494949495,0.414141414141414,3,0.128154556874052,-0.324949377271867,4,0,0,0,0
"7985",0.505050505050505,0.414141414141414,3,0.616347803072757,0.752492815385514,3,1,0,1,1
"7986",0.515151515151515,0.414141414141414,3,1.00499128423305,1.10268225959446,4,0,0,0,0
"7987",0.525252525252525,0.414141414141414,3,0.729665170608503,0.331501057002665,3,0,0,0,0
"7988",0.535353535353535,0.414141414141414,3,0.579994005185965,0.0908049093131127,2,0,0,0,0
"7989",0.545454545454546,0.414141414141414,3,0.956585678526338,0.757679085607216,3,0,0,0,0
"7990",0.555555555555556,0.414141414141414,3,0.713842069978299,0.269764944666927,3,0,0,0,0
"7991",0.565656565656566,0.414141414141414,3,1.82062660131487,2.50473478935878,4,0,0,0,0
"7992",0.575757575757576,0.414141414141414,3,1.20751807762402,0.668513518547561,5,1,0,1,1
"7993",0.585858585858586,0.414141414141414,3,1.12660560419816,0.807742456502147,5,0,0,0,0
"7994",0.797979797979798,0.414141414141414,3,1.05615710614815,1.33773678192715,5,1,0,1,0
"7995",0.808080808080808,0.414141414141414,3,0.9306386692518,0.701416102748019,5,1,0,0,1
"7996",0.818181818181818,0.414141414141414,3,1.24347431960252,1.23816955643445,3,0,0,0,0
"7997",0.828282828282828,0.414141414141414,3,1.45304315729645,1.56708551214326,5,1,0,0,1
"7998",0.838383838383838,0.414141414141414,3,1.18460708980304,1.0216265201367,5,0,0,0,0
"7999",0.848484848484849,0.414141414141414,3,0.734279294425486,0.369602421593029,2,0,0,0,0
"8000",0.858585858585859,0.414141414141414,3,0.846835938114675,0.786769653513496,5,0,0,0,0
"8001",0.868686868686869,0.414141414141414,3,0.937061295145538,0.976165704809039,5,0,0,0,0
"8002",0.878787878787879,0.414141414141414,3,0.606706026505528,0.243775305118768,2,0,0,0,0
"8003",0.888888888888889,0.414141414141414,3,0.870213358165239,0.506737660990271,4,1,0,1,0
"8004",0.898989898989899,0.414141414141414,3,1.53573148691348,1.46432120203275,4,0,0,0,0
"8005",0.909090909090909,0.414141414141414,3,2.14329521972422,2.25831711838965,3,0,0,0,0
"8006",0.919191919191919,0.414141414141414,3,1.7491339678924,1.13876693472999,5,0,0,0,0
"8007",0.929292929292929,0.414141414141414,3,1.73689381315825,1.39780308810064,5,0,0,0,0
"8008",0.939393939393939,0.414141414141414,3,1.2308749370115,0.522506186420783,2,0,0,0,0
"8009",0.94949494949495,0.414141414141414,3,1.59080925842627,1.62351215831587,4,1,0,0,0
"8010",0.95959595959596,0.414141414141414,3,1.10535520585177,0.856530860072597,4,0,0,0,0
"8011",0.96969696969697,0.414141414141414,3,0.576722819982146,0.255826858908185,5,1,0,1,1
"8012",0.97979797979798,0.414141414141414,3,-0.210760676416853,-0.745790796897297,3,1,0,1,0
"8013",0.98989898989899,0.414141414141414,3,-0.620492001979498,-0.744418853577235,1,0,0,0,0
"8014",1,0.414141414141414,3,-0.571425468356183,-0.401202966551516,2,1,0,0,1
"8015",0.353535353535354,0.424242424242424,3,-0.220316975334404,-0.339782882498203,5,0,0,0,0
"8016",0.363636363636364,0.424242424242424,3,-0.18943793999677,-0.0408390076544874,2,0,0,0,0
"8017",0.373737373737374,0.424242424242424,3,-0.258423112485798,0.00833470565753403,2,0,0,0,0
"8018",0.383838383838384,0.424242424242424,3,0.327269525711054,1.14164327956781,5,0,0,0,0
"8019",0.393939393939394,0.424242424242424,3,-0.306970045608647,-0.21212824854066,2,1,0,1,1
"8020",0.404040404040404,0.424242424242424,3,-0.674645038177925,-0.406423498134589,2,0,0,0,0
"8021",0.414141414141414,0.424242424242424,3,-0.42718322394093,-0.056101751693308,2,0,0,0,0
"8022",0.424242424242424,0.424242424242424,3,-0.214923787762328,-0.0227385325729224,2,1,0,0,0
"8023",0.434343434343434,0.424242424242424,3,0.494167149121047,1.08778834465962,4,0,0,0,0
"8024",0.444444444444444,0.424242424242424,3,0.391873973667742,0.614327116038732,4,0,0,0,0
"8025",0.454545454545455,0.424242424242424,3,1.26919342338372,1.95863763130342,5,1,0,0,1
"8026",0.464646464646465,0.424242424242424,3,1.30233442811217,1.35130036820356,5,0,0,0,0
"8027",0.474747474747475,0.424242424242424,3,1.74926491380162,2.15732818154609,5,1,0,1,1
"8028",0.484848484848485,0.424242424242424,3,1.43038193213934,1.76705536423439,3,0,0,0,0
"8029",0.494949494949495,0.424242424242424,3,0.105802543356225,-0.324665594637381,4,0,0,0,0
"8030",0.505050505050505,0.424242424242424,3,0.524138385220455,0.794640162220002,4,1,0,1,0
"8031",0.515151515151515,0.424242424242424,3,1.40410963042227,2.07778698319797,4,1,0,1,1
"8032",0.525252525252525,0.424242424242424,3,1.2422046005785,1.53110763222032,5,1,0,0,1
"8033",0.535353535353535,0.424242424242424,3,1.33168083882789,1.82719012393487,5,0,0,0,0
"8034",0.545454545454546,0.424242424242424,3,1.1554222267055,1.33180133015897,5,0,0,0,0
"8035",0.555555555555556,0.424242424242424,3,0.735252589590907,0.504409514474384,5,1,0,1,1
"8036",0.565656565656566,0.424242424242424,3,1.22429528278607,1.26097634996638,5,0,0,0,0
"8037",0.575757575757576,0.424242424242424,3,0.737571491248806,0.27300007171801,4,0,0,0,0
"8038",0.585858585858586,0.424242424242424,3,0.983973543352648,0.965490416581976,4,0,0,0,0
"8039",0.797979797979798,0.424242424242424,3,1.43378641706945,1.44548517307281,5,1,0,0,1
"8040",0.808080808080808,0.424242424242424,3,1.45461849225963,1.36668400185912,5,1,0,1,1
"8041",0.818181818181818,0.424242424242424,3,1.38446149076365,1.14661481457731,4,1,0,0,1
"8042",0.828282828282828,0.424242424242424,3,1.2769939283797,0.99448151104525,3,0,0,0,0
"8043",0.838383838383838,0.424242424242424,3,0.544516408693983,-0.147355046946789,2,0,0,0,0
"8044",0.848484848484849,0.424242424242424,3,0.604535750905376,0.46986870412653,5,1,0,1,1
"8045",0.858585858585859,0.424242424242424,3,1.38144393054142,1.92391223746894,5,0,0,0,0
"8046",0.868686868686869,0.424242424242424,3,0.502929394098762,-0.0513791585897547,4,0,0,0,0
"8047",0.878787878787879,0.424242424242424,3,1.21136350919856,1.71003705525868,5,0,0,0,0
"8048",0.888888888888889,0.424242424242424,3,1.43475296109657,1.6525477791544,5,0,0,0,0
"8049",0.898989898989899,0.424242424242424,3,1.80443501356655,1.9718993213034,4,0,0,0,0
"8050",0.909090909090909,0.424242424242424,3,1.83117227495185,1.67772121314615,4,0,0,0,0
"8051",0.919191919191919,0.424242424242424,3,0.830479393340157,-0.11532537499106,2,0,0,0,0
"8052",0.929292929292929,0.424242424242424,3,1.54636882546939,1.69441932136369,4,1,0,1,0
"8053",0.939393939393939,0.424242424242424,3,1.61959705526691,1.56192527564076,5,0,0,0,0
"8054",0.94949494949495,0.424242424242424,3,1.50163991643134,1.25766604166498,5,0,0,0,0
"8055",0.95959595959596,0.424242424242424,3,1.27616729059315,1.1357991089139,5,1,0,0,1
"8056",0.96969696969697,0.424242424242424,3,0.972659191136927,1.04706816455584,5,0,0,0,0
"8057",0.97979797979798,0.424242424242424,3,0.402003814440487,0.496416812284124,4,1,0,0,0
"8058",0.98989898989899,0.424242424242424,3,-0.256139536300504,-0.353241858364324,5,0,0,0,0
"8059",1,0.424242424242424,3,-0.610989268176662,-0.832821019849668,3,0,0,0,0
"8060",0.353535353535354,0.434343434343434,3,0.256540426862745,0.764929091539566,4,0,0,0,0
"8061",0.363636363636364,0.434343434343434,3,0.424860162784247,0.991320152422566,5,0,0,0,0
"8062",0.373737373737374,0.434343434343434,3,-0.765724486577234,-1.17856015540415,2,0,0,0,0
"8063",0.383838383838384,0.434343434343434,3,-0.385778426770938,0.0408521021963628,2,0,0,0,0
"8064",0.393939393939394,0.434343434343434,3,-0.107903085643869,0.549804706908505,2,0,0,0,0
"8065",0.404040404040404,0.434343434343434,3,-0.548958618491489,-0.505746161956155,3,0,0,0,0
"8066",0.414141414141414,0.434343434343434,3,-0.229149016744574,0.0817492940245774,2,0,0,0,0
"8067",0.424242424242424,0.434343434343434,3,-0.227118145094686,-0.0117330597002607,2,0,0,0,0
"8068",0.434343434343434,0.434343434343434,3,-0.0594132474630663,0.0158957764100239,3,0,0,0,0
"8069",0.444444444444444,0.434343434343434,3,0.523683575518158,0.848469034533964,4,0,0,0,0
"8070",0.454545454545455,0.434343434343434,3,0.779119092025933,0.755633215698904,3,0,0,0,0
"8071",0.464646464646465,0.434343434343434,3,0.906394596681327,0.771188013301581,4,0,0,0,0
"8072",0.474747474747475,0.434343434343434,3,1.18899045200719,1.139204056002,5,0,0,0,0
"8073",0.484848484848485,0.434343434343434,3,0.822293816691057,0.594697014732441,3,1,0,0,1
"8074",0.494949494949495,0.434343434343434,3,0.538699749197792,0.675403566348332,2,0,0,0,0
"8075",0.505050505050505,0.434343434343434,3,0.672198442102758,0.810253968773047,4,1,0,0,0
"8076",0.515151515151515,0.434343434343434,3,0.839365879603562,0.681243074720478,4,0,0,0,0
"8077",0.525252525252525,0.434343434343434,3,0.77801193586089,0.491131862001166,4,1,0,1,1
"8078",0.535353535353535,0.434343434343434,3,1.00191741847673,0.95876683359567,4,0,0,0,0
"8079",0.545454545454546,0.434343434343434,3,0.917570346011758,0.827554608998741,3,0,0,0,0
"8080",0.555555555555556,0.434343434343434,3,1.1472863681127,1.41351577483169,5,0,0,0,0
"8081",0.565656565656566,0.434343434343434,3,1.02467550805353,0.991474024470688,5,1,0,1,1
"8082",0.575757575757576,0.434343434343434,3,1.17299862146618,1.41119563656174,5,0,0,0,0
"8083",0.585858585858586,0.434343434343434,3,1.26754654932704,1.40438592296118,5,0,0,0,0
"8084",0.797979797979798,0.434343434343434,3,2.44310648149236,2.76985463474086,5,0,0,0,0
"8085",0.808080808080808,0.434343434343434,3,2.15354448437026,1.94829270884557,5,0,0,0,0
"8086",0.818181818181818,0.434343434343434,3,2.17655831043596,2.30794315176887,4,0,0,0,0
"8087",0.828282828282828,0.434343434343434,3,1.15079704645472,0.665898352968039,4,0,0,0,0
"8088",0.838383838383838,0.434343434343434,3,1.06372851446524,1.13212607491271,4,0,0,0,0
"8089",0.848484848484849,0.434343434343434,3,1.26910149877703,1.45214657667167,5,0,0,0,0
"8090",0.858585858585859,0.434343434343434,3,1.49668637511617,1.89577958655625,5,1,0,0,1
"8091",0.868686868686869,0.434343434343434,3,0.844601381120462,0.748065291686614,4,0,0,0,0
"8092",0.878787878787879,0.434343434343434,3,1.26754928531914,1.35706112729686,5,0,0,0,0
"8093",0.888888888888889,0.434343434343434,3,1.24052476213351,0.937290609022944,4,0,0,0,0
"8094",0.898989898989899,0.434343434343434,3,1.05298700988587,0.613230697594283,4,1,0,0,1
"8095",0.909090909090909,0.434343434343434,3,1.31659317259026,1.28907634486891,5,0,0,0,0
"8096",0.919191919191919,0.434343434343434,3,0.739726072285257,0.293731997800836,3,0,0,0,0
"8097",0.929292929292929,0.434343434343434,3,1.28288490461055,1.26539199381799,5,0,0,0,0
"8098",0.939393939393939,0.434343434343434,3,1.52412426461075,1.32777599981205,4,0,0,0,0
"8099",0.94949494949495,0.434343434343434,3,1.7529186822308,1.77493170799329,5,0,0,0,0
"8100",0.95959595959596,0.434343434343434,3,1.7358333910973,1.86221893935745,4,1,0,0,0
"8101",0.96969696969697,0.434343434343434,3,1.50520530517483,1.68918907543011,5,0,0,0,0
"8102",0.97979797979798,0.434343434343434,3,0.214749637597463,-0.279865101102721,2,0,0,0,0
"8103",0.98989898989899,0.434343434343434,3,-0.394357593626725,-0.637136645698002,3,0,0,0,0
"8104",1,0.434343434343434,3,-0.582856144407768,-0.815079376668419,1,0,0,0,0
"8105",0.434343434343434,0.444444444444444,3,-0.592197453102802,-0.725991242428556,2,1,0,1,0
"8106",0.444444444444444,0.444444444444444,3,0.695162930257551,1.46046277360557,5,0,0,0,0
"8107",0.454545454545455,0.444444444444444,3,1.0589915853036,1.44924054319234,5,0,0,0,0
"8108",0.464646464646465,0.444444444444444,3,0.689906337079942,0.554590271603679,5,1,0,0,0
"8109",0.474747474747475,0.444444444444444,3,1.08365198815603,1.39799013616462,5,1,0,1,1
"8110",0.484848484848485,0.444444444444444,3,0.893911037828102,0.989934696699738,4,0,0,0,0
"8111",0.494949494949495,0.444444444444444,3,0.771729209814373,0.927821885531463,4,0,0,0,0
"8112",0.505050505050505,0.444444444444444,3,0.307736712805507,0.0400526290213428,2,0,0,0,0
"8113",0.515151515151515,0.444444444444444,3,0.331171716709378,0.228391417801548,3,1,0,1,0
"8114",0.525252525252525,0.444444444444444,3,0.299310196837807,0.129146826665283,5,0,0,0,0
"8115",0.535353535353535,0.444444444444444,3,0.480190170776679,0.395753626889305,5,0,0,0,0
"8116",0.545454545454546,0.444444444444444,3,0.473534856512834,0.262250863915496,4,1,0,1,1
"8117",0.555555555555556,0.444444444444444,3,0.422021526490778,0.0890075298364817,4,0,0,0,0
"8118",0.565656565656566,0.444444444444444,3,0.765902027935289,0.746613968081077,4,0,0,0,0
"8119",0.575757575757576,0.444444444444444,3,0.991601557574963,0.941427180379981,4,0,0,0,0
"8120",0.585858585858586,0.444444444444444,3,1.05976910446886,0.947716549661926,5,1,0,1,1
"8121",0.595959595959596,0.444444444444444,3,0.982541945158074,0.859593748744261,5,1,0,1,0
"8122",0.606060606060606,0.444444444444444,3,0.735693128347628,0.507781677906296,5,0,0,0,0
"8123",0.616161616161616,0.444444444444444,3,1.32728750080905,1.65096471322591,2,0,0,0,0
"8124",0.626262626262626,0.444444444444444,3,2.1106384449846,2.72314095797909,5,0,0,0,0
"8125",0.636363636363636,0.444444444444444,3,1.5091333785944,1.15826715510389,4,1,0,1,0
"8126",0.646464646464647,0.444444444444444,3,1.23111459259551,1.00512703016621,4,0,0,0,0
"8127",0.656565656565657,0.444444444444444,3,1.03102626148422,0.92100168761558,4,0,0,0,0
"8128",0.666666666666667,0.444444444444444,3,1.27499318558899,1.64463579365768,5,0,0,0,0
"8129",0.919191919191919,0.444444444444444,3,0.717237479296159,0.447597747968269,4,0,0,0,0
"8130",0.929292929292929,0.444444444444444,3,1.66891123741691,2.15653886101035,4,0,0,0,0
"8131",0.939393939393939,0.444444444444444,3,1.20394943235966,0.729197206531087,4,0,0,0,0
"8132",0.95959595959596,0.444444444444444,3,1.40090832579155,1.21972111171339,3,0,0,0,0
"8133",0.96969696969697,0.444444444444444,3,0.962699434204912,0.721753617518319,3,0,0,0,0
"8134",0.97979797979798,0.444444444444444,3,-0.08496814909095,-0.464922420231361,2,0,0,0,0
"8135",0.434343434343434,0.454545454545455,3,-0.230716218792149,0.019981880669585,3,0,0,0,0
"8136",0.444444444444444,0.454545454545455,3,-0.221700740731062,-0.519529623114938,2,1,0,1,1
"8137",0.454545454545455,0.454545454545455,3,0.522543130207292,0.708034261556632,3,1,0,1,1
"8138",0.464646464646465,0.454545454545455,3,0.550158992965255,0.534037332365033,4,0,0,0,0
"8139",0.474747474747475,0.454545454545455,3,1.106144725779,1.48293041984048,4,0,0,0,0
"8140",0.484848484848485,0.454545454545455,3,1.51549271057213,2.05187948081024,5,0,0,0,0
"8141",0.494949494949495,0.454545454545455,3,1.27168647491017,1.55644895387756,4,1,0,0,1
"8142",0.505050505050505,0.454545454545455,3,0.0486658362669276,-0.43565605657554,2,0,0,0,0
"8143",0.515151515151515,0.454545454545455,3,-0.525759676061519,-0.969757130369935,1,1,0,1,1
"8144",0.525252525252525,0.454545454545455,3,0.114805080476894,0.406327478612651,2,0,0,0,0
"8145",0.535353535353535,0.454545454545455,3,0.14049369724636,0.0860875775940231,4,0,0,0,0
"8146",0.545454545454546,0.454545454545455,3,0.611999895294819,0.966812577660167,5,0,0,0,0
"8147",0.555555555555556,0.454545454545455,3,0.697139472677447,0.890690837238916,4,0,0,0,0
"8148",0.565656565656566,0.454545454545455,3,0.198230977196011,-0.238248522166311,4,1,0,1,0
"8149",0.575757575757576,0.454545454545455,3,1.29463289593801,1.9104031231816,5,0,0,0,0
"8150",0.585858585858586,0.454545454545455,3,1.82247611352133,2.39987059965903,5,0,0,0,0
"8151",0.595959595959596,0.454545454545455,3,1.04023786762212,0.821268520532758,5,0,0,0,0
"8152",0.606060606060606,0.454545454545455,3,0.781456313008373,0.71188746847863,5,0,0,0,0
"8153",0.616161616161616,0.454545454545455,3,1.50063557960545,1.813826094194,5,1,0,0,1
"8154",0.626262626262626,0.454545454545455,3,1.88811705799927,1.9545470225031,5,0,0,0,0
"8155",0.636363636363636,0.454545454545455,3,1.73319128321547,1.77240135971683,4,0,0,0,0
"8156",0.646464646464647,0.454545454545455,3,1.27551139986275,1.21765410342296,5,0,0,0,0
"8157",0.656565656565657,0.454545454545455,3,0.964702123868123,0.900819335446528,3,1,0,1,1
"8158",0.666666666666667,0.454545454545455,3,1.32054465585632,1.72329498525466,5,0,0,0,0
"8159",0.919191919191919,0.454545454545455,3,1.10971962429234,1.15564257124336,5,0,0,0,0
"8160",0.929292929292929,0.454545454545455,3,1.25281619476946,1.13691226341917,5,0,0,0,0
"8161",0.939393939393939,0.454545454545455,3,0.762359346525058,0.262400042497089,4,0,0,0,0
"8162",0.95959595959596,0.454545454545455,3,0.516201591070455,0.0590751444957173,5,0,0,0,0
"8163",0.96969696969697,0.454545454545455,3,0.389748162133646,0.353336842890259,2,0,0,0,0
"8164",0.97979797979798,0.454545454545455,3,0.432515261451167,0.939971177170442,4,0,0,0,0
"8165",0.434343434343434,0.464646464646465,3,0.4625919554528,1.15314395022559,5,0,0,0,0
"8166",0.444444444444444,0.464646464646465,3,0.250997610697687,0.50114405229884,3,0,0,0,0
"8167",0.454545454545455,0.464646464646465,3,0.857430439754075,1.45676227693226,5,0,0,0,0
"8168",0.464646464646465,0.464646464646465,3,0.804779566703289,0.94089982271181,3,0,0,0,0
"8169",0.474747474747475,0.464646464646465,3,0.848392672787879,0.784493233321976,5,0,0,0,0
"8170",0.484848484848485,0.464646464646465,3,0.714545584863172,0.346796151037517,3,0,0,0,0
"8171",0.494949494949495,0.464646464646465,3,0.849330903269563,0.910339307923748,5,0,0,0,0
"8172",0.505050505050505,0.464646464646465,3,1.07022139168432,1.82521125327736,3,0,0,0,0
"8173",0.515151515151515,0.464646464646465,3,-0.539220004348066,-1.09684027787263,2,0,0,0,0
"8174",0.525252525252525,0.464646464646465,3,-0.219090571418717,-0.0575676103062209,4,0,0,0,0
"8175",0.535353535353535,0.464646464646465,3,-0.440537005141593,-0.803663407895276,2,1,0,1,0
"8176",0.545454545454546,0.464646464646465,3,-0.204899996966902,-0.446192664837263,4,0,0,0,0
"8177",0.555555555555556,0.464646464646465,3,0.138047648044667,0.0996553537242309,2,0,0,0,0
"8178",0.565656565656566,0.464646464646465,3,1.01988131584426,1.64396847283482,5,1,0,1,1
"8179",0.575757575757576,0.464646464646465,3,0.521593027060971,-0.118749366695112,3,0,0,0,0
"8180",0.585858585858586,0.464646464646465,3,0.674211589194917,0.257957100239543,4,0,0,0,0
"8181",0.595959595959596,0.464646464646465,3,0.461895227349568,0.124874004068966,2,0,0,0,0
"8182",0.606060606060606,0.464646464646465,3,0.803714446041907,0.925234049384464,2,0,0,0,0
"8183",0.616161616161616,0.464646464646465,3,1.29417668641595,1.37530280461338,5,0,0,0,0
"8184",0.626262626262626,0.464646464646465,3,1.97728879789306,2.29171091397717,4,0,0,0,0
"8185",0.636363636363636,0.464646464646465,3,1.41246797030594,1.07372342506192,4,0,0,0,0
"8186",0.646464646464647,0.464646464646465,3,1.38157817806443,1.5169385359898,4,0,0,0,0
"8187",0.656565656565657,0.464646464646465,3,0.931558299002091,0.771367622187875,4,0,0,0,0
"8188",0.666666666666667,0.464646464646465,3,1.20504072590524,1.45957521438812,3,0,0,0,0
"8189",0.919191919191919,0.464646464646465,3,1.03927028987332,1.01704389781199,4,0,0,0,0
"8190",0.929292929292929,0.464646464646465,3,1.37942025850884,1.59557242432336,5,0,0,0,0
"8191",0.939393939393939,0.464646464646465,3,1.06636218681128,1.05216621754585,2,0,0,0,0
"8192",0.95959595959596,0.464646464646465,3,0.65695519417345,0.968963800050953,4,0,0,0,0
"8193",0.96969696969697,0.464646464646465,3,0.258271492112824,0.361061169752086,2,0,0,0,0
"8194",0.97979797979798,0.464646464646465,3,-0.613412469357073,-1.13146901569379,2,1,0,1,1
"8195",0.434343434343434,0.474747474747475,3,0.577821642206722,0.787415252469685,4,1,0,1,1
"8196",0.444444444444444,0.474747474747475,3,0.876631418960424,1.30353611226065,5,0,0,0,0
"8197",0.454545454545455,0.474747474747475,3,0.394228091008913,0.0957279314669875,5,0,0,0,0
"8198",0.464646464646465,0.474747474747475,3,0.537777939043349,0.58408776281137,4,0,0,0,0
"8199",0.474747474747475,0.474747474747475,3,0.566459497765707,0.60474085068097,5,0,0,0,0
"8200",0.484848484848485,0.474747474747475,3,0.67130052508082,0.8104634569129,5,0,0,0,0
"8201",0.494949494949495,0.474747474747475,3,0.533689885709655,0.395129992451699,3,1,0,0,0
"8202",0.505050505050505,0.474747474747475,3,1.05627844984572,1.5192255404079,5,0,0,0,0
"8203",0.515151515151515,0.474747474747475,3,0.181513134503548,0.189456223565887,3,0,0,0,0
"8204",0.525252525252525,0.474747474747475,3,-0.268165258386842,-0.241423158849151,4,1,0,1,1
"8205",0.535353535353535,0.474747474747475,3,0.129464045142472,0.679114746541809,4,0,0,0,0
"8206",0.545454545454546,0.474747474747475,3,0.293456659109668,0.674775621292675,5,0,0,0,0
"8207",0.555555555555556,0.474747474747475,3,0.401993657653126,0.533621689196704,5,0,0,0,0
"8208",0.565656565656566,0.474747474747475,3,0.953679815723471,1.25450260997931,3,0,0,0,0
"8209",0.575757575757576,0.474747474747475,3,0.979620181031952,1.23397863876499,5,0,0,0,0
"8210",0.585858585858586,0.474747474747475,3,0.79333876296765,0.93444436246412,4,0,0,0,0
"8211",0.595959595959596,0.474747474747475,3,0.625275166104588,0.701094254161071,4,0,0,0,0
"8212",0.606060606060606,0.474747474747475,3,1.05160890622529,1.36553082053783,4,1,0,0,1
"8213",0.616161616161616,0.474747474747475,3,1.20120636373944,1.15898283812874,4,1,0,0,0
"8214",0.626262626262626,0.474747474747475,3,1.36282957975949,1.2225747794721,5,0,0,0,0
"8215",0.636363636363636,0.474747474747475,3,1.67985072644751,1.94151899486205,4,0,0,0,0
"8216",0.646464646464647,0.474747474747475,3,1.39242416014786,1.38126287812051,5,0,0,0,0
"8217",0.656565656565657,0.474747474747475,3,0.591075628871077,0.12081489636978,4,1,0,1,0
"8218",0.666666666666667,0.474747474747475,3,0.5041491388288,0.243193049392896,3,0,0,0,0
"8219",0.919191919191919,0.474747474747475,3,1.6253664854172,2.18367045291973,5,0,0,0,0
"8220",0.929292929292929,0.474747474747475,3,1.13447106727043,0.745240756315458,4,1,0,0,1
"8221",0.939393939393939,0.474747474747475,3,1.10185754489656,0.885694519025797,2,0,0,0,0
"8222",0.95959595959596,0.474747474747475,3,0.461780077973015,0.624929756978459,3,0,0,0,0
"8223",0.96969696969697,0.474747474747475,3,-0.183836004670574,-0.13503370882441,2,0,0,0,0
"8224",0.97979797979798,0.474747474747475,3,-0.981528567985065,-1.22152601979196,2,1,0,1,1
"8225",0.434343434343434,0.484848484848485,3,0.351442121109316,0.187734367108757,4,1,0,1,0
"8226",0.444444444444444,0.484848484848485,3,1.15964253897293,1.80037288968925,5,0,0,0,0
"8227",0.454545454545455,0.484848484848485,3,0.860158904718414,1.05995011282197,5,0,0,0,0
"8228",0.464646464646465,0.484848484848485,3,0.640400380371039,0.786794486225321,3,0,0,0,0
"8229",0.474747474747475,0.484848484848485,3,-0.0960559505051275,-0.551646914018344,3,0,0,0,0
"8230",0.484848484848485,0.484848484848485,3,0.240702812820162,0.352827536368814,4,0,0,0,0
"8231",0.494949494949495,0.484848484848485,3,0.792606447464313,1.1681209854369,4,1,0,0,0
"8232",0.505050505050505,0.484848484848485,3,0.487539286378546,0.271219283787783,5,0,0,0,0
"8233",0.515151515151515,0.484848484848485,3,-0.0166301552762531,-0.206173092601045,4,1,0,0,0
"8234",0.525252525252525,0.484848484848485,3,0.170570189923051,0.50213892618729,3,0,0,0,0
"8235",0.535353535353535,0.484848484848485,3,-0.474494236821073,-0.982115133494646,1,1,0,1,1
"8236",0.545454545454546,0.484848484848485,3,-0.141455725406531,-0.183071882216842,4,0,0,0,0
"8237",0.555555555555556,0.484848484848485,3,-0.324319683680846,-0.792256550341448,2,1,0,1,1
"8238",0.565656565656566,0.484848484848485,3,0.229938364062007,0.133861096215089,5,0,0,0,0
"8239",0.575757575757576,0.484848484848485,3,0.356121316620936,0.118079789422462,4,1,0,1,0
"8240",0.585858585858586,0.484848484848485,3,0.274429037343576,0.0348950303641231,2,0,0,0,0
"8241",0.595959595959596,0.484848484848485,3,0.546598813479069,0.604392184077991,5,1,0,1,1
"8242",0.606060606060606,0.484848484848485,3,0.909088248917947,1.00677634949724,5,0,0,0,0
"8243",0.616161616161616,0.484848484848485,3,0.660310465613369,0.311327930909249,2,1,0,1,0
"8244",0.626262626262626,0.484848484848485,3,0.7383857920451,0.482289733055194,2,1,0,1,0
"8245",0.636363636363636,0.484848484848485,3,0.925081217652764,0.696776024490548,3,0,0,0,0
"8246",0.646464646464647,0.484848484848485,3,0.939775187616118,0.842947789119069,3,0,0,0,0
"8247",0.656565656565657,0.484848484848485,3,0.188614090884443,-0.243259425837449,1,0,0,0,0
"8248",0.666666666666667,0.484848484848485,3,0.753847143892205,1.151811980115,4,0,0,0,0
"8249",0.676767676767677,0.484848484848485,3,0.613383032287258,0.494590391343684,4,0,0,0,0
"8250",0.686868686868687,0.484848484848485,3,1.01621058240503,1.24758866787782,4,0,0,0,0
"8251",0.696969696969697,0.484848484848485,3,0.620103742808654,0.281299850188461,2,0,0,0,0
"8252",0.707070707070707,0.484848484848485,3,1.15455382723679,1.41876162205689,4,0,0,0,0
"8253",0.717171717171717,0.484848484848485,3,1.00201289950877,0.865185952216202,5,1,0,1,1
"8254",0.727272727272727,0.484848484848485,3,0.819439157678305,0.649202065620495,5,0,0,0,0
"8255",0.737373737373737,0.484848484848485,3,0.969654410761854,0.908706477705623,3,0,0,0,0
"8256",0.747474747474748,0.484848484848485,3,0.261058614324318,-0.708573669211343,3,0,0,0,0
"8257",0.434343434343434,0.494949494949495,3,0.52699581066788,0.619072933851578,3,0,0,0,0
"8258",0.444444444444444,0.494949494949495,3,0.851201515175003,0.997255511790972,5,0,0,0,0
"8259",0.454545454545455,0.494949494949495,3,0.601350021772493,0.488468137404655,3,0,0,0,0
"8260",0.464646464646465,0.494949494949495,3,0.40948405244101,0.48466647344715,2,0,0,0,0
"8261",0.474747474747475,0.494949494949495,3,0.257642858332677,0.516298704733098,5,1,0,1,1
"8262",0.484848484848485,0.494949494949495,3,0.545990521156508,0.935211184900908,5,1,0,1,1
"8263",0.494949494949495,0.494949494949495,3,0.532191626143832,0.567224391808407,4,0,0,0,0
"8264",0.505050505050505,0.494949494949495,3,0.929878462561417,1.47158187017702,5,1,0,0,0
"8265",0.515151515151515,0.494949494949495,3,0.126187004977723,-0.0407983562974595,3,0,0,0,0
"8266",0.525252525252525,0.494949494949495,3,0.362109686973532,0.778743252362451,5,0,0,0,0
"8267",0.535353535353535,0.494949494949495,3,0.0855332537029465,0.314738460412951,1,0,0,0,0
"8268",0.545454545454546,0.494949494949495,3,-0.520833500323255,-0.74520668670499,2,1,0,0,1
"8269",0.555555555555556,0.494949494949495,3,0.178869869670115,0.784100469789455,5,0,0,0,0
"8270",0.565656565656566,0.494949494949495,3,0.206706540430018,0.31417964792994,5,0,0,0,0
"8271",0.575757575757576,0.494949494949495,3,0.698644886841484,1.16873600503954,5,0,0,0,0
"8272",0.585858585858586,0.494949494949495,3,0.980612557453658,1.47198650362788,5,0,0,0,0
"8273",0.595959595959596,0.494949494949495,3,0.775293790335074,0.831242455940708,5,0,0,0,0
"8274",0.606060606060606,0.494949494949495,3,0.810372169354905,0.891272386268592,2,0,0,0,0
"8275",0.616161616161616,0.494949494949495,3,0.266034115981946,-0.0608747233257573,4,0,0,0,0
"8276",0.626262626262626,0.494949494949495,3,0.00156987039893342,-0.346624925461401,4,0,0,0,0
"8277",0.636363636363636,0.494949494949495,3,0.748787619750274,1.06171152312153,4,1,0,1,1
"8278",0.646464646464647,0.494949494949495,3,0.447274352427698,0.226574833631119,4,0,0,0,0
"8279",0.656565656565657,0.494949494949495,3,0.464568629332721,0.571905133585351,5,0,0,0,0
"8280",0.666666666666667,0.494949494949495,3,1.24270488592267,1.81846678064445,5,1,0,1,1
"8281",0.676767676767677,0.494949494949495,3,1.36099563260403,1.62319648959324,4,0,0,0,0
"8282",0.686868686868687,0.494949494949495,3,0.53545375178845,-0.048218709744712,4,0,0,0,0
"8283",0.696969696969697,0.494949494949495,3,0.0464000119867246,-0.573989153553432,2,0,0,0,0
"8284",0.707070707070707,0.494949494949495,3,0.643263663020752,0.549346191194264,4,0,0,0,0
"8285",0.717171717171717,0.494949494949495,3,0.830162420675804,0.620469384149931,4,0,0,0,0
"8286",0.727272727272727,0.494949494949495,3,0.800395784318491,0.517933539165241,4,0,0,0,0
"8287",0.737373737373737,0.494949494949495,3,0.481625439623873,-0.0779511534987551,4,0,0,0,0
"8288",0.747474747474748,0.494949494949495,3,0.417495071867165,-0.122356349442242,1,1,0,0,1
"8289",0.434343434343434,0.505050505050505,3,0.581707257870674,0.748618358443855,4,1,0,0,0
"8290",0.444444444444444,0.505050505050505,3,1.04636485559425,1.53501567277958,5,0,0,0,0
"8291",0.454545454545455,0.505050505050505,3,0.219890270833156,-0.110619943583424,3,0,0,0,0
"8292",0.464646464646465,0.505050505050505,3,0.177112170934489,0.274177227878441,4,0,0,0,0
"8293",0.474747474747475,0.505050505050505,3,0.336223009172468,0.5654405565113,5,1,0,1,0
"8294",0.484848484848485,0.505050505050505,3,0.279442099148682,0.275683085030455,3,1,0,1,1
"8295",0.494949494949495,0.505050505050505,3,-0.214987724456758,-0.694996050488245,2,0,0,0,0
"8296",0.505050505050505,0.505050505050505,3,-0.0890310176276786,-0.300573587810387,4,0,0,0,0
"8297",0.515151515151515,0.505050505050505,3,0.037317555478846,0.0813453095589798,2,0,0,0,0
"8298",0.525252525252525,0.505050505050505,3,0.394640742325891,0.681053895862097,5,0,0,0,0
"8299",0.535353535353535,0.505050505050505,3,0.315832529465757,0.52570711379057,2,0,0,0,0
"8300",0.545454545454546,0.505050505050505,3,0.393347591454946,0.861588471680717,4,1,0,1,0
"8301",0.555555555555556,0.505050505050505,3,0.06977099851691,-0.0230574142638965,3,0,0,0,0
"8302",0.565656565656566,0.505050505050505,3,0.0467222527801545,-0.0571975574011233,3,0,0,0,0
"8303",0.575757575757576,0.505050505050505,3,0.142750474131976,-0.0902139061046446,4,0,0,0,0
"8304",0.585858585858586,0.505050505050505,3,0.359700408197735,0.1713648263785,4,1,1,0,1
"8305",0.595959595959596,0.505050505050505,3,0.500720095864754,0.431140346905307,4,0,0,0,0
"8306",0.606060606060606,0.505050505050505,3,0.550327733021842,0.577493465433585,4,0,0,0,0
"8307",0.616161616161616,0.505050505050505,3,-0.00513174363868305,-0.233114639283552,2,0,0,0,0
"8308",0.626262626262626,0.505050505050505,3,0.451915425507746,0.887715655389643,3,0,0,0,0
"8309",0.636363636363636,0.505050505050505,3,0.413890943193625,0.35617326473912,3,0,0,0,0
"8310",0.646464646464647,0.505050505050505,3,0.662637241510743,0.885748405451781,5,0,0,0,0
"8311",0.656565656565657,0.505050505050505,3,0.422034092023655,0.202515379097138,3,0,0,0,0
"8312",0.666666666666667,0.505050505050505,3,1.09457574456288,1.23149407565564,4,0,0,0,0
"8313",0.676767676767677,0.505050505050505,3,1.77492513657071,2.2354181845473,5,0,0,0,0
"8314",0.686868686868687,0.505050505050505,3,1.19816086543879,1.27723899360488,5,0,0,0,0
"8315",0.696969696969697,0.505050505050505,3,0.502762350116851,0.37705669624317,3,1,1,0,0
"8316",0.707070707070707,0.505050505050505,3,0.494697610849041,0.365324213052157,2,1,1,0,1
"8317",0.717171717171717,0.505050505050505,3,0.972277459758716,1.07598809280547,4,0,0,0,0
"8318",0.727272727272727,0.505050505050505,3,0.900843204162257,0.737676480805249,5,0,0,0,0
"8319",0.737373737373737,0.505050505050505,3,0.376795189159146,-0.122003417667159,5,0,0,0,0
"8320",0.747474747474748,0.505050505050505,3,0.0508851718743575,-0.612301920812999,4,0,0,0,0
"8321",0.434343434343434,0.515151515151515,3,0.672911003257822,0.967421047105688,2,0,0,0,0
"8322",0.444444444444444,0.515151515151515,3,0.488999796868343,0.429336052399521,4,0,0,0,0
"8323",0.454545454545455,0.515151515151515,3,0.410836121328387,0.660803449017532,3,0,0,0,0
"8324",0.464646464646465,0.515151515151515,3,0.7666016653671,1.39950814139047,5,0,0,0,0
"8325",0.474747474747475,0.515151515151515,3,0.644702846816385,0.948620870128723,5,1,0,1,0
"8326",0.484848484848485,0.515151515151515,3,-0.150112767423044,-0.384454921658285,4,0,0,0,0
"8327",0.494949494949495,0.515151515151515,3,0.0221346273016561,0.452832215044988,5,1,0,1,1
"8328",0.505050505050505,0.515151515151515,3,0.115922879678491,0.4647781088529,3,0,0,0,0
"8329",0.515151515151515,0.515151515151515,3,-0.337850858123866,-0.586696785441517,2,1,0,1,1
"8330",0.525252525252525,0.515151515151515,3,0.124361462478641,0.305174247502926,4,0,0,0,0
"8331",0.535353535353535,0.515151515151515,3,-0.365503153320087,-0.856119636748344,4,1,0,1,1
"8332",0.545454545454546,0.515151515151515,3,0.16697037594619,0.380278600711352,4,0,0,0,0
"8333",0.555555555555556,0.515151515151515,3,0.596790543327337,1.0778960450404,5,0,0,0,0
"8334",0.565656565656566,0.515151515151515,3,0.0866182005849994,-0.00889215830890427,5,0,0,0,0
"8335",0.575757575757576,0.515151515151515,3,0.796268812491097,1.49905337964521,5,0,0,0,0
"8336",0.585858585858586,0.515151515151515,3,0.67722919251297,0.851510038570954,4,1,1,0,1
"8337",0.595959595959596,0.515151515151515,3,1.00556373118267,1.46139412336931,2,0,0,0,0
"8338",0.606060606060606,0.515151515151515,3,0.576288487850445,0.556354300034035,3,0,0,0,0
"8339",0.616161616161616,0.515151515151515,3,0.400680172931298,0.547254433110959,3,0,0,0,0
"8340",0.626262626262626,0.515151515151515,3,0.798915604321738,1.20912209245879,5,0,0,0,0
"8341",0.636363636363636,0.515151515151515,3,1.13640897938133,1.60979092314146,5,0,0,0,0
"8342",0.646464646464647,0.515151515151515,3,0.860038821980522,0.910675059016584,2,0,0,0,0
"8343",0.656565656565657,0.515151515151515,3,0.932817278598633,1.15023467920131,5,0,0,0,0
"8344",0.666666666666667,0.515151515151515,3,0.753243866148259,0.430654561656608,4,0,0,0,0
"8345",0.676767676767677,0.515151515151515,3,1.12009985540182,0.948604879249206,3,0,0,0,0
"8346",0.686868686868687,0.515151515151515,3,1.14461749151719,1.08348574012774,5,0,0,0,0
"8347",0.696969696969697,0.515151515151515,3,0.0938627833032097,-0.606446638039451,4,0,0,0,0
"8348",0.707070707070707,0.515151515151515,3,0.560784073346469,0.654736347287032,4,0,0,0,0
"8349",0.717171717171717,0.515151515151515,3,0.235220251352261,-0.412095502234385,3,0,0,0,0
"8350",0.727272727272727,0.515151515151515,3,0.820676322312524,0.856485485175279,5,1,1,0,1
"8351",0.737373737373737,0.515151515151515,3,0.384758911916706,-0.0451270893574623,3,0,0,0,0
"8352",0.747474747474748,0.515151515151515,3,0.529404424301193,0.348839869136258,5,0,0,0,0
"8353",0.434343434343434,0.525252525252525,3,1.05680769504904,1.77524829239717,5,0,0,0,0
"8354",0.444444444444444,0.525252525252525,3,0.294842749262922,0.0814696284575097,1,0,0,0,0
"8355",0.454545454545455,0.525252525252525,3,0.274424623180829,0.35840052237657,2,0,0,0,0
"8356",0.464646464646465,0.525252525252525,3,0.643068641825802,0.919808607924444,4,0,0,0,0
"8357",0.474747474747475,0.525252525252525,3,0.0403523844691054,-0.223549464313206,4,0,0,0,0
"8358",0.484848484848485,0.525252525252525,3,0.226315597567796,0.67625312564985,3,0,0,0,0
"8359",0.494949494949495,0.525252525252525,3,-0.52498822051634,-0.892615177984357,2,1,0,1,0
"8360",0.505050505050505,0.525252525252525,3,-0.0873599911000994,0.230467613095095,4,0,0,0,0
"8361",0.515151515151515,0.525252525252525,3,0.0781866680327419,0.430103047502436,2,0,0,0,0
"8362",0.525252525252525,0.525252525252525,3,-0.198006503748146,-0.225584910004047,3,1,0,1,0
"8363",0.535353535353535,0.525252525252525,3,-0.132232571018983,0.0786156038812067,4,1,0,0,0
"8364",0.545454545454546,0.525252525252525,3,0.645561605688031,1.2501120141983,5,1,0,1,1
"8365",0.555555555555556,0.525252525252525,3,1.06287088976339,1.5417167681511,5,0,0,0,0
"8366",0.565656565656566,0.525252525252525,3,0.607852830975978,0.603697676202012,5,0,0,0,0
"8367",0.575757575757576,0.525252525252525,3,0.567115758750764,0.522548261831302,5,0,0,0,0
"8368",0.585858585858586,0.525252525252525,3,0.6032286964289,0.548118017700598,1,1,1,0,0
"8369",0.595959595959596,0.525252525252525,3,0.565003428435255,0.425736330042926,2,1,1,0,1
"8370",0.606060606060606,0.525252525252525,3,0.240289034922703,0.000106300843949303,4,0,0,0,0
"8371",0.616161616161616,0.525252525252525,3,0.169234024429041,0.0335537214687367,3,0,0,0,0
"8372",0.626262626262626,0.525252525252525,3,0.530792309231008,0.529256202820235,4,0,0,0,0
"8373",0.636363636363636,0.525252525252525,3,0.721119196439625,0.614414472356692,2,0,0,0,0
"8374",0.646464646464647,0.525252525252525,3,0.631827598573182,0.471076485831106,2,0,0,0,0
"8375",0.656565656565657,0.525252525252525,3,0.3683159336057,0.0560524035947426,3,0,0,0,0
"8376",0.666666666666667,0.525252525252525,3,0.378674208036176,0.204857057773691,2,0,0,0,0
"8377",0.676767676767677,0.525252525252525,3,0.707760362750126,0.673950692564689,4,0,0,0,0
"8378",0.686868686868687,0.525252525252525,3,0.898031886159772,0.962497321795112,4,0,0,0,0
"8379",0.696969696969697,0.525252525252525,3,0.42000577453557,0.285510355998464,2,0,0,0,0
"8380",0.707070707070707,0.525252525252525,3,0.719207543053244,0.945911297876504,4,0,0,0,0
"8381",0.717171717171717,0.525252525252525,3,0.293284241748457,-0.0419484130767055,5,0,0,0,0
"8382",0.727272727272727,0.525252525252525,3,0.634777154562367,0.600334383828812,4,0,0,0,0
"8383",0.737373737373737,0.525252525252525,3,0.189327987437046,-0.355287627052049,4,0,0,0,0
"8384",0.747474747474748,0.525252525252525,3,0.154702665550896,-0.315921608994835,2,0,0,0,0
"8385",0.757575757575758,0.525252525252525,3,0.63891286111083,0.561141673138551,5,1,1,0,0
"8386",0.767676767676768,0.525252525252525,3,1.32583830237472,1.88776637046793,5,1,1,0,1
"8387",0.777777777777778,0.525252525252525,3,-0.00838175371467945,-0.739333453535993,2,0,0,0,0
"8388",0.787878787878788,0.525252525252525,3,0.379942590493086,0.588470154843866,3,1,1,0,0
"8389",0.797979797979798,0.525252525252525,3,0.257978102412121,-0.128151818479642,2,0,0,0,0
"8390",0.808080808080808,0.525252525252525,3,1.05302925304169,1.27167290517955,5,0,0,0,0
"8391",0.818181818181818,0.525252525252525,3,1.21135457551028,1.09826231297394,4,1,0,0,0
"8392",0.828282828282828,0.525252525252525,3,0.9069663291965,0.433293619825334,4,0,0,0,0
"8393",0.838383838383838,0.525252525252525,3,1.30325186855512,1.44369804504778,3,0,0,0,0
"8394",0.848484848484849,0.525252525252525,3,1.41947808373366,1.40058961456951,5,0,0,0,0
"8395",0.858585858585859,0.525252525252525,3,1.41887797287213,1.36441507308001,5,0,0,0,0
"8396",0.868686868686869,0.525252525252525,3,0.858539891099114,0.290127956505821,2,0,0,0,0
"8397",0.434343434343434,0.535353535353535,3,0.346457016337705,0.36302531260397,2,0,0,0,0
"8398",0.444444444444444,0.535353535353535,3,-0.0690131421233799,-0.276886734666677,4,0,0,0,0
"8399",0.454545454545455,0.535353535353535,3,-0.0390054454612739,0.00964964227043708,2,1,0,0,0
"8400",0.464646464646465,0.535353535353535,3,0.43678842953401,0.836458426729254,4,0,0,0,0
"8401",0.474747474747475,0.535353535353535,3,0.0244078501498872,0.0510449294547984,4,0,0,0,0
"8402",0.484848484848485,0.535353535353535,3,0.0194058753819613,0.288516140011247,5,0,0,0,0
"8403",0.494949494949495,0.535353535353535,3,0.331752214483654,1.02633540840887,5,0,0,0,0
"8404",0.505050505050505,0.535353535353535,3,0.273337479000843,0.601566171243172,4,0,0,0,0
"8405",0.515151515151515,0.535353535353535,3,0.0920835836168964,0.20258007398146,4,0,0,0,0
"8406",0.525252525252525,0.535353535353535,3,-0.740547729365933,-1.20483155287164,4,0,0,0,0
"8407",0.535353535353535,0.535353535353535,3,-0.301568573599442,-0.171841412091261,2,1,0,0,1
"8408",0.545454545454546,0.535353535353535,3,0.170282485519971,0.122860652950809,4,0,0,0,0
"8409",0.555555555555556,0.535353535353535,3,0.624531477692386,0.648439557545656,5,1,1,0,0
"8410",0.565656565656566,0.535353535353535,3,0.448348201710263,0.319895623066022,2,0,0,0,0
"8411",0.575757575757576,0.535353535353535,3,0.222286100312905,0.0513086174179062,5,0,0,0,0
"8412",0.585858585858586,0.535353535353535,3,0.144834406552102,-0.00470359397898645,3,0,0,0,0
"8413",0.595959595959596,0.535353535353535,3,0.456877359800507,0.668032554446319,5,0,0,0,0
"8414",0.606060606060606,0.535353535353535,3,-0.160397162699105,-0.496112679409175,4,0,0,0,0
"8415",0.616161616161616,0.535353535353535,3,0.482394801847163,0.97115847944882,4,1,1,0,0
"8416",0.626262626262626,0.535353535353535,3,0.672532069875434,0.873985899855386,4,0,0,0,0
"8417",0.636363636363636,0.535353535353535,3,0.956657398935564,1.27336166334134,5,0,0,0,0
"8418",0.646464646464647,0.535353535353535,3,1.63838803725442,2.5072077114597,5,0,0,0,0
"8419",0.656565656565657,0.535353535353535,3,0.652596816540037,0.481527209391184,4,1,1,0,1
"8420",0.666666666666667,0.535353535353535,3,0.552852895480293,0.687542484530762,5,0,0,0,0
"8421",0.676767676767677,0.535353535353535,3,0.461904446880179,0.349789198295742,4,0,0,0,0
"8422",0.686868686868687,0.535353535353535,3,1.08987705671454,1.48979836051736,4,0,0,0,0
"8423",0.696969696969697,0.535353535353535,3,0.801073526267562,0.756809702949518,5,0,0,0,0
"8424",0.707070707070707,0.535353535353535,3,1.01719206523763,1.24497369350494,5,1,1,0,1
"8425",0.717171717171717,0.535353535353535,3,1.21177914195368,1.567480111831,4,0,0,0,0
"8426",0.727272727272727,0.535353535353535,3,0.795752989005548,0.658937118946047,4,0,0,0,0
"8427",0.737373737373737,0.535353535353535,3,0.0646421216490926,-0.395728818009948,3,0,0,0,0
"8428",0.747474747474748,0.535353535353535,3,0.310617361214938,0.339685202491253,5,0,0,0,0
"8429",0.757575757575758,0.535353535353535,3,0.521779823596281,0.336241571080763,5,0,0,0,0
"8430",0.767676767676768,0.535353535353535,3,0.659805821446466,0.425839075919068,3,1,1,0,1
"8431",0.777777777777778,0.535353535353535,3,0.606364850065318,0.718570818648004,5,0,0,0,0
"8432",0.787878787878788,0.535353535353535,3,0.265076949308349,0.0935906721709839,3,1,1,0,0
"8433",0.797979797979798,0.535353535353535,3,0.35898533982936,0.321770969418164,4,0,0,0,0
"8434",0.808080808080808,0.535353535353535,3,0.588724613324989,0.409854141904287,3,0,0,0,0
"8435",0.818181818181818,0.535353535353535,3,1.20654788253638,1.41267244002231,5,0,0,0,0
"8436",0.828282828282828,0.535353535353535,3,1.29018095890347,1.3750940206705,3,0,0,0,0
"8437",0.838383838383838,0.535353535353535,3,0.819416921406561,0.31655454526101,2,0,0,0,0
"8438",0.848484848484849,0.535353535353535,3,1.19715498516171,1.15595839876538,5,0,0,0,0
"8439",0.858585858585859,0.535353535353535,3,0.609946157046198,-0.0341591491247039,5,1,0,0,0
"8440",0.868686868686869,0.535353535353535,3,1.24106974261935,1.61864714129804,4,0,0,0,0
"8441",0.434343434343434,0.545454545454546,3,-0.246584649179048,-0.365260221634092,2,0,0,0,0
"8442",0.444444444444444,0.545454545454546,3,0.14719077105405,0.56268038100041,5,0,0,0,0
"8443",0.454545454545455,0.545454545454546,3,-0.547539278216928,-0.906968139060588,2,1,0,0,1
"8444",0.464646464646465,0.545454545454546,3,0.0790181590443981,0.48901017062171,4,0,0,0,0
"8445",0.474747474747475,0.545454545454546,3,-0.313303418528943,-0.379051653288671,5,0,0,0,0
"8446",0.484848484848485,0.545454545454546,3,-0.156436116236725,0.0668872607910019,3,0,0,0,0
"8447",0.494949494949495,0.545454545454546,3,-0.587882634514708,-1.02301439808319,2,1,0,1,1
"8448",0.505050505050505,0.545454545454546,3,-0.412123233123726,-0.536889822085093,2,0,0,0,0
"8449",0.515151515151515,0.545454545454546,3,-0.558207511661122,-0.704256298671092,5,1,0,0,0
"8450",0.525252525252525,0.545454545454546,3,-0.904083737826735,-1.0163882948099,2,0,0,0,0
"8451",0.535353535353535,0.545454545454546,3,0.0533397539894122,0.732101992955634,5,0,0,0,0
"8452",0.545454545454546,0.545454545454546,3,-0.569437857412397,-1.13331987615797,2,0,0,0,0
"8453",0.555555555555556,0.545454545454546,3,0.0361438082470224,0.137486129717335,4,0,0,0,0
"8454",0.565656565656566,0.545454545454546,3,0.0950456920655361,0.0479821208053371,2,1,1,0,1
"8455",0.575757575757576,0.545454545454546,3,-0.306796089846379,-0.604833460983941,2,0,0,0,0
"8456",0.585858585858586,0.545454545454546,3,0.0938643304293468,0.311820780895785,4,0,0,0,0
"8457",0.595959595959596,0.545454545454546,3,0.381864598639484,0.626140407928782,5,0,0,0,0
"8458",0.606060606060606,0.545454545454546,3,0.798172737622941,1.40477648748764,5,1,1,0,1
"8459",0.616161616161616,0.545454545454546,3,0.785923565374266,0.983044041553957,5,0,0,0,0
"8460",0.626262626262626,0.545454545454546,3,0.582482384964036,0.463193287213502,4,0,0,0,0
"8461",0.636363636363636,0.545454545454546,3,0.149858084427647,-0.452673778799969,2,0,0,0,0
"8462",0.646464646464647,0.545454545454546,3,0.923767530849547,1.04885130115719,5,0,0,0,0
"8463",0.656565656565657,0.545454545454546,3,0.767683786105208,0.769159125806602,3,0,0,0,0
"8464",0.666666666666667,0.545454545454546,3,1.25298751272166,1.88790309343699,5,0,0,0,0
"8465",0.676767676767677,0.545454545454546,3,0.85607197914373,0.851868583692636,5,0,0,0,0
"8466",0.686868686868687,0.545454545454546,3,1.18475625427485,1.42858208305362,2,0,0,0,0
"8467",0.696969696969697,0.545454545454546,3,0.787469150485101,0.527539373083223,5,0,0,0,0
"8468",0.707070707070707,0.545454545454546,3,0.461510556787414,-0.0248363541983212,4,0,0,0,0
"8469",0.717171717171717,0.545454545454546,3,0.976678233736814,1.00405081180297,5,0,0,0,0
"8470",0.727272727272727,0.545454545454546,3,0.638397139794191,0.375658703859419,5,0,0,0,0
"8471",0.737373737373737,0.545454545454546,3,0.21251367102476,-0.00657207033957007,4,0,0,0,0
"8472",0.747474747474748,0.545454545454546,3,0.0342734120702916,-0.255757588406228,3,0,0,0,0
"8473",0.757575757575758,0.545454545454546,3,1.06647359568146,1.62856297431377,5,0,0,0,0
"8474",0.767676767676768,0.545454545454546,3,0.870747893169579,0.77541123497737,3,0,0,0,0
"8475",0.777777777777778,0.545454545454546,3,1.13908262061248,1.45417107234785,5,1,1,0,0
"8476",0.787878787878788,0.545454545454546,3,0.561495206724871,0.387135504836217,5,1,1,0,1
"8477",0.797979797979798,0.545454545454546,3,0.343107506018382,0.200165029903212,3,0,0,0,0
"8478",0.808080808080808,0.545454545454546,3,0.358474990436369,0.131188200920887,3,0,0,0,0
"8479",0.818181818181818,0.545454545454546,3,0.285211973355522,-0.276095107381408,4,0,0,0,0
"8480",0.828282828282828,0.545454545454546,3,0.867217446212581,0.847593152253374,5,0,0,0,0
"8481",0.838383838383838,0.545454545454546,3,0.941117969830053,0.878513696740887,4,0,0,0,0
"8482",0.848484848484849,0.545454545454546,3,1.44075803783809,1.77711210850822,5,1,0,0,0
"8483",0.858585858585859,0.545454545454546,3,1.18451764230533,1.21779391009885,4,0,0,0,0
"8484",0.868686868686869,0.545454545454546,3,1.4625056717727,1.91400863027961,4,0,0,0,0
"8485",0.434343434343434,0.555555555555556,3,0.42760368707201,0.830616182060789,4,0,0,0,0
"8486",0.444444444444444,0.555555555555556,3,-0.157211450627823,-0.289185134909,3,0,0,0,0
"8487",0.454545454545455,0.555555555555556,3,-0.544427698245316,-0.567096895129119,4,0,0,0,0
"8488",0.464646464646465,0.555555555555556,3,-0.00569163506402748,0.535696574701789,5,0,0,0,0
"8489",0.474747474747475,0.555555555555556,3,-0.0448540977072983,0.419043735152129,5,0,0,0,0
"8490",0.484848484848485,0.555555555555556,3,-0.797331157993667,-0.973100493247512,3,0,0,0,0
"8491",0.494949494949495,0.555555555555556,3,-0.67216996046157,-0.496767132590478,4,0,0,0,0
"8492",0.505050505050505,0.555555555555556,3,-0.648488018391454,-0.656281827007438,2,0,0,0,0
"8493",0.515151515151515,0.555555555555556,3,-0.416280168690958,-0.0984657887244306,2,0,0,0,0
"8494",0.525252525252525,0.555555555555556,3,-0.138776067961339,0.339964065684946,3,0,0,0,0
"8495",0.535353535353535,0.555555555555556,3,-0.00809613176690649,0.219896628142402,2,0,0,0,0
"8496",0.545454545454546,0.555555555555556,3,-0.474188030046357,-0.592316231661905,3,0,0,0,0
"8497",0.555555555555556,0.555555555555556,3,-0.535423809497144,-0.670200084256596,1,0,0,0,0
"8498",0.565656565656566,0.555555555555556,3,-0.54446062137281,-0.695737223557338,3,0,0,0,0
"8499",0.575757575757576,0.555555555555556,3,-0.365255151407619,-0.269910088972329,4,0,0,0,0
"8500",0.585858585858586,0.555555555555556,3,0.314859961483272,0.740416613116958,5,0,0,0,0
"8501",0.595959595959596,0.555555555555556,3,0.661409507156401,0.889636426508496,5,0,0,0,0
"8502",0.606060606060606,0.555555555555556,3,0.545079722468398,0.38232087194225,4,0,0,0,0
"8503",0.616161616161616,0.555555555555556,3,0.559814079936091,0.530329714129989,5,0,0,0,0
"8504",0.626262626262626,0.555555555555556,3,0.190081646305624,0.0302515284540414,2,0,0,0,0
"8505",0.636363636363636,0.555555555555556,3,-0.116146450518296,-0.277415548846992,3,0,0,0,0
"8506",0.646464646464647,0.555555555555556,3,0.386071119496467,0.535603481661384,4,0,0,0,0
"8507",0.656565656565657,0.555555555555556,3,0.476749678960923,0.384264774030738,5,0,0,0,0
"8508",0.666666666666667,0.555555555555556,3,-0.0599458563098828,-0.77862772777776,2,0,0,0,0
"8509",0.676767676767677,0.555555555555556,3,0.0223968390879929,-0.334482238414917,2,0,0,0,0
"8510",0.686868686868687,0.555555555555556,3,1.06436718080799,1.52353545237808,4,0,0,0,0
"8511",0.696969696969697,0.555555555555556,3,1.32723586082993,1.72019942785539,4,0,0,0,0
"8512",0.707070707070707,0.555555555555556,3,0.597693963094205,0.329261140941331,4,0,0,0,0
"8513",0.717171717171717,0.555555555555556,3,1.08376149995498,1.39369740105936,4,0,0,0,0
"8514",0.727272727272727,0.555555555555556,3,0.604199556675957,0.378069092233476,3,0,0,0,0
"8515",0.737373737373737,0.555555555555556,3,0.283634438229548,0.172658808159121,3,0,0,0,0
"8516",0.747474747474748,0.555555555555556,3,-0.200921759252249,-0.694579323917865,2,0,0,0,0
"8517",0.757575757575758,0.555555555555556,3,0.668652265260664,0.758661766744787,4,0,0,0,0
"8518",0.767676767676768,0.555555555555556,3,0.817455507280173,0.623404523530216,5,0,0,0,0
"8519",0.777777777777778,0.555555555555556,3,0.995036895423387,0.937994241543717,5,0,0,0,0
"8520",0.787878787878788,0.555555555555556,3,0.513937580617904,0.207390447723084,4,0,0,0,0
"8521",0.797979797979798,0.555555555555556,3,-0.369196460767689,-1.09573622546312,1,0,0,0,0
"8522",0.808080808080808,0.555555555555556,3,-0.637915640326507,-1.21115849292074,2,0,0,0,0
"8523",0.818181818181818,0.555555555555556,3,-0.375228015201021,-0.685086019237087,2,0,0,0,0
"8524",0.828282828282828,0.555555555555556,3,0.575839121910241,0.729626780139651,2,0,0,0,0
"8525",0.838383838383838,0.555555555555556,3,0.963239559800768,0.898494238558982,2,0,0,0,0
"8526",0.848484848484849,0.555555555555556,3,1.30718545607532,1.25336632271003,5,0,0,0,0
"8527",0.858585858585859,0.555555555555556,3,1.02107935282772,0.617185142681479,4,1,0,1,0
"8528",0.868686868686869,0.555555555555556,3,0.775008089361243,0.278393706360043,4,0,0,0,0
"8529",0.414141414141414,0.565656565656566,3,0.674053698417146,0.788813864737937,5,0,0,0,0
"8530",0.424242424242424,0.565656565656566,3,0.340292402824044,0.110658025648502,2,0,0,0,0
"8531",0.434343434343434,0.565656565656566,3,-0.199579438962789,-0.595275772299628,1,0,0,0,0
"8532",0.444444444444444,0.565656565656566,3,-0.94223278809265,-1.44832298726705,4,0,0,0,0
"8533",0.454545454545455,0.565656565656566,3,-0.112114392986214,0.538253957983126,5,0,0,0,0
"8534",0.464646464646465,0.565656565656566,3,0.116627678283264,0.522248777785224,4,0,0,0,0
"8535",0.515151515151515,0.565656565656566,3,-0.495049181163945,-0.492929168006961,3,0,0,0,0
"8536",0.525252525252525,0.565656565656566,3,-0.767948141673954,-1.14254261785888,2,0,0,0,0
"8537",0.535353535353535,0.565656565656566,3,-0.420425375253683,-0.3644075153401,2,0,0,0,0
"8538",0.545454545454546,0.565656565656566,3,-0.500990877755719,-0.477859756304332,2,0,0,0,0
"8539",0.555555555555556,0.565656565656566,3,-0.452872596922363,-0.277088894559891,4,0,0,0,0
"8540",0.565656565656566,0.565656565656566,3,-0.241683407340523,0.0648741562302927,2,0,0,0,0
"8541",0.575757575757576,0.565656565656566,3,-0.0456651172660162,0.169085003109884,5,0,0,0,0
"8542",0.585858585858586,0.565656565656566,3,0.84673049008818,1.45543392904723,5,1,1,0,0
"8543",0.595959595959596,0.565656565656566,3,0.711530807621353,0.699366920807811,3,0,0,0,0
"8544",0.606060606060606,0.565656565656566,3,0.628791071680349,0.694860137397102,2,1,1,0,0
"8545",0.616161616161616,0.565656565656566,3,0.552329226927861,0.671965986272743,4,0,0,0,0
"8546",0.626262626262626,0.565656565656566,3,0.341761671107001,0.511596476750481,3,0,0,0,0
"8547",0.636363636363636,0.565656565656566,3,-0.135314978554904,-0.200251303200397,4,0,0,0,0
"8548",0.646464646464647,0.565656565656566,3,-0.5790652268117,-0.988245408676489,2,0,0,0,0
"8549",0.656565656565657,0.565656565656566,3,-0.218199616846554,-0.10349389723501,5,0,0,0,0
"8550",0.666666666666667,0.565656565656566,3,0.345698717733361,0.979872287005498,5,0,0,0,0
"8551",0.676767676767677,0.565656565656566,3,0.473697897388667,0.801443965530864,5,0,0,0,0
"8552",0.686868686868687,0.565656565656566,3,0.923469356641267,1.10899359681359,4,1,1,0,0
"8553",0.696969696969697,0.565656565656566,3,0.844609775132516,0.666552538665012,5,1,1,0,1
"8554",0.707070707070707,0.565656565656566,3,1.015858685748,1.21248918539313,5,0,0,0,0
"8555",0.717171717171717,0.565656565656566,3,0.403990198542504,-0.102221028867763,3,0,0,0,0
"8556",0.727272727272727,0.565656565656566,3,0.98795012358115,1.41711252027936,5,1,1,0,1
"8557",0.737373737373737,0.565656565656566,3,0.705408370918871,0.820827938123974,5,0,0,0,0
"8558",0.747474747474748,0.565656565656566,3,0.197099585350054,0.0595478182725108,3,0,0,0,0
"8559",0.757575757575758,0.565656565656566,3,0.367514938388292,0.257352883333352,2,0,0,0,0
"8560",0.767676767676768,0.565656565656566,3,0.253019800533163,-0.194731568345451,4,0,0,0,0
"8561",0.777777777777778,0.565656565656566,3,0.448896776200779,0.235796685241986,4,1,1,0,0
"8562",0.787878787878788,0.565656565656566,3,0.524795529190928,0.592485813833409,2,1,1,0,1
"8563",0.797979797979798,0.565656565656566,3,-0.453214840859191,-0.861751025167586,2,0,0,0,0
"8564",0.808080808080808,0.565656565656566,3,0.172987562172674,0.829369232108511,4,0,0,0,0
"8565",0.818181818181818,0.565656565656566,3,0.422588905395619,0.749938929000978,4,0,0,0,0
"8566",0.828282828282828,0.565656565656566,3,0.667035557715197,0.678720896815964,3,1,0,1,0
"8567",0.838383838383838,0.565656565656566,3,0.734748496925799,0.471547821454436,5,0,0,0,0
"8568",0.848484848484849,0.565656565656566,3,0.828987277743254,0.550858006309477,4,0,0,0,0
"8569",0.858585858585859,0.565656565656566,3,1.15975346226127,1.26949615253857,3,0,0,0,0
"8570",0.868686868686869,0.565656565656566,3,0.70107546108948,0.348332721055679,4,0,0,0,0
"8571",0.878787878787879,0.565656565656566,3,0.464632623028304,0.120452477864675,2,1,0,1,1
"8572",0.888888888888889,0.565656565656566,3,0.601080759755842,0.624453806554064,5,0,0,0,0
"8573",0.898989898989899,0.565656565656566,3,0.672355678949066,0.600027961914541,2,1,0,0,1
"8574",0.909090909090909,0.565656565656566,3,0.126089016849672,-0.283446651163751,5,0,0,0,0
"8575",0.919191919191919,0.565656565656566,3,-0.647599349880729,-1.19276643823112,2,0,0,0,0
"8576",0.929292929292929,0.565656565656566,3,-0.698401106578991,-0.807873757675436,1,0,0,0,0
"8577",0.939393939393939,0.565656565656566,3,-1.28446190473151,-1.74126575727293,2,0,0,0,0
"8578",0.94949494949495,0.565656565656566,3,-0.559444067522322,-0.155925694778783,4,0,0,0,0
"8579",0.95959595959596,0.565656565656566,3,-0.361892032430608,-0.114524191915435,5,0,0,0,0
"8580",0.96969696969697,0.565656565656566,3,-0.264191553723656,-0.00939632118716827,3,0,0,0,0
"8581",0.414141414141414,0.575757575757576,3,0.909542839755574,1.12784676239682,5,0,0,0,0
"8582",0.424242424242424,0.575757575757576,3,0.659306251366293,0.847894983003539,5,0,0,0,0
"8583",0.434343434343434,0.575757575757576,3,0.169229816853973,0.387710803959764,3,0,0,0,0
"8584",0.444444444444444,0.575757575757576,3,-0.464462162005204,-0.424576446376647,1,0,0,0,0
"8585",0.454545454545455,0.575757575757576,3,-0.307155355594192,-0.218453414440879,3,1,0,1,1
"8586",0.464646464646465,0.575757575757576,3,-0.655224060121799,-1.12450561561638,2,1,0,1,1
"8587",0.515151515151515,0.575757575757576,3,-1.1494141893798,-1.4548576742346,3,0,0,0,0
"8588",0.525252525252525,0.575757575757576,3,-1.43504122717657,-1.80940958418084,1,1,0,1,0
"8589",0.535353535353535,0.575757575757576,3,-0.404054979432705,0.119685814572707,4,0,0,0,0
"8590",0.545454545454546,0.575757575757576,3,0.222555502740563,0.823342919518689,4,0,0,0,0
"8591",0.555555555555556,0.575757575757576,3,-0.569164335466942,-0.945680786749601,3,0,0,0,0
"8592",0.565656565656566,0.575757575757576,3,-0.502552766492193,-0.57602499202351,2,0,0,0,0
"8593",0.575757575757576,0.575757575757576,3,0.265410741587462,0.628590400841639,5,0,0,0,0
"8594",0.585858585858586,0.575757575757576,3,0.496304071543113,0.448812785148632,2,0,0,0,0
"8595",0.595959595959596,0.575757575757576,3,0.478851968998443,0.375967097332496,5,0,0,0,0
"8596",0.606060606060606,0.575757575757576,3,0.380367407568211,0.270145492214747,4,1,1,0,1
"8597",0.616161616161616,0.575757575757576,3,0.681058997978607,0.938998778635056,3,0,0,0,0
"8598",0.626262626262626,0.575757575757576,3,0.283718194047785,0.250185547202089,4,0,0,0,0
"8599",0.636363636363636,0.575757575757576,3,0.681602846790994,1.49734178283876,5,0,0,0,0
"8600",0.646464646464647,0.575757575757576,3,-0.157245804231732,-0.0567255553772197,3,0,0,0,0
"8601",0.656565656565657,0.575757575757576,3,0.120008727994158,0.641304758634414,3,1,1,0,0
"8602",0.666666666666667,0.575757575757576,3,0.0469617503214343,0.0671673549298085,2,1,1,0,0
"8603",0.676767676767677,0.575757575757576,3,0.0193360513318753,-0.10908239586512,4,1,1,0,1
"8604",0.686868686868687,0.575757575757576,3,0.982622436160238,1.54427315978267,4,0,0,0,0
"8605",0.696969696969697,0.575757575757576,3,1.40126916793864,1.87936141351531,4,0,0,0,0
"8606",0.707070707070707,0.575757575757576,3,0.590758196587733,0.200145305233296,3,0,0,0,0
"8607",0.717171717171717,0.575757575757576,3,0.0931614464619538,-0.280226128750552,5,1,1,0,1
"8608",0.727272727272727,0.575757575757576,3,0.981136882564152,1.38480774952342,5,0,0,0,0
"8609",0.737373737373737,0.575757575757576,3,0.478547007349506,0.134300854574268,4,1,1,0,1
"8610",0.747474747474748,0.575757575757576,3,0.727842089916385,1.01409308793722,3,0,0,0,0
"8611",0.757575757575758,0.575757575757576,3,0.356142575411854,0.176995606856146,3,1,1,0,1
"8612",0.767676767676768,0.575757575757576,3,0.729429386733668,1.04206932463736,4,0,0,0,0
"8613",0.777777777777778,0.575757575757576,3,-0.060638833634208,-0.686872170541714,2,1,1,0,0
"8614",0.787878787878788,0.575757575757576,3,0.375934916811238,0.547766552595874,3,0,0,0,0
"8615",0.797979797979798,0.575757575757576,3,0.00317096843114612,-0.127536868520487,4,0,0,0,0
"8616",0.808080808080808,0.575757575757576,3,0.472006127003059,0.675541107200518,4,0,0,0,0
"8617",0.818181818181818,0.575757575757576,3,0.0635145126248989,-0.472856962901362,4,0,0,0,0
"8618",0.828282828282828,0.575757575757576,3,0.753456760875333,0.949429094172141,3,0,0,0,0
"8619",0.838383838383838,0.575757575757576,3,0.95114246551158,0.996575668196135,4,0,0,0,0
"8620",0.848484848484849,0.575757575757576,3,1.10048271547047,1.14030299101075,5,0,0,0,0
"8621",0.858585858585859,0.575757575757576,3,1.04170861724338,0.911387887180797,5,0,0,0,0
"8622",0.868686868686869,0.575757575757576,3,0.915915447645869,0.89570629325545,3,0,0,0,0
"8623",0.878787878787879,0.575757575757576,3,0.709614733908311,0.662279391294402,3,0,0,0,0
"8624",0.888888888888889,0.575757575757576,3,0.71611095224177,0.708752089467994,5,0,0,0,0
"8625",0.898989898989899,0.575757575757576,3,-0.271954491773911,-1.08301570656598,1,0,0,0,0
"8626",0.909090909090909,0.575757575757576,3,-0.177880774139165,-0.135897916166942,2,0,0,0,0
"8627",0.919191919191919,0.575757575757576,3,-0.191774652936338,0.138317654427493,2,0,0,0,0
"8628",0.929292929292929,0.575757575757576,3,-0.549565636753687,-0.371913839074317,3,1,0,1,0
"8629",0.939393939393939,0.575757575757576,3,-0.740649022045729,-0.478877364561259,2,0,0,0,0
"8630",0.94949494949495,0.575757575757576,3,-1.12938589018537,-1.4319199217552,2,0,0,0,0
"8631",0.95959595959596,0.575757575757576,3,0.1440096447064,0.955220825830027,4,0,0,0,0
"8632",0.96969696969697,0.575757575757576,3,-0.239452155558082,-0.370583630568317,2,1,0,0,1
"8633",0.414141414141414,0.585858585858586,3,0.188589767522585,-0.147273403295598,4,0,0,0,0
"8634",0.424242424242424,0.585858585858586,3,0.122028115077713,-0.122218736106422,1,0,0,0,0
"8635",0.434343434343434,0.585858585858586,3,0.0535383291356243,0.0924122581087321,1,0,0,0,0
"8636",0.444444444444444,0.585858585858586,3,-0.656372162464938,-0.979441671370033,1,0,0,0,0
"8637",0.454545454545455,0.585858585858586,3,-0.615514355795747,-0.618716589358873,2,0,0,0,0
"8638",0.464646464646465,0.585858585858586,3,-0.73924454003111,-0.951928963157385,2,0,0,0,0
"8639",0.515151515151515,0.585858585858586,3,-0.338776418880681,0.159964282911978,2,1,0,1,0
"8640",0.525252525252525,0.585858585858586,3,-0.403156580002191,0.0677185758711374,4,0,0,0,0
"8641",0.535353535353535,0.585858585858586,3,0.18515256608783,0.686492734146332,2,0,0,0,0
"8642",0.545454545454546,0.585858585858586,3,-0.39730904466244,-0.847194694652111,4,0,0,0,0
"8643",0.555555555555556,0.585858585858586,3,-0.606158901843406,-0.72121770209336,2,0,0,0,0
"8644",0.565656565656566,0.585858585858586,3,-0.516954647702623,-0.557040097409797,4,0,0,0,0
"8645",0.575757575757576,0.585858585858586,3,-0.299897478720268,-0.46967230804335,1,0,0,0,0
"8646",0.585858585858586,0.585858585858586,3,0.290341688903639,0.494677614803021,2,0,0,0,0
"8647",0.595959595959596,0.585858585858586,3,0.0144547797752551,-0.244768665080337,2,1,1,0,1
"8648",0.606060606060606,0.585858585858586,3,0.37381648751964,0.514310831036884,5,0,0,0,0
"8649",0.616161616161616,0.585858585858586,3,0.707982208616446,0.914158457712838,4,0,0,0,0
"8650",0.626262626262626,0.585858585858586,3,0.761750830964456,1.02215652698627,4,1,1,0,0
"8651",0.636363636363636,0.585858585858586,3,0.426023448367011,0.45661856575548,3,0,0,0,0
"8652",0.646464646464647,0.585858585858586,3,-0.0727981235843804,-0.0232494307010737,4,0,0,0,0
"8653",0.656565656565657,0.585858585858586,3,-0.344744596706302,-0.323756091722537,3,0,0,0,0
"8654",0.666666666666667,0.585858585858586,3,-0.375456900233844,-0.296437445082649,3,1,1,0,1
"8655",0.676767676767677,0.585858585858586,3,-0.192226323888243,-0.108370711106458,2,0,0,0,0
"8656",0.686868686868687,0.585858585858586,3,0.388810995266533,0.454567554419636,3,0,0,0,0
"8657",0.696969696969697,0.585858585858586,3,0.405441085019521,0.098785751199691,3,0,0,0,0
"8658",0.707070707070707,0.585858585858586,3,-0.0806211735356447,-0.500009458453787,2,0,0,0,0
"8659",0.717171717171717,0.585858585858586,3,0.230472250015745,0.382205311312866,2,0,0,0,0
"8660",0.727272727272727,0.585858585858586,3,0.553827244262165,0.602033087596767,4,0,0,0,0
"8661",0.737373737373737,0.585858585858586,3,0.258277289549482,-0.0251461905216324,4,0,0,0,0
"8662",0.747474747474748,0.585858585858586,3,-0.512974332787153,-1.42661265323555,2,0,0,0,0
"8663",0.757575757575758,0.585858585858586,3,-0.0349622958092072,-0.208840228602697,3,0,0,0,0
"8664",0.767676767676768,0.585858585858586,3,0.442658002797585,0.466844296460232,5,0,0,0,0
"8665",0.777777777777778,0.585858585858586,3,0.244601719287475,0.151480744544204,2,0,0,0,0
"8666",0.787878787878788,0.585858585858586,3,-0.517751466886476,-1.21336446698735,3,0,0,0,0
"8667",0.797979797979798,0.585858585858586,3,-0.386963470488781,-0.660640626099519,2,0,0,0,0
"8668",0.808080808080808,0.585858585858586,3,0.00941329160603305,-0.0999931692992607,3,0,0,0,0
"8669",0.818181818181818,0.585858585858586,3,0.27880189507995,0.304146328757075,3,0,0,0,0
"8670",0.828282828282828,0.585858585858586,3,0.846715409831926,1.05908404935004,4,0,0,0,0
"8671",0.838383838383838,0.585858585858586,3,0.774859652873831,0.549132358458156,4,0,0,0,0
"8672",0.848484848484849,0.585858585858586,3,1.07613336488286,1.10474849457654,5,0,0,0,0
"8673",0.858585858585859,0.585858585858586,3,0.754701623309484,0.418244268395538,5,0,0,0,0
"8674",0.868686868686869,0.585858585858586,3,0.769993341276093,0.652657155387193,4,0,0,0,0
"8675",0.878787878787879,0.585858585858586,3,0.257004769436035,-0.289127152124639,4,1,0,1,0
"8676",0.888888888888889,0.585858585858586,3,-0.540334336267313,-1.43728828295234,1,0,0,0,0
"8677",0.898989898989899,0.585858585858586,3,0.13558774859812,0.571901591429472,5,0,0,0,0
"8678",0.909090909090909,0.585858585858586,3,-0.33575860308306,-0.540567260151134,2,1,0,0,1
"8679",0.919191919191919,0.585858585858586,3,-0.735409470332501,-1.0091342393376,3,0,0,0,0
"8680",0.929292929292929,0.585858585858586,3,-0.698676230997972,-0.600542466480857,2,0,0,0,0
"8681",0.939393939393939,0.585858585858586,3,-0.993916363288007,-1.07053170641004,3,0,0,0,0
"8682",0.94949494949495,0.585858585858586,3,-0.604507592108595,-0.259908006308617,4,0,0,0,0
"8683",0.95959595959596,0.585858585858586,3,0.166680318725302,0.646443413441164,4,0,0,0,0
"8684",0.96969696969697,0.585858585858586,3,-0.223919507633011,-0.307488461847431,3,0,0,0,0
"8685",0.414141414141414,0.595959595959596,3,-0.162359335328717,-0.305292221555674,4,0,0,0,0
"8686",0.424242424242424,0.595959595959596,3,0.378162990275524,0.773631342287957,3,0,0,0,0
"8687",0.434343434343434,0.595959595959596,3,-0.41912990379386,-0.741640070658843,2,0,0,0,0
"8688",0.444444444444444,0.595959595959596,3,-0.686560803558886,-0.733194091892151,2,1,0,1,0
"8689",0.454545454545455,0.595959595959596,3,-0.769817818842532,-0.831545620452458,5,0,0,0,0
"8690",0.464646464646465,0.595959595959596,3,-0.931505670418954,-1.17052452074279,3,0,0,0,0
"8691",0.515151515151515,0.595959595959596,3,-0.283355806675596,-0.0551551197180374,4,1,0,0,1
"8692",0.525252525252525,0.595959595959596,3,-0.0582811243872803,0.117039734716544,5,0,0,0,0
"8693",0.535353535353535,0.595959595959596,3,0.180629453596434,0.318883222936416,2,0,0,0,0
"8694",0.545454545454546,0.595959595959596,3,-0.0479395780820961,0.0983822323333955,4,0,0,0,0
"8695",0.555555555555556,0.595959595959596,3,-0.523246668292451,-0.689660980363049,4,0,0,0,0
"8696",0.565656565656566,0.595959595959596,3,0.115642617055339,0.569429591140035,4,0,0,0,0
"8697",0.575757575757576,0.595959595959596,3,-0.354463598817081,-0.557411249430362,3,0,0,0,0
"8698",0.585858585858586,0.595959595959596,3,-0.546630706466295,-0.856438269647375,4,0,0,0,0
"8699",0.595959595959596,0.595959595959596,3,-0.366335725793822,-0.469240140559731,2,0,0,0,0
"8700",0.606060606060606,0.595959595959596,3,-0.0588764845073756,-0.237927355572141,4,0,0,0,0
"8701",0.616161616161616,0.595959595959596,3,0.825530228555661,1.17299322463182,5,1,1,0,0
"8702",0.626262626262626,0.595959595959596,3,0.138310511430667,-0.29064511337214,4,0,0,0,0
"8703",0.636363636363636,0.595959595959596,3,0.493330812178128,1.04270045667189,2,0,0,0,0
"8704",0.646464646464647,0.595959595959596,3,-0.0571877077162699,0.181109700360157,4,1,1,0,0
"8705",0.656565656565657,0.595959595959596,3,-1.31315111427531,-1.86373104315582,2,1,1,0,1
"8706",0.666666666666667,0.595959595959596,3,-0.851402732828361,-0.646981422225464,4,1,1,0,1
"8707",0.676767676767677,0.595959595959596,3,-1.0765090493821,-1.55587755045868,1,0,0,0,0
"8708",0.686868686868687,0.595959595959596,3,-0.467627244374281,-0.447167681446884,4,1,1,0,1
"8709",0.696969696969697,0.595959595959596,3,-0.798436309817222,-1.36924933288332,3,0,0,0,0
"8710",0.707070707070707,0.595959595959596,3,-0.608049383894971,-0.868182881772708,2,0,0,0,0
"8711",0.717171717171717,0.595959595959596,3,-0.295741395839856,-0.469762363631167,5,0,0,0,0
"8712",0.727272727272727,0.595959595959596,3,-0.18107178901746,-0.31769872271261,4,1,1,0,0
"8713",0.737373737373737,0.595959595959596,3,-0.451948071255314,-0.729732741475851,3,0,0,0,0
"8714",0.747474747474748,0.595959595959596,3,-0.606019752968033,-0.811046672641039,2,1,1,0,0
"8715",0.757575757575758,0.595959595959596,3,-0.010345131054457,0.084771484501926,2,1,1,0,0
"8716",0.767676767676768,0.595959595959596,3,0.295028045297901,0.311702520581927,4,0,0,0,0
"8717",0.777777777777778,0.595959595959596,3,0.207305828647776,0.158163442658181,2,0,0,0,0
"8718",0.787878787878788,0.595959595959596,3,-0.265664372952561,-0.16982890042537,2,0,0,0,0
"8719",0.797979797979798,0.595959595959596,3,-1.41792162881813,-2.42754510604421,1,0,0,0,0
"8720",0.808080808080808,0.595959595959596,3,-0.433015128971167,-0.393957255269805,4,0,0,0,0
"8721",0.818181818181818,0.595959595959596,3,-0.496840116994496,-1.02394019599651,3,0,0,0,0
"8722",0.828282828282828,0.595959595959596,3,0.399610625100436,0.670223249713108,4,0,0,0,0
"8723",0.838383838383838,0.595959595959596,3,0.273787110108814,0.0385624386190656,2,0,0,0,0
"8724",0.848484848484849,0.595959595959596,3,0.714731348763257,0.788193993483838,4,0,0,0,0
"8725",0.858585858585859,0.595959595959596,3,0.565260340218122,0.477870291463709,2,0,0,0,0
"8726",0.868686868686869,0.595959595959596,3,0.983814325891108,1.42076318210055,5,0,0,0,0
"8727",0.878787878787879,0.595959595959596,3,0.617172431622399,0.686496830426127,4,1,0,0,0
"8728",0.888888888888889,0.595959595959596,3,-0.243713808146809,-0.702374661804875,2,0,0,0,0
"8729",0.898989898989899,0.595959595959596,3,-0.0260171377533467,0.0508986266946826,4,0,0,0,0
"8730",0.909090909090909,0.595959595959596,3,-0.284577935829455,-0.280742252700429,4,0,0,0,0
"8731",0.919191919191919,0.595959595959596,3,-0.902235195773879,-1.04753790241039,1,1,0,1,1
"8732",0.929292929292929,0.595959595959596,3,-0.467381635734794,0.137022396876695,3,0,0,0,0
"8733",0.939393939393939,0.595959595959596,3,-0.64091464661151,-0.45692825626372,2,0,0,0,0
"8734",0.94949494949495,0.595959595959596,3,0.0107851455430404,0.566808728420252,4,0,0,0,0
"8735",0.95959595959596,0.595959595959596,3,0.125962712603234,0.370951136866506,4,0,0,0,0
"8736",0.96969696969697,0.595959595959596,3,-0.327026122636467,-0.304057113366997,4,0,0,0,0
"8737",0,0.646464646464647,3,-0.113968895794864,-0.156729520501392,3,0,0,0,0
"8738",0.0101010101010101,0.646464646464647,3,-0.225955301255252,-0.297252104421899,5,0,0,0,0
"8739",0.0202020202020202,0.646464646464647,3,-0.105820415453953,-0.0842047663444736,2,1,0,1,0
"8740",0.0303030303030303,0.646464646464647,3,0.275562267710878,0.54394392361358,4,0,0,0,0
"8741",0.0404040404040404,0.646464646464647,3,-0.111090235582651,-0.351096902237053,3,0,0,0,0
"8742",0.0505050505050505,0.646464646464647,3,-0.57854300979263,-0.944371656114224,1,0,0,0,0
"8743",0.0606060606060606,0.646464646464647,3,-0.297034667685697,-0.195345662504525,2,0,0,0,0
"8744",0.0707070707070707,0.646464646464647,3,-0.144222653042483,0.0739339931305747,4,0,0,0,0
"8745",0.0808080808080808,0.646464646464647,3,-0.185891895374133,0.0188700915812007,5,0,0,0,0
"8746",0.0909090909090909,0.646464646464647,3,-0.0127188256112476,0.485923624603124,4,0,0,0,0
"8747",0.101010101010101,0.646464646464647,3,0.0901806562135528,0.502710481099516,2,0,0,0,0
"8748",0.111111111111111,0.646464646464647,3,-0.0466713550282104,-0.0691514679841157,2,1,0,1,0
"8749",0.121212121212121,0.646464646464647,3,0.589398338495996,1.16142863824855,5,1,0,1,0
"8750",0.131313131313131,0.646464646464647,3,1.21033236599157,1.72967563971985,5,0,0,0,0
"8751",0.141414141414141,0.646464646464647,3,1.53406113075993,1.77421491881153,5,1,0,1,0
"8752",0.151515151515152,0.646464646464647,3,1.4717625614228,1.46775564466357,5,0,0,0,0
"8753",0.161616161616162,0.646464646464647,3,1.21081015500644,1.00693925544462,3,0,0,0,0
"8754",0.171717171717172,0.646464646464647,3,0.875570785415148,0.625863155437463,2,1,0,1,0
"8755",0.181818181818182,0.646464646464647,3,0.276434149884375,-0.0490657408689311,2,0,0,0,0
"8756",0.191919191919192,0.646464646464647,3,-0.0174993627530926,-0.243321975425213,2,0,0,0,0
"8757",0.202020202020202,0.646464646464647,3,-0.00943062473842217,-0.213119568336684,4,1,0,1,0
"8758",0.212121212121212,0.646464646464647,3,0.62457560224187,1.09412002371888,4,0,0,0,0
"8759",0.222222222222222,0.646464646464647,3,-0.584710040278642,-1.24165769116301,2,0,0,0,0
"8760",0.232323232323232,0.646464646464647,3,-0.334895146318748,-0.274947592403386,4,0,0,0,0
"8761",0.242424242424242,0.646464646464647,3,-0.418303665509258,-0.510043510061702,3,1,0,1,1
"8762",0.252525252525253,0.646464646464647,3,-0.766294597780901,-1.09458260130067,2,0,0,0,0
"8763",0.262626262626263,0.646464646464647,3,-0.297371648708174,-0.305653815968354,2,0,0,0,0
"8764",0.272727272727273,0.646464646464647,3,0.0301610761340173,0.0737241137588329,3,0,0,0,0
"8765",0.282828282828283,0.646464646464647,3,0.193500139945566,0.241950069930944,5,1,0,0,0
"8766",0.292929292929293,0.646464646464647,3,0.164538820313627,0.260474799093544,5,0,0,0,0
"8767",0.303030303030303,0.646464646464647,3,-0.246811860276701,-0.504704841554055,3,0,0,0,0
"8768",0,0.656565656565657,3,-0.480917258447508,-0.764391768959801,2,0,0,0,0
"8769",0.0101010101010101,0.656565656565657,3,-0.101025853960761,0.0830187445694803,2,0,0,0,0
"8770",0.0202020202020202,0.656565656565657,3,0.0754768953913162,0.159256119833351,5,0,0,0,0
"8771",0.0303030303030303,0.656565656565657,3,0.358626085939383,0.540036005560368,3,1,0,1,1
"8772",0.0404040404040404,0.656565656565657,3,-0.230495516671476,-0.451239838650831,5,0,0,0,0
"8773",0.0505050505050505,0.656565656565657,3,0.0316199027872601,0.515089060923365,5,1,0,0,0
"8774",0.0606060606060606,0.656565656565657,3,0.0845576613826191,0.410169724027851,3,0,0,0,0
"8775",0.0707070707070707,0.656565656565657,3,0.595197216123684,1.27585836353042,5,0,0,0,0
"8776",0.0808080808080808,0.656565656565657,3,-0.114955833498515,-0.293356300647968,2,0,0,0,0
"8777",0.0909090909090909,0.656565656565657,3,-0.0918840083682474,-0.0150189263759717,4,0,0,0,0
"8778",0.101010101010101,0.656565656565657,3,0.311763236859548,0.675666211049979,3,0,0,0,0
"8779",0.111111111111111,0.656565656565657,3,0.385407007825455,0.598953592542496,5,1,0,1,0
"8780",0.121212121212121,0.656565656565657,3,0.559706953878084,0.576932191334161,5,0,0,0,0
"8781",0.131313131313131,0.656565656565657,3,1.11612466113926,1.2191434526359,4,1,0,1,0
"8782",0.141414141414141,0.656565656565657,3,1.00584313698482,0.639500521616784,2,0,0,0,0
"8783",0.151515151515152,0.656565656565657,3,1.28662334719428,1.27549636166856,4,0,0,0,0
"8784",0.161616161616162,0.656565656565657,3,1.15318026548115,1.04478177232288,5,0,0,0,0
"8785",0.171717171717172,0.656565656565657,3,1.20900022984907,1.42170923180608,5,0,0,0,0
"8786",0.181818181818182,0.656565656565657,3,1.34188918011803,1.9025452991631,5,1,0,0,0
"8787",0.191919191919192,0.656565656565657,3,0.615526547732215,0.602819769944814,3,0,0,0,0
"8788",0.202020202020202,0.656565656565657,3,-0.013053903471,-0.353956588447401,5,0,0,0,0
"8789",0.212121212121212,0.656565656565657,3,0.151981145657092,0.113406731710278,5,1,0,0,0
"8790",0.222222222222222,0.656565656565657,3,-0.577146524310433,-0.970671872879289,2,0,0,0,0
"8791",0.232323232323232,0.656565656565657,3,-0.568424148128712,-0.641896355662195,4,0,0,0,0
"8792",0.242424242424242,0.656565656565657,3,-0.788101624149738,-1.03969719995795,4,1,0,1,1
"8793",0.252525252525253,0.656565656565657,3,-0.836684217614328,-0.933433242921968,2,0,0,0,0
"8794",0.262626262626263,0.656565656565657,3,-0.131251439519985,0.245956519437218,3,0,0,0,0
"8795",0.272727272727273,0.656565656565657,3,-0.286365344492211,-0.515647667540573,5,0,0,0,0
"8796",0.282828282828283,0.656565656565657,3,-0.0778821114236947,-0.127196962143502,2,0,0,0,0
"8797",0.292929292929293,0.656565656565657,3,0.0552404255229526,0.0405102132852776,3,0,0,0,0
"8798",0.303030303030303,0.656565656565657,3,-0.174260699661742,-0.361119165056132,4,0,0,0,0
"8799",0,0.666666666666667,3,-0.0856022135130344,0.103607178028345,2,1,0,1,1
"8800",0.0101010101010101,0.666666666666667,3,-0.379979573352255,-0.660013963746004,2,0,0,0,0
"8801",0.0202020202020202,0.666666666666667,3,0.0339790570206284,0.115214350632115,4,0,0,0,0
"8802",0.0303030303030303,0.666666666666667,3,0.0435888185151662,-0.0640370588498978,5,0,0,0,0
"8803",0.0404040404040404,0.666666666666667,3,-0.298501000282699,-0.514875077086452,2,0,0,0,0
"8804",0.0505050505050505,0.666666666666667,3,-0.436223365453401,-0.685592589152543,2,0,0,0,0
"8805",0.0606060606060606,0.666666666666667,3,-0.621760651932384,-1.08115498701236,4,0,0,0,0
"8806",0.0707070707070707,0.666666666666667,3,-1.30646955698642,-2.34841762590757,2,1,0,1,1
"8807",0.0808080808080808,0.666666666666667,3,-0.949803432306284,-1.13537867150227,1,1,0,1,1
"8808",0.0909090909090909,0.666666666666667,3,-0.387758825757747,-0.269246244503841,2,0,0,0,0
"8809",0.101010101010101,0.666666666666667,3,-0.499583805010906,-0.895465942568941,2,0,0,0,0
"8810",0.111111111111111,0.666666666666667,3,-0.101623879620443,-0.159243740664528,3,1,0,0,0
"8811",0.121212121212121,0.666666666666667,3,0.622763135574148,0.899800180211661,2,0,0,0,0
"8812",0.131313131313131,0.666666666666667,3,0.827717559785719,0.794153091591149,4,0,0,0,0
"8813",0.141414141414141,0.666666666666667,3,1.14781240640125,1.29825008932341,4,0,0,0,0
"8814",0.151515151515152,0.666666666666667,3,0.959959574880059,0.719503851050469,5,1,0,0,1
"8815",0.161616161616162,0.666666666666667,3,1.48594923002372,1.7708289893656,4,0,0,0,0
"8816",0.171717171717172,0.666666666666667,3,2.01786370872755,2.45861825042198,5,0,0,0,0
"8817",0.181818181818182,0.666666666666667,3,1.10456310919352,0.552442214415427,4,0,0,0,0
"8818",0.191919191919192,0.666666666666667,3,0.52911572734217,0.240996124182892,3,0,0,0,0
"8819",0.202020202020202,0.666666666666667,3,-0.145437806515025,-0.527680966927657,3,0,0,0,0
"8820",0.212121212121212,0.666666666666667,3,0.0492812006337069,0.170675423500196,5,0,0,0,0
"8821",0.222222222222222,0.666666666666667,3,-0.389559427476028,-0.523066478193253,2,0,0,0,0
"8822",0.232323232323232,0.666666666666667,3,-0.537780547353407,-0.541397676339223,2,0,0,0,0
"8823",0.242424242424242,0.666666666666667,3,-1.22558339670207,-1.70844817150918,1,0,0,0,0
"8824",0.252525252525253,0.666666666666667,3,-0.933186609663416,-0.931263900058714,2,0,0,0,0
"8825",0.262626262626263,0.666666666666667,3,-0.656645455979227,-0.780194792064769,2,0,0,0,0
"8826",0.272727272727273,0.666666666666667,3,-0.789718810282296,-1.1276637754304,1,1,0,1,0
"8827",0.282828282828283,0.666666666666667,3,-0.586538150161836,-0.752206299948682,2,0,0,0,0
"8828",0.292929292929293,0.666666666666667,3,-0.459627732898812,-0.665466416902777,2,0,0,0,0
"8829",0.303030303030303,0.666666666666667,3,-0.531185369849054,-0.835275799939651,2,0,0,0,0
"8830",0,0.676767676767677,3,-0.500830116154015,-0.804270804401358,3,1,0,1,1
"8831",0.0101010101010101,0.676767676767677,3,-0.361238266086869,-0.376308149270518,2,0,0,0,0
"8832",0.0202020202020202,0.676767676767677,3,-0.0199230135688789,0.0803625758559603,3,1,0,1,0
"8833",0.0303030303030303,0.676767676767677,3,-0.535342216428112,-0.994945211619425,4,0,0,0,0
"8834",0.0404040404040404,0.676767676767677,3,-0.17506828833414,0.084894581456974,2,0,0,0,0
"8835",0.0505050505050505,0.676767676767677,3,-0.536688338338911,-0.626639157017188,3,0,0,0,0
"8836",0.0606060606060606,0.676767676767677,3,-1.02568176982445,-1.16721957795683,2,0,0,0,0
"8837",0.0707070707070707,0.676767676767677,3,-1.39747501388246,-1.42944820999144,2,0,0,0,0
"8838",0.0808080808080808,0.676767676767677,3,-0.998280985975639,-0.732935326651943,2,0,0,0,0
"8839",0.0909090909090909,0.676767676767677,3,-1.12820156048909,-1.4042046695782,2,1,0,1,0
"8840",0.101010101010101,0.676767676767677,3,-0.956953645086868,-1.05748408135801,2,0,0,0,0
"8841",0.111111111111111,0.676767676767677,3,-0.0345338924903622,0.352837712793184,2,1,0,1,0
"8842",0.121212121212121,0.676767676767677,3,0.011030272329087,-0.28734051560408,4,0,0,0,0
"8843",0.131313131313131,0.676767676767677,3,0.351519820005133,0.206241875498591,3,1,0,0,0
"8844",0.141414141414141,0.676767676767677,3,0.580560629861777,0.395468729000889,3,0,0,0,0
"8845",0.151515151515152,0.676767676767677,3,0.829720460051983,0.735308787737816,4,0,0,0,0
"8846",0.161616161616162,0.676767676767677,3,1.20201137709969,1.05243446549867,5,0,0,0,0
"8847",0.171717171717172,0.676767676767677,3,1.13327882670046,0.656758742882591,3,0,0,0,0
"8848",0.181818181818182,0.676767676767677,3,1.47901288316139,1.75214110817312,5,0,0,0,0
"8849",0.191919191919192,0.676767676767677,3,-0.0594526121728223,-0.919916406603076,2,1,0,1,1
"8850",0.202020202020202,0.676767676767677,3,-0.321176511985923,-0.524571573113423,1,1,0,1,0
"8851",0.212121212121212,0.676767676767677,3,-0.161819554664276,-0.171816089949981,2,0,0,0,0
"8852",0.222222222222222,0.676767676767677,3,-0.282577205258307,-0.335103630232166,2,1,0,1,0
"8853",0.232323232323232,0.676767676767677,3,-0.868160064115169,-1.19500216811669,2,0,0,0,0
"8854",0.242424242424242,0.676767676767677,3,-1.3614693961993,-1.64668077399761,2,0,0,0,0
"8855",0.252525252525253,0.676767676767677,3,-1.08536617244438,-1.03294333182328,2,1,0,1,1
"8856",0.262626262626263,0.676767676767677,3,-0.834634374498284,-0.790102778747468,5,0,0,0,0
"8857",0.272727272727273,0.676767676767677,3,-0.878830788889987,-0.943774692105921,2,1,0,1,1
"8858",0.282828282828283,0.676767676767677,3,-0.85491165347524,-0.943239093345782,4,0,0,0,0
"8859",0.292929292929293,0.676767676767677,3,-0.660125703582578,-0.635420846834549,1,1,0,1,0
"8860",0.303030303030303,0.676767676767677,3,-0.909318792498685,-1.14916995541471,3,0,0,0,0
"8861",0,0.686868686868687,3,-0.147216118036705,0.0150004536437665,1,0,0,0,0
"8862",0.0101010101010101,0.686868686868687,3,-0.00765997254585846,0.152957836459006,2,0,0,0,0
"8863",0.0202020202020202,0.686868686868687,3,0.0595259460709696,0.16011780841286,3,0,0,0,0
"8864",0.0303030303030303,0.686868686868687,3,-0.0943773972350565,-0.0191065091516196,4,0,0,0,0
"8865",0.0404040404040404,0.686868686868687,3,0.0232433074337699,0.222146212939259,2,0,0,0,0
"8866",0.0505050505050505,0.686868686868687,3,-0.37886097883636,-0.406633497817948,3,0,0,0,0
"8867",0.0606060606060606,0.686868686868687,3,-0.379125080998801,0.0344226861693337,5,0,0,0,0
"8868",0.0707070707070707,0.686868686868687,3,-0.619338323075887,-0.325266089897138,2,0,0,0,0
"8869",0.0808080808080808,0.686868686868687,3,-0.697013388223153,-0.476197270864678,2,1,0,0,1
"8870",0.0909090909090909,0.686868686868687,3,-0.278331557735783,0.342495595549334,4,0,0,0,0
"8871",0.101010101010101,0.686868686868687,3,-0.682643744711242,-0.769338520711445,3,0,0,0,0
"8872",0.111111111111111,0.686868686868687,3,-0.19686852726603,-0.0273989340640964,3,0,0,0,0
"8873",0.121212121212121,0.686868686868687,3,-0.10578461882675,-0.16862918374036,3,0,0,0,0
"8874",0.131313131313131,0.686868686868687,3,0.143398441311452,0.142564225238806,4,0,0,0,0
"8875",0.141414141414141,0.686868686868687,3,0.352336581837142,0.290352219782458,2,0,0,0,0
"8876",0.151515151515152,0.686868686868687,3,0.238060540708644,-0.160196162480919,5,0,0,0,0
"8877",0.161616161616162,0.686868686868687,3,0.728095954180395,0.672769203924421,4,0,0,0,0
"8878",0.171717171717172,0.686868686868687,3,0.451998601052038,-0.101332681975342,4,0,0,0,0
"8879",0.181818181818182,0.686868686868687,3,0.746121161196325,0.655972757057857,4,0,0,0,0
"8880",0.191919191919192,0.686868686868687,3,0.615247233292175,0.84178521543228,5,0,0,0,0
"8881",0.202020202020202,0.686868686868687,3,-0.264568823788585,-0.601886588752356,2,0,0,0,0
"8882",0.212121212121212,0.686868686868687,3,-0.52699578373205,-0.799993778795054,2,0,0,0,0
"8883",0.222222222222222,0.686868686868687,3,-0.450174031453743,-0.470671653918364,3,0,0,0,0
"8884",0.232323232323232,0.686868686868687,3,-0.896977150434894,-1.05906317578069,1,0,0,0,0
"8885",0.242424242424242,0.686868686868687,3,-1.25975696818922,-1.37649021555963,3,0,0,0,0
"8886",0.252525252525253,0.686868686868687,3,-0.785047566593649,-0.465887387299294,3,0,0,0,0
"8887",0.262626262626263,0.686868686868687,3,-1.18270881604358,-1.52885633225716,2,0,0,0,0
"8888",0.272727272727273,0.686868686868687,3,-1.23260446276734,-1.42122340719152,2,0,0,0,0
"8889",0.282828282828283,0.686868686868687,3,-1.06404068252567,-1.11269394544387,2,0,0,0,0
"8890",0.292929292929293,0.686868686868687,3,-1.42782429196395,-1.90112062531394,2,1,0,1,1
"8891",0.303030303030303,0.686868686868687,3,-0.846429109192074,-0.560600856153936,2,0,0,0,0
"8892",0.313131313131313,0.686868686868687,3,-0.626345700862428,-0.430668728273667,4,0,0,0,0
"8893",0.323232323232323,0.686868686868687,3,-0.812795204923093,-0.867526115924301,3,0,0,0,0
"8894",0.333333333333333,0.686868686868687,3,0.310815935646073,1.2193500005232,5,1,0,1,1
"8895",0.343434343434343,0.686868686868687,3,0.0386530753636936,0.0134290395527031,3,0,0,0,0
"8896",0.353535353535354,0.686868686868687,3,-0.233844032532593,-0.506412994974718,3,0,0,0,0
"8897",0.363636363636364,0.686868686868687,3,-0.4279697567194,-0.806530009942194,2,0,0,0,0
"8898",0.373737373737374,0.686868686868687,3,-0.499591819306603,-0.804875713217858,4,0,0,0,0
"8899",0.383838383838384,0.686868686868687,3,-0.356714700180269,-0.441930187021084,1,1,0,0,1
"8900",0.393939393939394,0.686868686868687,3,-0.532408799858612,-0.627353467611815,4,0,0,0,0
"8901",0.404040404040404,0.686868686868687,3,0.120825257945479,0.625293063514396,4,0,0,0,0
"8902",0.414141414141414,0.686868686868687,3,-0.311392484488149,-0.500414088258812,3,0,0,0,0
"8903",0.424242424242424,0.686868686868687,3,-0.635048601646542,-0.795374894621487,2,0,0,0,0
"8904",0.434343434343434,0.686868686868687,3,-0.982140683990653,-1.30432424830552,2,0,0,0,0
"8905",0.444444444444444,0.686868686868687,3,-0.438364121313836,-0.233569545728963,3,0,0,0,0
"8906",0.454545454545455,0.686868686868687,3,-0.512795582494527,-0.595563709695345,3,1,0,1,0
"8907",0.464646464646465,0.686868686868687,3,-0.355637443780286,-0.170314543641283,2,0,0,0,0
"8908",0,0.696969696969697,3,-0.0285725951537127,-0.0531083964580807,4,0,0,0,0
"8909",0.0101010101010101,0.696969696969697,3,-0.0587644514786647,-0.192163617659767,2,1,0,1,0
"8910",0.0202020202020202,0.696969696969697,3,0.209821433215713,0.317263539931545,4,0,0,0,0
"8911",0.0303030303030303,0.696969696969697,3,0.0532500251503535,-0.0479864085943139,5,0,0,0,0
"8912",0.0404040404040404,0.696969696969697,3,0.251327716972247,0.42542619273982,4,0,0,0,0
"8913",0.0505050505050505,0.696969696969697,3,0.139949501774681,0.262029088024804,3,0,0,0,0
"8914",0.0606060606060606,0.696969696969697,3,-0.537245809280437,-0.907004380791832,3,0,0,0,0
"8915",0.0707070707070707,0.696969696969697,3,-0.617093702672209,-0.686754283697984,1,0,0,0,0
"8916",0.0808080808080808,0.696969696969697,3,-0.933437001324671,-1.27896808605956,3,1,0,0,1
"8917",0.0909090909090909,0.696969696969697,3,-0.446674439815773,-0.330273809625571,4,0,0,0,0
"8918",0.101010101010101,0.696969696969697,3,0.354780790900986,1.03086246824923,5,0,0,0,0
"8919",0.111111111111111,0.696969696969697,3,0.480384250089818,0.801422195406108,5,0,0,0,0
"8920",0.121212121212121,0.696969696969697,3,0.360473440956035,0.464061367861097,2,0,0,0,0
"8921",0.131313131313131,0.696969696969697,3,0.0521015758846651,-0.154907051139752,2,0,0,0,0
"8922",0.141414141414141,0.696969696969697,3,0.685240554770875,1.09989410133312,5,1,0,0,0
"8923",0.151515151515152,0.696969696969697,3,0.42097807090314,0.307118159415439,4,1,0,1,1
"8924",0.161616161616162,0.696969696969697,3,0.289287271593384,0.0682230266771283,5,1,0,1,1
"8925",0.171717171717172,0.696969696969697,3,0.14540066316742,-0.128150486804155,2,0,0,0,0
"8926",0.181818181818182,0.696969696969697,3,0.223663891390566,-0.021088739754137,4,0,0,0,0
"8927",0.191919191919192,0.696969696969697,3,0.421928386568934,0.418723525720281,4,0,0,0,0
"8928",0.202020202020202,0.696969696969697,3,0.49055053370121,0.826473098145708,3,0,0,0,0
"8929",0.212121212121212,0.696969696969697,3,-0.0742430287455734,-0.122841882069544,2,1,0,0,1
"8930",0.222222222222222,0.696969696969697,3,-0.0763985362719203,0.13840213665439,5,1,0,1,0
"8931",0.232323232323232,0.696969696969697,3,-0.225099201168374,0.0291751192996139,3,1,0,1,0
"8932",0.242424242424242,0.696969696969697,3,-0.24706766689933,0.133547132726373,3,0,0,0,0
"8933",0.252525252525253,0.696969696969697,3,-0.602590127008302,-0.628512952714907,4,0,0,0,0
"8934",0.262626262626263,0.696969696969697,3,-0.902516164977321,-0.895462319901106,2,0,0,0,0
"8935",0.272727272727273,0.696969696969697,3,-0.837383243739736,-0.610455215086591,3,0,0,0,0
"8936",0.282828282828283,0.696969696969697,3,-1.06243738883415,-1.07951669199505,3,0,0,0,0
"8937",0.292929292929293,0.696969696969697,3,-1.52437931083092,-1.80135620859916,1,0,0,0,0
"8938",0.303030303030303,0.696969696969697,3,-1.53270995803549,-1.85881433496768,2,0,0,0,0
"8939",0.313131313131313,0.696969696969697,3,-1.06507960781145,-1.11530200241634,1,0,0,0,0
"8940",0.323232323232323,0.696969696969697,3,-0.664483155408819,-0.699385307338925,4,0,0,0,0
"8941",0.333333333333333,0.696969696969697,3,-0.160625857473739,-0.340223310479406,4,1,0,0,1
"8942",0.343434343434343,0.696969696969697,3,-0.060888017732193,-0.308925494566567,3,0,0,0,0
"8943",0.353535353535354,0.696969696969697,3,0.317504005154704,0.575317517910514,2,0,0,0,0
"8944",0.363636363636364,0.696969696969697,3,-0.545733371996119,-1.04039179928626,3,1,0,0,1
"8945",0.373737373737374,0.696969696969697,3,-0.474339909724324,-0.449627176833332,4,1,0,1,0
"8946",0.383838383838384,0.696969696969697,3,-0.418462098332923,-0.408826128101272,1,0,0,0,0
"8947",0.393939393939394,0.696969696969697,3,-0.236900209652459,-0.152117000253587,4,0,0,0,0
"8948",0.404040404040404,0.696969696969697,3,-0.165016404574291,-0.300762062279926,3,0,0,0,0
"8949",0.414141414141414,0.696969696969697,3,-0.433917227859354,-0.677721341638442,2,0,0,0,0
"8950",0.424242424242424,0.696969696969697,3,-0.560444704098767,-0.57416252130053,4,0,0,0,0
"8951",0.434343434343434,0.696969696969697,3,-0.605481720444555,-0.50174046960666,4,0,0,0,0
"8952",0.444444444444444,0.696969696969697,3,0.0332197148202334,0.592573237799035,2,0,0,0,0
"8953",0.454545454545455,0.696969696969697,3,-0.0093710163129197,0.286464503483102,5,0,0,0,0
"8954",0.464646464646465,0.696969696969697,3,-0.497629328913519,-0.481578767793078,1,0,0,0,0
"8955",0,0.707070707070707,3,0.432167658704646,0.669487206174765,4,0,0,0,0
"8956",0.0101010101010101,0.707070707070707,3,-0.223853589842534,-0.688779680662796,2,0,0,0,0
"8957",0.0202020202020202,0.707070707070707,3,-0.0226406780711532,-0.106662100545797,3,0,0,0,0
"8958",0.0303030303030303,0.707070707070707,3,-0.0145938436603181,-0.183965283348751,2,0,0,0,0
"8959",0.0404040404040404,0.707070707070707,3,-0.228455793155036,-0.622079444124135,2,1,0,0,1
"8960",0.0505050505050505,0.707070707070707,3,-0.0232608561091354,-0.0147283861123684,3,0,0,0,0
"8961",0.0606060606060606,0.707070707070707,3,-0.532848845386915,-0.774877920435051,2,0,0,0,0
"8962",0.0707070707070707,0.707070707070707,3,-0.52624248497347,-0.425342696843189,4,0,0,0,0
"8963",0.0808080808080808,0.707070707070707,3,-0.541995020094173,-0.446198813675633,2,0,0,0,0
"8964",0.0909090909090909,0.707070707070707,3,-0.464711647205978,-0.600553328741064,4,0,0,0,0
"8965",0.101010101010101,0.707070707070707,3,0.296799991990956,0.416815193233005,4,0,0,0,0
"8966",0.111111111111111,0.707070707070707,3,0.325485744863667,0.0912805443892486,5,0,0,0,0
"8967",0.121212121212121,0.707070707070707,3,0.673473820288269,0.87359359992059,4,0,0,0,0
"8968",0.131313131313131,0.707070707070707,3,0.134761468505363,-0.227848241704585,2,0,0,0,0
"8969",0.141414141414141,0.707070707070707,3,0.823089662172242,1.12833141071635,5,0,0,0,0
"8970",0.151515151515152,0.707070707070707,3,0.456044652059191,0.221693065660891,3,0,0,0,0
"8971",0.161616161616162,0.707070707070707,3,0.170346541795694,-0.0170679274160553,2,0,0,0,0
"8972",0.171717171717172,0.707070707070707,3,0.439632900013856,0.65019062945746,5,0,0,0,0
"8973",0.181818181818182,0.707070707070707,3,-0.298776024980752,-0.922097731939957,2,0,0,0,0
"8974",0.191919191919192,0.707070707070707,3,0.330166731573282,0.459033226732865,4,0,0,0,0
"8975",0.202020202020202,0.707070707070707,3,0.293867473471537,0.108436001005611,4,0,0,0,0
"8976",0.212121212121212,0.707070707070707,3,0.475988106992554,0.677655503496784,5,0,0,0,0
"8977",0.222222222222222,0.707070707070707,3,-0.282595189706973,-0.777991035184726,3,0,0,0,0
"8978",0.232323232323232,0.707070707070707,3,-0.511846445344192,-0.842889308478215,3,0,0,0,0
"8979",0.242424242424242,0.707070707070707,3,0.175415542214838,0.583098074558516,5,0,0,0,0
"8980",0.252525252525253,0.707070707070707,3,-0.0470533434103137,0.0460777989953407,4,0,0,0,0
"8981",0.262626262626263,0.707070707070707,3,-0.378291852603789,-0.330345660592757,3,0,0,0,0
"8982",0.272727272727273,0.707070707070707,3,-0.667935701153117,-0.711851213712825,2,0,0,0,0
"8983",0.282828282828283,0.707070707070707,3,-1.08613542847465,-1.22577188732033,3,0,0,0,0
"8984",0.292929292929293,0.707070707070707,3,-0.652714774825546,-0.0393954785204932,1,0,0,0,0
"8985",0.303030303030303,0.707070707070707,3,-0.713961627001999,-0.383428077772426,2,1,0,0,1
"8986",0.313131313131313,0.707070707070707,3,-0.964372807376696,-1.05897689172459,5,0,0,0,0
"8987",0.323232323232323,0.707070707070707,3,-0.797807904165925,-0.900218367436732,1,0,0,0,0
"8988",0.333333333333333,0.707070707070707,3,-0.324855337083051,-0.327796597445735,4,0,0,0,0
"8989",0.343434343434343,0.707070707070707,3,-0.045132788231511,-0.138187090572561,4,1,0,1,1
"8990",0.353535353535354,0.707070707070707,3,-0.355811317638864,-0.849452161288599,4,0,0,0,0
"8991",0.363636363636364,0.707070707070707,3,-0.196161532405338,-0.0944887671366636,2,0,0,0,0
"8992",0.373737373737374,0.707070707070707,3,-0.552214730161842,-0.792070098476075,2,0,0,0,0
"8993",0.383838383838384,0.707070707070707,3,-0.673148896759612,-0.912841136960783,2,0,0,0,0
"8994",0.393939393939394,0.707070707070707,3,-0.286118262213538,-0.217369032936892,2,0,0,0,0
"8995",0.404040404040404,0.707070707070707,3,-0.343249227863678,-0.487635017414475,3,1,0,1,0
"8996",0.414141414141414,0.707070707070707,3,-0.626858955171116,-0.870990214434951,3,0,0,0,0
"8997",0.424242424242424,0.707070707070707,3,-0.195265523579577,0.118892530076385,3,0,0,0,0
"8998",0.434343434343434,0.707070707070707,3,-0.410410771187307,-0.542417734052003,4,0,0,0,0
"8999",0.444444444444444,0.707070707070707,3,-0.249762981346472,-0.336544873105796,2,1,0,1,0
"9000",0.454545454545455,0.707070707070707,3,-0.266664771340431,-0.355199228712869,2,0,0,0,0
"9001",0.464646464646465,0.707070707070707,3,-0.0711304508124906,0.317348502901765,2,0,0,0,0
"9002",0,0.717171717171717,3,0.0881998409204885,-0.204997589006299,5,0,0,0,0
"9003",0.0101010101010101,0.717171717171717,3,0.311479447302766,0.498367999302492,4,0,0,0,0
"9004",0.0202020202020202,0.717171717171717,3,-0.0840600792875541,-0.358230986739606,4,0,0,0,0
"9005",0.0303030303030303,0.717171717171717,3,-0.128173753478136,-0.249534597437297,2,0,0,0,0
"9006",0.0404040404040404,0.717171717171717,3,-0.573760401509527,-1.0054648727579,2,1,0,1,0
"9007",0.0505050505050505,0.717171717171717,3,-0.439660553437087,-0.556520154440633,4,0,0,0,0
"9008",0.0606060606060606,0.717171717171717,3,-0.628364262092121,-0.820263753396104,4,1,0,1,0
"9009",0.0707070707070707,0.717171717171717,3,-0.26351700492131,-0.0355584468433616,4,0,0,0,0
"9010",0.0808080808080808,0.717171717171717,3,-0.0545023656180936,0.165284053956616,3,0,0,0,0
"9011",0.0909090909090909,0.717171717171717,3,0.19743418815621,0.428465958004028,4,0,0,0,0
"9012",0.101010101010101,0.717171717171717,3,0.397523067886637,0.417619643354693,4,0,0,0,0
"9013",0.111111111111111,0.717171717171717,3,0.98134542975128,1.33976715729612,5,0,0,0,0
"9014",0.121212121212121,0.717171717171717,3,0.325810315367292,-0.173246119304049,4,1,0,1,0
"9015",0.131313131313131,0.717171717171717,3,1.00411324624795,1.48702711477402,5,1,0,1,0
"9016",0.141414141414141,0.717171717171717,3,0.436278777380354,-0.0435216175725632,4,1,0,1,1
"9017",0.151515151515152,0.717171717171717,3,0.772073885470071,0.978649530527723,3,0,0,0,0
"9018",0.161616161616162,0.717171717171717,3,0.892985618053219,1.15275819681554,3,0,0,0,0
"9019",0.171717171717172,0.717171717171717,3,0.376032051277947,0.155796682272086,5,0,0,0,0
"9020",0.181818181818182,0.717171717171717,3,0.198320606643999,0.226211017902945,5,1,0,0,0
"9021",0.191919191919192,0.717171717171717,3,0.189879868144622,0.0856481677983232,3,0,0,0,0
"9022",0.202020202020202,0.717171717171717,3,1.02550420665664,1.57665874409834,5,1,0,0,1
"9023",0.212121212121212,0.717171717171717,3,0.568620869915443,0.41221764134151,3,0,0,0,0
"9024",0.222222222222222,0.717171717171717,3,0.635811667226786,1.06719786101409,4,1,0,0,0
"9025",0.232323232323232,0.717171717171717,3,0.375353427400778,0.563432800780857,4,0,0,0,0
"9026",0.242424242424242,0.717171717171717,3,0.0728543863471935,-0.14043948983565,3,0,0,0,0
"9027",0.252525252525253,0.717171717171717,3,0.32704672758701,0.529029161064967,2,1,0,1,1
"9028",0.262626262626263,0.717171717171717,3,0.594647148338923,1.10116859894292,4,0,0,0,0
"9029",0.272727272727273,0.717171717171717,3,0.0510615235192202,0.153531732229754,1,0,0,0,0
"9030",0.282828282828283,0.717171717171717,3,-1.06068021647059,-1.59669081194208,1,0,0,0,0
"9031",0.292929292929293,0.717171717171717,3,-0.748627831265953,-0.706144309645397,2,0,0,0,0
"9032",0.303030303030303,0.717171717171717,3,-0.593233991339889,-0.555755300961824,3,1,0,0,0
"9033",0.313131313131313,0.717171717171717,3,-0.663496867335963,-0.641092412735817,4,0,0,0,0
"9034",0.323232323232323,0.717171717171717,3,-0.420916855715173,-0.250900968407934,4,0,0,0,0
"9035",0.333333333333333,0.717171717171717,3,-0.109970727202109,0.0015048121776432,4,0,0,0,0
"9036",0.343434343434343,0.717171717171717,3,0.207726493082086,0.385910315486438,3,0,0,0,0
"9037",0.353535353535354,0.717171717171717,3,-0.114177923819652,-0.255554556474623,2,0,0,0,0
"9038",0.363636363636364,0.717171717171717,3,-0.0966103025952349,-0.0648330439930371,3,0,0,0,0
"9039",0.373737373737374,0.717171717171717,3,-0.662992944077057,-0.997563189050473,3,0,0,0,0
"9040",0.383838383838384,0.717171717171717,3,-0.622731672455903,-0.650741627210918,1,0,0,0,0
"9041",0.393939393939394,0.717171717171717,3,-0.385285079374578,-0.368891173895928,3,0,0,0,0
"9042",0.404040404040404,0.717171717171717,3,-0.204546201975687,-0.0973025438114766,4,0,0,0,0
"9043",0.414141414141414,0.717171717171717,3,-0.257917485578503,-0.216779581639375,3,0,0,0,0
"9044",0.424242424242424,0.717171717171717,3,-0.671775672926838,-1.07676438135995,4,1,0,1,0
"9045",0.434343434343434,0.717171717171717,3,-0.745293006376478,-0.985160744839357,2,0,0,0,0
"9046",0.444444444444444,0.717171717171717,3,-0.209746750837845,0.0233566687284115,2,0,0,0,0
"9047",0.454545454545455,0.717171717171717,3,-0.679617553440572,-1.14901448620896,2,0,0,0,0
"9048",0.464646464646465,0.717171717171717,3,-0.286507696905992,-0.324566397420339,5,1,0,0,0
"9049",0,0.727272727272727,3,0.090966606972561,-0.1061186251224,2,1,0,1,0
"9050",0.0101010101010101,0.727272727272727,3,0.874480172814802,1.33221007938435,5,1,0,0,0
"9051",0.0202020202020202,0.727272727272727,3,1.17220357934772,1.70187246060932,5,0,0,0,0
"9052",0.0303030303030303,0.727272727272727,3,0.417603830769935,0.317908009841504,5,1,0,0,1
"9053",0.0404040404040404,0.727272727272727,3,-0.357930394073129,-0.623905316525892,2,0,0,0,0
"9054",0.0505050505050505,0.727272727272727,3,-0.250110596292392,-0.0920701529594113,3,0,0,0,0
"9055",0.0606060606060606,0.727272727272727,3,0.0422955532439723,0.380762094208439,4,1,0,0,1
"9056",0.0707070707070707,0.727272727272727,3,-0.218089956366162,-0.40588611916915,4,0,0,0,0
"9057",0.0808080808080808,0.727272727272727,3,0.283979511779663,0.489978358499802,5,0,0,0,0
"9058",0.0909090909090909,0.727272727272727,3,0.737910076840914,0.972410768614488,4,1,0,1,0
"9059",0.101010101010101,0.727272727272727,3,1.13043782170743,1.36953141641262,5,0,0,0,0
"9060",0.111111111111111,0.727272727272727,3,1.03100283748357,0.911158690500477,2,1,0,1,0
"9061",0.121212121212121,0.727272727272727,3,0.603551111224874,0.307313262208351,2,1,0,1,1
"9062",0.131313131313131,0.727272727272727,3,0.240085294720037,-0.309953179169164,2,1,0,1,0
"9063",0.141414141414141,0.727272727272727,3,0.376215900379195,0.207851371230841,4,0,0,0,0
"9064",0.151515151515152,0.727272727272727,3,1.1645139615041,1.5099941387667,5,0,0,0,0
"9065",0.161616161616162,0.727272727272727,3,1.42135789825481,1.64734433591869,5,0,0,0,0
"9066",0.171717171717172,0.727272727272727,3,0.102308989947756,-0.681914882537962,2,1,0,1,0
"9067",0.181818181818182,0.727272727272727,3,0.122942030829878,0.0327378086567887,3,1,0,0,1
"9068",0.191919191919192,0.727272727272727,3,0.828044561659675,1.1962062175208,5,0,0,0,0
"9069",0.202020202020202,0.727272727272727,3,0.920318486925975,0.812644521927219,4,0,0,0,0
"9070",0.212121212121212,0.727272727272727,3,0.431404155792533,-0.00646279239007736,2,0,0,0,0
"9071",0.222222222222222,0.727272727272727,3,0.844778711491575,1.03000386482208,4,0,0,0,0
"9072",0.232323232323232,0.727272727272727,3,0.557648478591663,0.43201928885766,2,0,0,0,0
"9073",0.242424242424242,0.727272727272727,3,0.319660404665627,0.223122715936207,3,0,0,0,0
"9074",0.252525252525253,0.727272727272727,3,-0.0296623710870912,-0.471535262733566,1,0,0,0,0
"9075",0.262626262626263,0.727272727272727,3,0.482684492191475,0.57046046994519,4,0,0,0,0
"9076",0.272727272727273,0.727272727272727,3,0.63016033529095,0.96395081455782,4,0,0,0,0
"9077",0.282828282828283,0.727272727272727,3,-0.31728103742469,-0.442853527076163,3,0,0,0,0
"9078",0.292929292929293,0.727272727272727,3,-0.684609702547588,-0.803776408359261,2,0,0,0,0
"9079",0.303030303030303,0.727272727272727,3,-0.760655243604391,-0.916777963752896,2,0,0,0,0
"9080",0.313131313131313,0.727272727272727,3,-0.535938285448625,-0.498317094779292,1,0,0,0,0
"9081",0.323232323232323,0.727272727272727,3,0.211733474687398,0.669700718060801,4,0,0,0,0
"9082",0.333333333333333,0.727272727272727,3,0.715000335276806,1.1260871202998,4,1,0,0,1
"9083",0.343434343434343,0.727272727272727,3,0.0890087621325699,-0.318947539454085,3,0,0,0,0
"9084",0.353535353535354,0.727272727272727,3,-0.743267759591359,-1.47618134737267,3,0,0,0,0
"9085",0.363636363636364,0.727272727272727,3,-0.340550452513031,-0.277001939944379,5,0,0,0,0
"9086",0.373737373737374,0.727272727272727,3,-0.83103047229789,-1.19385345273621,2,1,0,1,1
"9087",0.383838383838384,0.727272727272727,3,-0.393214324480085,-0.16857423168032,2,0,0,0,0
"9088",0.393939393939394,0.727272727272727,3,0.0495240458573167,0.329431393325414,4,0,0,0,0
"9089",0.404040404040404,0.727272727272727,3,-0.336919982821614,-0.643730364002873,2,1,0,1,1
"9090",0.414141414141414,0.727272727272727,3,-0.583385580871925,-0.839712737395525,1,0,0,0,0
"9091",0.424242424242424,0.727272727272727,3,-1.18645909183282,-1.68177744799063,1,0,0,0,0
"9092",0.434343434343434,0.727272727272727,3,-1.12431949558343,-1.32495715720847,2,0,0,0,0
"9093",0.444444444444444,0.727272727272727,3,-0.783614308094752,-0.865936380660819,1,0,0,0,0
"9094",0.454545454545455,0.727272727272727,3,-1.03348479653699,-1.41184253691322,2,0,0,0,0
"9095",0.464646464646465,0.727272727272727,3,-0.619562970141593,-0.747965939059871,1,0,0,0,0
"9096",0,0.737373737373737,3,0.411083510663111,0.391754717047383,4,0,0,0,0
"9097",0.0101010101010101,0.737373737373737,3,0.953540269318322,0.926645603867632,5,0,0,0,0
"9098",0.0202020202020202,0.737373737373737,3,0.483051112952004,-0.266371624078162,2,1,0,0,1
"9099",0.0303030303030303,0.737373737373737,3,0.262082056952328,-0.0500622142921505,4,0,0,0,0
"9100",0.0404040404040404,0.737373737373737,3,-0.49224287151235,-1.0100867624654,4,0,0,0,0
"9101",0.0505050505050505,0.737373737373737,3,-0.157585776619193,-0.0736198782371666,3,0,0,0,0
"9102",0.0606060606060606,0.737373737373737,3,-0.10131937337506,-0.195078288769301,3,0,0,0,0
"9103",0.0707070707070707,0.737373737373737,3,0.213285381247001,0.405513863486143,2,0,0,0,0
"9104",0.0808080808080808,0.737373737373737,3,0.275262984568322,0.122629048968405,4,0,0,0,0
"9105",0.0909090909090909,0.737373737373737,3,1.11277594160122,1.3662626355421,4,0,0,0,0
"9106",0.101010101010101,0.737373737373737,3,1.30326100498306,1.20711503672973,5,0,0,0,0
"9107",0.111111111111111,0.737373737373737,3,0.655931088691644,0.0519793721504875,5,0,0,0,0
"9108",0.121212121212121,0.737373737373737,3,0.181715633309991,-0.2977998583637,3,0,0,0,0
"9109",0.131313131313131,0.737373737373737,3,0.31481707663707,0.29017643844394,3,0,0,0,0
"9110",0.141414141414141,0.737373737373737,3,0.756541068667476,0.887154002660411,5,0,0,0,0
"9111",0.151515151515152,0.737373737373737,3,1.2554104756338,1.2896491759236,5,0,0,0,0
"9112",0.161616161616162,0.737373737373737,3,1.03546401553771,0.733154748922597,4,0,0,0,0
"9113",0.171717171717172,0.737373737373737,3,0.294049018270878,-0.0514980332982526,4,0,0,0,0
"9114",0.181818181818182,0.737373737373737,3,0.133945247062409,-0.073284507108551,4,0,0,0,0
"9115",0.191919191919192,0.737373737373737,3,0.72844772352502,0.79236780364315,3,1,0,1,0
"9116",0.202020202020202,0.737373737373737,3,0.403309942994301,-0.0523933224506838,3,0,0,0,0
"9117",0.212121212121212,0.737373737373737,3,0.322768662515429,0.104062369831923,3,0,0,0,0
"9118",0.222222222222222,0.737373737373737,3,0.810164046870394,0.954545220323418,3,1,0,0,0
"9119",0.232323232323232,0.737373737373737,3,0.696089480637481,0.634061345733852,2,0,0,0,0
"9120",0.242424242424242,0.737373737373737,3,0.151586635443446,-0.15388360782865,3,1,0,0,0
"9121",0.252525252525253,0.737373737373737,3,0.189059602411003,0.212870805069133,2,1,0,1,0
"9122",0.262626262626263,0.737373737373737,3,0.128261665125101,-0.151541841323199,4,0,0,0,0
"9123",0.272727272727273,0.737373737373737,3,0.595909402048457,0.759897451598829,2,0,0,0,0
"9124",0.282828282828283,0.737373737373737,3,0.586313466970203,0.93054780163556,4,0,0,0,0
"9125",0.292929292929293,0.737373737373737,3,0.0874370208636281,0.22581422731558,3,0,0,0,0
"9126",0.303030303030303,0.737373737373737,3,-0.391754509078262,-0.458197216578434,2,0,0,0,0
"9127",0.313131313131313,0.737373737373737,3,-0.907049319617556,-1.44104291003541,2,1,0,0,0
"9128",0.323232323232323,0.737373737373737,3,-0.38653860999193,-0.635064214141807,2,0,0,0,0
"9129",0.333333333333333,0.737373737373737,3,-0.154157149352364,-0.56004344540479,2,0,0,0,0
"9130",0.343434343434343,0.737373737373737,3,0.0126633898346526,0.0335470499746678,3,0,0,0,0
"9131",0.353535353535354,0.737373737373737,3,-0.367162723586411,-0.428350054837363,5,0,0,0,0
"9132",0.363636363636364,0.737373737373737,3,-0.100026506711425,0.180210586160541,2,0,0,0,0
"9133",0.373737373737374,0.737373737373737,3,0.0455778089686222,0.386983832672663,5,0,0,0,0
"9134",0.383838383838384,0.737373737373737,3,-0.609840828277862,-1.09478728410275,2,1,0,0,0
"9135",0.393939393939394,0.737373737373737,3,-0.496006995169547,-0.737856286763289,2,0,0,0,0
"9136",0.404040404040404,0.737373737373737,3,-0.638304694690152,-0.899659904731641,2,0,0,0,0
"9137",0.414141414141414,0.737373737373737,3,-0.865945521616565,-1.05201970321391,1,0,0,0,0
"9138",0.424242424242424,0.737373737373737,3,-1.04578804389826,-1.06853943685478,1,0,0,0,0
"9139",0.434343434343434,0.737373737373737,3,-1.13519385094452,-1.19162281738881,2,0,0,0,0
"9140",0.444444444444444,0.737373737373737,3,-0.788889794235764,-0.599338366735123,5,0,0,0,0
"9141",0.454545454545455,0.737373737373737,3,-0.548379379253053,-0.274052640225092,4,1,0,1,1
"9142",0.464646464646465,0.737373737373737,3,-0.0717087117619237,0.323350856255916,4,0,0,0,0
"9143",0,0.747474747474748,3,0.814698349399324,0.939688066131379,5,0,0,0,0
"9144",0.0101010101010101,0.747474747474748,3,0.474712441899528,-0.0511586892855566,2,1,0,1,0
"9145",0.0202020202020202,0.747474747474748,3,0.150425743614915,-0.385569874905283,5,0,0,0,0
"9146",0.0303030303030303,0.747474747474748,3,0.00386386172299918,-0.326433775881584,2,0,0,0,0
"9147",0.0404040404040404,0.747474747474748,3,-0.0890846683506611,-0.132583844404364,4,0,0,0,0
"9148",0.0505050505050505,0.747474747474748,3,0.230934041453385,0.50551573167202,4,0,0,0,0
"9149",0.0606060606060606,0.747474747474748,3,0.0271512240548349,-0.0361508783305251,4,0,0,0,0
"9150",0.0707070707070707,0.747474747474748,3,-0.0865316443738387,-0.250342401931099,2,1,0,0,0
"9151",0.0808080808080808,0.747474747474748,3,0.708522262135058,1.05053817397191,4,0,0,0,0
"9152",0.0909090909090909,0.747474747474748,3,1.00750832466562,0.831385148416564,3,0,0,0,0
"9153",0.101010101010101,0.747474747474748,3,1.23734243071159,1.09398146354021,5,0,0,0,0
"9154",0.111111111111111,0.747474747474748,3,0.508276782121359,-0.0148161815101998,2,1,0,1,1
"9155",0.121212121212121,0.747474747474748,3,0.570237090507855,0.635243109947444,3,0,0,0,0
"9156",0.131313131313131,0.747474747474748,3,1.29001288249409,1.8552781062004,5,0,0,0,0
"9157",0.141414141414141,0.747474747474748,3,0.962745805416602,0.724846144940111,5,0,0,0,0
"9158",0.151515151515152,0.747474747474748,3,1.23540279246026,1.24494349588358,4,0,0,0,0
"9159",0.161616161616162,0.747474747474748,3,0.948002579471178,0.735614737117176,4,0,0,0,0
"9160",0.171717171717172,0.747474747474748,3,0.546654680263045,0.393154430665813,5,1,0,1,0
"9161",0.181818181818182,0.747474747474748,3,0.552897720208382,0.575942094379115,4,0,0,0,0
"9162",0.191919191919192,0.747474747474748,3,1.09386835273935,1.4351324030178,4,0,0,0,0
"9163",0.202020202020202,0.747474747474748,3,0.492548047139874,0.209246702832596,3,0,0,0,0
"9164",0.212121212121212,0.747474747474748,3,0.916809732962143,1.27661060364836,5,0,0,0,0
"9165",0.222222222222222,0.747474747474748,3,0.50552284839918,0.13721068257973,3,0,0,0,0
"9166",0.232323232323232,0.747474747474748,3,0.95564891061233,1.25449790364638,5,0,0,0,0
"9167",0.242424242424242,0.747474747474748,3,0.198903055455241,-0.153583141492786,2,0,0,0,0
"9168",0.252525252525253,0.747474747474748,3,0.843612004526823,1.40968655956159,4,1,0,1,1
"9169",0.262626262626263,0.747474747474748,3,0.324711528945111,0.0753839192200655,2,0,0,0,0
"9170",0.272727272727273,0.747474747474748,3,0.59464654231361,0.625651181001427,5,0,0,0,0
"9171",0.282828282828283,0.747474747474748,3,0.938177141329836,1.14788796526577,4,1,0,0,0
"9172",0.292929292929293,0.747474747474748,3,0.136291938604528,-0.237824075628451,3,0,0,0,0
"9173",0.303030303030303,0.747474747474748,3,-0.168274800215317,-0.154087126405248,4,0,0,0,0
"9174",0.313131313131313,0.747474747474748,3,-0.236497842276337,-0.00901019829076383,4,0,0,0,0
"9175",0.323232323232323,0.747474747474748,3,-0.166546705554657,-0.0483130025342277,3,0,0,0,0
"9176",0.333333333333333,0.747474747474748,3,0.345794011240936,0.725304264889154,5,1,0,0,1
"9177",0.343434343434343,0.747474747474748,3,0.290592784757951,0.361374911162059,4,1,0,1,0
"9178",0.353535353535354,0.747474747474748,3,0.0979888128512876,0.105853003764401,4,0,0,0,0
"9179",0.363636363636364,0.747474747474748,3,-0.110853269846054,-0.309366423626396,2,0,0,0,0
"9180",0.373737373737374,0.747474747474748,3,-0.435942325095892,-0.811947227116266,2,0,0,0,0
"9181",0.383838383838384,0.747474747474748,3,-0.155026452691412,0.100307204528718,2,0,0,0,0
"9182",0.393939393939394,0.747474747474748,3,0.0336071947276846,0.352281695878765,2,0,0,0,0
"9183",0.404040404040404,0.747474747474748,3,-0.583384980303661,-0.845501704132619,3,0,0,0,0
"9184",0.414141414141414,0.747474747474748,3,-0.586471567328177,-0.513828857001882,2,0,0,0,0
"9185",0.424242424242424,0.747474747474748,3,-1.16353568770395,-1.53568236454991,3,0,0,0,0
"9186",0.434343434343434,0.747474747474748,3,-1.17607808700691,-1.29226275151727,1,0,0,0,0
"9187",0.444444444444444,0.747474747474748,3,-0.445736392556312,-0.0603202788158716,5,0,0,0,0
"9188",0.454545454545455,0.747474747474748,3,-0.509355533607572,-0.621594195186788,2,0,0,0,0
"9189",0.464646464646465,0.747474747474748,3,-0.525189733237488,-0.679885792982702,2,1,0,0,0
"9190",0,0.757575757575758,3,0.915963224093408,0.940718853346194,5,0,0,0,0
"9191",0.0101010101010101,0.757575757575758,3,0.946651196577014,0.976778568419069,3,1,0,0,0
"9192",0.0202020202020202,0.757575757575758,3,0.539205840454307,0.215029379179529,3,0,0,0,0
"9193",0.0303030303030303,0.757575757575758,3,0.293683646647621,-0.0943842792296842,5,0,0,0,0
"9194",0.0404040404040404,0.757575757575758,3,0.434970718924886,0.519428306404184,4,0,0,0,0
"9195",0.0505050505050505,0.757575757575758,3,-0.226006449725542,-0.76147457269622,2,0,0,0,0
"9196",0.0606060606060606,0.757575757575758,3,0.0124396804708355,0.0966331812838298,5,0,0,0,0
"9197",0.0707070707070707,0.757575757575758,3,-0.229318553835976,-0.315316209603495,2,1,0,1,1
"9198",0.0808080808080808,0.757575757575758,3,0.363455933243349,0.357479312650368,2,1,0,1,1
"9199",0.0909090909090909,0.757575757575758,3,1.34678364522611,1.62419525693918,4,0,0,0,0
"9200",0.101010101010101,0.757575757575758,3,0.720591720506672,-0.098991866788819,2,0,0,0,0
"9201",0.111111111111111,0.757575757575758,3,0.353065779702413,-0.182683473706287,2,0,0,0,0
"9202",0.121212121212121,0.757575757575758,3,0.489133579819064,0.218621728147869,2,0,0,0,0
"9203",0.131313131313131,0.757575757575758,3,0.483111853703829,-0.0691896914326,3,0,0,0,0
"9204",0.141414141414141,0.757575757575758,3,0.288542472090916,-0.282616750593429,3,0,0,0,0
"9205",0.151515151515152,0.757575757575758,3,0.764568270153964,0.67805467772961,4,0,0,0,0
"9206",0.161616161616162,0.757575757575758,3,1.0142418065096,1.04040613102936,5,0,0,0,0
"9207",0.171717171717172,0.757575757575758,3,0.20195098731547,-0.499286967669622,2,0,0,0,0
"9208",0.181818181818182,0.757575757575758,3,0.564896126474157,0.441088877944724,5,0,0,0,0
"9209",0.191919191919192,0.757575757575758,3,0.58622374023112,0.269293262559479,4,0,0,0,0
"9210",0.202020202020202,0.757575757575758,3,0.713230856798962,0.698128272939286,4,1,0,0,0
"9211",0.212121212121212,0.757575757575758,3,0.635404883795192,0.45633026157907,4,0,0,0,0
"9212",0.222222222222222,0.757575757575758,3,0.542110538044177,0.385641434053892,4,0,0,0,0
"9213",0.232323232323232,0.757575757575758,3,1.35462960401736,1.90538619988812,5,0,0,0,0
"9214",0.242424242424242,0.757575757575758,3,1.25816442665693,1.51612388195187,5,0,0,0,0
"9215",0.252525252525253,0.757575757575758,3,1.37461905010691,1.67659596095551,4,0,0,0,0
"9216",0.262626262626263,0.757575757575758,3,1.38816050271283,1.75820501491267,5,0,0,0,0
"9217",0.272727272727273,0.757575757575758,3,1.0921141004219,1.10067583179927,5,0,0,0,0
"9218",0.282828282828283,0.757575757575758,3,0.653484218716339,0.358726001625073,2,0,0,0,0
"9219",0.292929292929293,0.757575757575758,3,-0.161641979663906,-0.676631872791934,4,0,0,0,0
"9220",0.303030303030303,0.757575757575758,3,-0.121334107052558,-0.114939497464351,5,0,0,0,0
"9221",0.313131313131313,0.757575757575758,3,0.0957904013360082,0.242748067964602,4,1,0,1,1
"9222",0.323232323232323,0.757575757575758,3,-0.64837763603212,-1.3442070402106,4,0,0,0,0
"9223",0.333333333333333,0.757575757575758,3,-0.55626344183918,-1.02749616142364,2,0,0,0,0
"9224",0.343434343434343,0.757575757575758,3,-0.270415647466144,-0.5283329588309,2,0,0,0,0
"9225",0.353535353535354,0.757575757575758,3,0.322095606782083,0.582245508596615,4,0,0,0,0
"9226",0.363636363636364,0.757575757575758,3,-0.202740227949457,-0.500541398030623,3,0,0,0,0
"9227",0.373737373737374,0.757575757575758,3,-0.126425456916219,-0.0262000146610261,4,0,0,0,0
"9228",0.383838383838384,0.757575757575758,3,-0.15511985999801,-0.258913389683838,4,0,0,0,0
"9229",0.393939393939394,0.757575757575758,3,-0.552284556709009,-1.00894159182198,2,0,0,0,0
"9230",0.404040404040404,0.757575757575758,3,0.0309223649868517,0.441433831176411,4,0,0,0,0
"9231",0.414141414141414,0.757575757575758,3,-0.190047062469901,-0.224165886876483,3,0,0,0,0
"9232",0.424242424242424,0.757575757575758,3,-0.106075561340146,0.281780851173795,2,0,0,0,0
"9233",0.434343434343434,0.757575757575758,3,-0.773060862354916,-0.993665601826801,2,1,0,1,0
"9234",0.444444444444444,0.757575757575758,3,-0.514515773843427,-0.446290596361806,4,1,0,0,0
"9235",0.454545454545455,0.757575757575758,3,-0.506143276399236,-0.517719965129543,1,0,0,0,0
"9236",0.464646464646465,0.757575757575758,3,-0.504810052213028,-0.412757202337147,4,0,0,0,0
"9237",0,0.767676767676768,3,1.04337489357991,1.09928406161382,4,1,0,0,1
"9238",0.0101010101010101,0.767676767676768,3,0.449311096512623,-0.183122935860375,4,0,0,0,0
"9239",0.0202020202020202,0.767676767676768,3,0.458053940620795,0.0744765110668247,4,0,0,0,0
"9240",0.151515151515152,0.767676767676768,3,0.494103488198217,0.46764455112594,4,0,0,0,0
"9241",0.161616161616162,0.767676767676768,3,0.547761141360721,0.355694529212288,2,0,0,0,0
"9242",0.191919191919192,0.767676767676768,3,0.547094195049078,0.399618913667253,4,1,0,0,0
"9243",0.202020202020202,0.767676767676768,3,0.689346333857797,0.73534757087179,5,0,0,0,0
"9244",0.212121212121212,0.767676767676768,3,0.531763915417931,0.394067875049427,5,0,0,0,0
"9245",0.222222222222222,0.767676767676768,3,0.513266622705789,0.338010309036196,3,0,0,0,0
"9246",0.232323232323232,0.767676767676768,3,0.998175581209631,0.93891101347964,5,0,0,0,0
"9247",0.242424242424242,0.767676767676768,3,1.34032202567456,1.32130746754721,5,0,0,0,0
"9248",0.252525252525253,0.767676767676768,3,1.83829273664949,2.09526060320472,5,0,0,0,0
"9249",0.262626262626263,0.767676767676768,3,1.64263582988022,1.55853780942135,5,0,0,0,0
"9250",0.272727272727273,0.767676767676768,3,1.23649904818006,1.09503432852751,5,1,0,0,0
"9251",0.282828282828283,0.767676767676768,3,0.878682250452973,0.903082686462285,2,0,0,0,0
"9252",0.292929292929293,0.767676767676768,3,0.521381812950738,0.671532226360336,4,0,0,0,0
"9253",0.303030303030303,0.767676767676768,3,0.877804573901695,1.44512651119651,3,0,0,0,0
"9254",0.313131313131313,0.767676767676768,3,0.409303089743942,0.404441189828118,2,0,0,0,0
"9255",0.323232323232323,0.767676767676768,3,-0.321623524453203,-0.476006441452249,1,0,0,0,0
"9256",0.333333333333333,0.767676767676768,3,-0.662739570890033,-0.832850412583601,4,0,0,0,0
"9257",0.343434343434343,0.767676767676768,3,-0.201620580180236,-0.0726147403480566,3,0,0,0,0
"9258",0.353535353535354,0.767676767676768,3,-0.240466444752003,-0.540716362291942,2,0,0,0,0
"9259",0.363636363636364,0.767676767676768,3,0.137337881365863,0.342757114462281,3,0,0,0,0
"9260",0.373737373737374,0.767676767676768,3,0.197332740081632,0.31038887074169,2,0,0,0,0
"9261",0.383838383838384,0.767676767676768,3,-0.356233216989524,-0.685827023158762,4,0,0,0,0
"9262",0.393939393939394,0.767676767676768,3,-0.120330154656504,0.0763183334736703,4,1,0,0,1
"9263",0.434343434343434,0.767676767676768,3,0.301627684200667,0.739815275071267,4,0,0,0,0
"9264",0.444444444444444,0.767676767676768,3,-0.498459577043299,-0.845916817866299,3,0,0,0,0
"9265",0.454545454545455,0.767676767676768,3,-0.350472932358777,-0.233654227651167,2,0,0,0,0
"9266",0.464646464646465,0.767676767676768,3,-0.515252286013646,-0.622753885625945,3,0,0,0,0
"9267",0.474747474747475,0.767676767676768,3,-0.142614159130201,0.0532490027493322,5,0,0,0,0
"9268",0.484848484848485,0.767676767676768,3,0.0804149083192701,0.0572273699162979,2,0,0,0,0
"9269",0.494949494949495,0.767676767676768,3,-0.126844396933134,-0.419382471230144,1,1,0,1,0
"9270",0.505050505050505,0.767676767676768,3,0.149881997700923,0.265120639171236,2,0,0,0,0
"9271",0.515151515151515,0.767676767676768,3,1.26075399303102,1.97793468365384,5,0,0,0,0
"9272",0.525252525252525,0.767676767676768,3,0.514049081242127,-0.00855036610061805,5,0,0,0,0
"9273",0.535353535353535,0.767676767676768,3,0.867626940484198,1.20252782633036,5,0,0,0,0
"9274",0.545454545454546,0.767676767676768,3,0.741266252557601,0.892493189159046,4,1,0,1,0
"9275",0,0.777777777777778,3,0.393416467630966,0.0954804988942834,4,0,0,0,0
"9276",0.0101010101010101,0.777777777777778,3,0.37173939059878,0.346677166469956,3,1,0,1,0
"9277",0.0202020202020202,0.777777777777778,3,-0.395932858344297,-1.07110048199773,2,0,0,0,0
"9278",0.151515151515152,0.777777777777778,3,0.468631549693312,0.716562754283719,2,0,0,0,0
"9279",0.161616161616162,0.777777777777778,3,0.355547847989253,0.324810149043409,2,0,0,0,0
"9280",0.191919191919192,0.777777777777778,3,0.15317722540529,-0.14013952309213,2,0,0,0,0
"9281",0.202020202020202,0.777777777777778,3,0.336596279591233,0.288873455603436,3,0,0,0,0
"9282",0.212121212121212,0.777777777777778,3,0.0689637219240553,-0.269028256345609,4,0,0,0,0
"9283",0.222222222222222,0.777777777777778,3,0.324598864184301,0.277282230427876,2,0,0,0,0
"9284",0.232323232323232,0.777777777777778,3,1.11132945303489,1.40001541286049,2,0,0,0,0
"9285",0.242424242424242,0.777777777777778,3,1.86731666730341,2.24916760367811,5,0,0,0,0
"9286",0.252525252525253,0.777777777777778,3,1.46417751470423,1.02010460222428,3,1,0,1,1
"9287",0.262626262626263,0.777777777777778,3,1.36855296848491,1.14613708436025,5,0,0,0,0
"9288",0.272727272727273,0.777777777777778,3,1.38274954092184,1.41250731647904,5,1,0,0,1
"9289",0.282828282828283,0.777777777777778,3,0.65707722899074,0.209240340794608,4,0,0,0,0
"9290",0.292929292929293,0.777777777777778,3,1.20484837182479,1.59973659738651,5,0,0,0,0
"9291",0.303030303030303,0.777777777777778,3,0.787647860850717,0.487592965936033,2,0,0,0,0
"9292",0.313131313131313,0.777777777777778,3,0.2249183464878,-0.115790388062862,3,0,0,0,0
"9293",0.323232323232323,0.777777777777778,3,-0.0992520763426574,-0.134607136341888,4,0,0,0,0
"9294",0.333333333333333,0.777777777777778,3,0.107759629808983,0.473840761631465,4,0,0,0,0
"9295",0.343434343434343,0.777777777777778,3,0.360602207268959,0.689834455895056,2,0,0,0,0
"9296",0.353535353535354,0.777777777777778,3,0.3342051128538,0.467627546587655,4,0,0,0,0
"9297",0.363636363636364,0.777777777777778,3,0.322329936538862,0.318616343305785,5,0,0,0,0
"9298",0.373737373737374,0.777777777777778,3,0.0565275989685406,-0.147270985165222,4,0,0,0,0
"9299",0.383838383838384,0.777777777777778,3,-0.210207934321762,-0.373621299839361,2,1,0,0,1
"9300",0.393939393939394,0.777777777777778,3,0.0742851627070261,0.127721189922133,2,0,0,0,0
"9301",0.434343434343434,0.777777777777778,3,-0.199653586472303,-0.597484907331117,1,0,0,0,0
"9302",0.444444444444444,0.777777777777778,3,-0.0114282336195238,0.190476635279882,4,0,0,0,0
"9303",0.454545454545455,0.777777777777778,3,-0.377477346643585,-0.560003595721793,1,0,0,0,0
"9304",0.464646464646465,0.777777777777778,3,0.0665692634608189,0.417380652217819,5,0,0,0,0
"9305",0.474747474747475,0.777777777777778,3,0.479540282837988,0.842648442441796,4,0,0,0,0
"9306",0.484848484848485,0.777777777777778,3,-0.324195153216913,-0.865641005926907,5,0,0,0,0
"9307",0.494949494949495,0.777777777777778,3,-0.0389272383313766,0.0883356796428975,3,1,0,1,0
"9308",0.505050505050505,0.777777777777778,3,0.724975888752103,1.12714702298289,4,0,0,0,0
"9309",0.515151515151515,0.777777777777778,3,0.604657282917544,0.227788791182433,5,0,0,0,0
"9310",0.525252525252525,0.777777777777778,3,0.654809831399977,0.531252195387176,3,0,0,0,0
"9311",0.535353535353535,0.777777777777778,3,1.04793115281448,1.10507872407884,3,1,0,1,0
"9312",0.545454545454546,0.777777777777778,3,1.17953273145985,1.10582415001618,4,1,0,1,1
"9313",0,0.787878787878788,3,0.403792074290748,0.580778917522471,5,0,0,0,0
"9314",0.0101010101010101,0.787878787878788,3,-0.340791322613686,-0.712392988909901,2,0,0,0,0
"9315",0.0202020202020202,0.787878787878788,3,-0.987102780346335,-1.29807171704968,1,0,0,0,0
"9316",0.151515151515152,0.787878787878788,3,0.175340593461072,0.366801616225658,4,0,0,0,0
"9317",0.161616161616162,0.787878787878788,3,-0.464593452146767,-0.810018394801008,1,0,0,0,0
"9318",0.191919191919192,0.787878787878788,3,-0.0880247340826802,-0.0784239152324779,4,0,0,0,0
"9319",0.202020202020202,0.787878787878788,3,0.315401111054198,0.55536884351777,4,0,0,0,0
"9320",0.212121212121212,0.787878787878788,3,0.151595236832938,0.105504935320491,4,1,0,0,1
"9321",0.222222222222222,0.787878787878788,3,0.000251812964512238,-0.30047353568751,3,0,0,0,0
"9322",0.232323232323232,0.787878787878788,3,1.23334891807335,1.64520333335147,5,0,0,0,0
"9323",0.242424242424242,0.787878787878788,3,1.58674789057037,1.52114527036263,4,0,0,0,0
"9324",0.252525252525253,0.787878787878788,3,1.71288276248139,1.79999106595258,5,0,0,0,0
"9325",0.262626262626263,0.787878787878788,3,1.55457477186734,1.53444439530463,5,0,0,0,0
"9326",0.272727272727273,0.787878787878788,3,1.36630903913122,1.32118318666536,5,0,0,0,0
"9327",0.282828282828283,0.787878787878788,3,0.97588547448556,0.827616038616737,5,0,0,0,0
"9328",0.292929292929293,0.787878787878788,3,1.2680757237433,1.40896234846957,5,0,0,0,0
"9329",0.303030303030303,0.787878787878788,3,1.24644175176085,1.41311795307527,5,0,0,0,0
"9330",0.313131313131313,0.787878787878788,3,0.84959501458348,0.95790676055408,5,0,0,0,0
"9331",0.323232323232323,0.787878787878788,3,0.552420186731783,0.649255214612508,5,0,0,0,0
"9332",0.333333333333333,0.787878787878788,3,0.359548279262735,0.269816682745562,3,1,0,0,1
"9333",0.343434343434343,0.787878787878788,3,0.0637921037581116,-0.319396698990811,4,0,0,0,0
"9334",0.353535353535354,0.787878787878788,3,0.0925106873946764,-0.127202728779461,2,0,0,0,0
"9335",0.363636363636364,0.787878787878788,3,0.329751426906706,0.363657467061848,4,1,0,1,0
"9336",0.373737373737374,0.787878787878788,3,0.415050678427706,0.565650027885892,4,0,0,0,0
"9337",0.383838383838384,0.787878787878788,3,0.309993708476696,0.411350155620891,4,1,0,1,1
"9338",0.393939393939394,0.787878787878788,3,0.141795336011943,0.0156944511502497,5,0,0,0,0
"9339",0.434343434343434,0.787878787878788,3,-0.068975810920472,-0.119658542827965,4,0,0,0,0
"9340",0.444444444444444,0.787878787878788,3,-0.223687999571862,-0.395426124759874,4,0,0,0,0
"9341",0.454545454545455,0.787878787878788,3,-0.0993688174117419,-0.0659415407077187,2,0,0,0,0
"9342",0.464646464646465,0.787878787878788,3,-0.201296765950335,-0.516021226866663,2,1,0,0,1
"9343",0.474747474747475,0.787878787878788,3,0.163894506315296,0.162972904848568,4,0,0,0,0
"9344",0.484848484848485,0.787878787878788,3,0.414380679650501,0.743578508856859,4,0,0,0,0
"9345",0.494949494949495,0.787878787878788,3,0.296158395341931,0.277191625501208,2,0,0,0,0
"9346",0.505050505050505,0.787878787878788,3,0.503500449118499,0.433059975652715,5,0,0,0,0
"9347",0.515151515151515,0.787878787878788,3,0.802310400002417,0.902270738490149,4,0,0,0,0
"9348",0.525252525252525,0.787878787878788,3,0.674716461800348,0.445654936740589,4,0,0,0,0
"9349",0.535353535353535,0.787878787878788,3,1.65720173690825,2.11617620092207,4,1,0,1,0
"9350",0.545454545454546,0.787878787878788,3,1.51710975234673,1.30705413598149,2,0,0,0,0
"9351",0,0.797979797979798,3,-0.439223770465298,-0.728543465607385,1,0,0,0,0
"9352",0.0101010101010101,0.797979797979798,3,-0.773784814408063,-0.94590085348417,3,0,0,0,0
"9353",0.0202020202020202,0.797979797979798,3,-0.27084794831155,0.480210425920623,2,1,0,1,0
"9354",0.151515151515152,0.797979797979798,3,-0.758389290380524,-1.06022600332975,1,0,0,0,0
"9355",0.161616161616162,0.797979797979798,3,-0.818560844490648,-0.753784117153811,3,0,0,0,0
"9356",0.191919191919192,0.797979797979798,3,0.248351555626954,0.739217876561605,5,0,0,0,0
"9357",0.202020202020202,0.797979797979798,3,0.392286876938871,0.475226156548187,2,1,0,0,0
"9358",0.212121212121212,0.797979797979798,3,0.586953564300117,0.871068835474243,4,1,0,0,0
"9359",0.222222222222222,0.797979797979798,3,0.300882602110708,0.171574564088274,4,0,0,0,0
"9360",0.232323232323232,0.797979797979798,3,0.780397130193557,0.707941504067429,3,0,0,0,0
"9361",0.242424242424242,0.797979797979798,3,0.880034410630102,0.469775782455812,5,0,0,0,0
"9362",0.252525252525253,0.797979797979798,3,1.73949162441019,2.02680628272767,5,0,0,0,0
"9363",0.262626262626263,0.797979797979798,3,1.79325699455818,1.83981574730786,5,0,0,0,0
"9364",0.272727272727273,0.797979797979798,3,1.29936072998318,1.04212140056885,2,0,0,0,0
"9365",0.282828282828283,0.797979797979798,3,1.1238721087084,1.02155956608386,4,0,0,0,0
"9366",0.292929292929293,0.797979797979798,3,0.851843610981189,0.465322205698057,3,1,0,1,1
"9367",0.303030303030303,0.797979797979798,3,0.674264733117405,0.255333565844372,4,0,0,0,0
"9368",0.313131313131313,0.797979797979798,3,0.378777423908363,-0.0579761898012372,2,0,0,0,0
"9369",0.323232323232323,0.797979797979798,3,0.085231191720761,-0.334397280756698,5,1,0,0,0
"9370",0.333333333333333,0.797979797979798,3,-0.297473321989588,-0.79934416142538,2,1,0,0,0
"9371",0.343434343434343,0.797979797979798,3,-0.214608589470903,-0.364811593256977,4,1,0,0,1
"9372",0.353535353535354,0.797979797979798,3,0.530622809917849,0.946993739768095,3,0,0,0,0
"9373",0.363636363636364,0.797979797979798,3,-0.00798618905260449,-0.502954927484137,3,0,0,0,0
"9374",0.373737373737374,0.797979797979798,3,0.350558041203274,0.385069163235793,3,0,0,0,0
"9375",0.383838383838384,0.797979797979798,3,-0.186906859937526,-0.710096382432563,4,0,0,0,0
"9376",0.393939393939394,0.797979797979798,3,-0.504153129296768,-0.942970210528193,4,0,0,0,0
"9377",0.434343434343434,0.797979797979798,3,0.134325567931949,0.286733844991798,2,0,0,0,0
"9378",0.444444444444444,0.797979797979798,3,0.144109121099859,0.221847684771539,2,0,0,0,0
"9379",0.454545454545455,0.797979797979798,3,0.534346879126878,0.937236361763884,5,1,0,1,1
"9380",0.464646464646465,0.797979797979798,3,-0.0847616393710347,-0.401287798176148,4,0,0,0,0
"9381",0.474747474747475,0.797979797979798,3,0.546114168038859,0.895195443092473,4,0,0,0,0
"9382",0.484848484848485,0.797979797979798,3,0.535816296972831,0.480967566088091,4,0,0,0,0
"9383",0.494949494949495,0.797979797979798,3,0.309680423379622,0.103038076548999,3,0,0,0,0
"9384",0.505050505050505,0.797979797979798,3,1.24934953724547,1.87367447899703,5,0,0,0,0
"9385",0.515151515151515,0.797979797979798,3,0.659601633990668,0.243465354070936,3,0,0,0,0
"9386",0.525252525252525,0.797979797979798,3,0.830529908277146,0.719079275173867,3,0,0,0,0
"9387",0.535353535353535,0.797979797979798,3,1.38558618512818,1.30948995439965,4,0,0,0,0
"9388",0.545454545454546,0.797979797979798,3,2.15118712306446,2.5497427215633,5,0,0,0,0
"9389",0.151515151515152,0.808080808080808,3,-0.493511297024125,-0.167225481284804,3,0,0,0,0
"9390",0.161616161616162,0.808080808080808,3,-0.397759788999705,-0.0794222006058729,2,0,0,0,0
"9391",0.171717171717172,0.808080808080808,3,-0.0348137600581941,0.435436149499693,4,0,0,0,0
"9392",0.181818181818182,0.808080808080808,3,-0.108337369269838,-0.103617771692878,2,0,0,0,0
"9393",0.191919191919192,0.808080808080808,3,-0.0953702134410257,-0.330284410860633,2,0,0,0,0
"9394",0.202020202020202,0.808080808080808,3,0.0608717314382987,-0.137853635408241,4,1,0,1,1
"9395",0.212121212121212,0.808080808080808,3,0.543624281067021,0.690432374881263,4,0,0,0,0
"9396",0.222222222222222,0.808080808080808,3,0.714337145005965,0.869131918839029,4,0,0,0,0
"9397",0.232323232323232,0.808080808080808,3,0.418960489383152,0.122660581119535,3,0,0,0,0
"9398",0.242424242424242,0.808080808080808,3,1.1431005066603,1.43500805830295,4,0,0,0,0
"9399",0.252525252525253,0.808080808080808,3,1.17695577919192,0.844304595335772,4,0,0,0,0
"9400",0.262626262626263,0.808080808080808,3,0.828896813003701,0.189617521521888,3,0,0,0,0
"9401",0.272727272727273,0.808080808080808,3,1.48679960482165,1.79001486395934,5,0,0,0,0
"9402",0.282828282828283,0.808080808080808,3,1.51053799559481,1.66796453111101,5,0,0,0,0
"9403",0.292929292929293,0.808080808080808,3,1.67910674740684,2.12063438103632,4,0,0,0,0
"9404",0.303030303030303,0.808080808080808,3,1.20298236714406,1.27426104103689,5,1,0,1,1
"9405",0.313131313131313,0.808080808080808,3,0.354004359796084,0.0380130961498313,4,0,0,0,0
"9406",0.323232323232323,0.808080808080808,3,0.501519613124483,0.824756441840386,5,0,0,0,0
"9407",0.333333333333333,0.808080808080808,3,0.682267308145563,1.18868092213866,4,0,0,0,0
"9408",0.343434343434343,0.808080808080808,3,0.489984339398574,0.609852812240181,3,1,0,1,0
"9409",0.353535353535354,0.808080808080808,3,0.220319379047715,-0.0320641603468388,4,0,0,0,0
"9410",0.363636363636364,0.808080808080808,3,0.545659856786087,0.810904512935041,3,0,0,0,0
"9411",0.373737373737374,0.808080808080808,3,0.417173013835697,0.424463586617606,4,0,0,0,0
"9412",0.383838383838384,0.808080808080808,3,0.198362376537981,0.301814817620534,4,0,0,0,0
"9413",0.393939393939394,0.808080808080808,3,0.162332344033213,0.423761275275664,3,0,0,0,0
"9414",0.404040404040404,0.808080808080808,3,1.23522210726507,2.1246591782404,5,0,0,0,0
"9415",0.414141414141414,0.808080808080808,3,0.708784166909957,0.477461602175529,2,0,0,0,0
"9416",0.424242424242424,0.808080808080808,3,0.324465209540316,0.142474687891783,4,0,0,0,0
"9417",0.434343434343434,0.808080808080808,3,0.412523418663257,0.48403672251935,5,1,0,1,0
"9418",0.444444444444444,0.808080808080808,3,0.148038601372936,-0.131406981053069,3,0,0,0,0
"9419",0.454545454545455,0.808080808080808,3,0.39947982032165,0.395200799283107,2,1,0,1,1
"9420",0.464646464646465,0.808080808080808,3,0.575313923835569,0.741770144184273,2,1,0,1,1
"9421",0.474747474747475,0.808080808080808,3,0.116019917217864,-0.359710061664187,2,0,0,0,0
"9422",0.484848484848485,0.808080808080808,3,-0.283389652496708,-0.906273805624196,2,0,0,0,0
"9423",0.494949494949495,0.808080808080808,3,0.51820985477962,0.725601749568424,3,0,0,0,0
"9424",0.505050505050505,0.808080808080808,3,1.13097273029692,1.2676364466363,5,0,0,0,0
"9425",0.515151515151515,0.808080808080808,3,1.5575896612795,1.9863338100357,5,0,0,0,0
"9426",0.525252525252525,0.808080808080808,3,1.14396000178681,0.975834844460307,5,0,0,0,0
"9427",0.535353535353535,0.808080808080808,3,1.13346512189167,0.826609185864677,5,0,0,0,0
"9428",0.545454545454546,0.808080808080808,3,1.20978651864542,0.712614581991241,5,1,0,0,0
"9429",0.151515151515152,0.818181818181818,3,-0.381323535236348,-0.317177761958266,2,1,0,1,1
"9430",0.161616161616162,0.818181818181818,3,-0.266374034555601,-0.255050791293898,3,0,0,0,0
"9431",0.171717171717172,0.818181818181818,3,-0.122830844199195,-0.19026091621002,5,0,0,0,0
"9432",0.181818181818182,0.818181818181818,3,-0.25968567545483,-0.479732065908915,2,0,0,0,0
"9433",0.191919191919192,0.818181818181818,3,0.287457192062653,0.638696407342529,4,0,0,0,0
"9434",0.202020202020202,0.818181818181818,3,-0.0733861660511335,-0.378421125222366,4,0,0,0,0
"9435",0.212121212121212,0.818181818181818,3,0.301762068817177,0.290540203323578,3,0,0,0,0
"9436",0.222222222222222,0.818181818181818,3,0.799921397837889,1.00957433857246,5,1,0,1,1
"9437",0.232323232323232,0.818181818181818,3,0.359776478325887,0.00946478906768286,2,0,0,0,0
"9438",0.242424242424242,0.818181818181818,3,0.784877926272502,0.78150894602945,5,0,0,0,0
"9439",0.252525252525253,0.818181818181818,3,1.1971406553643,1.37158240160343,5,1,0,0,1
"9440",0.262626262626263,0.818181818181818,3,0.61866454364191,0.168986992460672,5,0,0,0,0
"9441",0.272727272727273,0.818181818181818,3,0.861484465927118,0.61606777648826,3,1,0,1,0
"9442",0.282828282828283,0.818181818181818,3,1.01145511005919,0.658885853085556,3,0,0,0,0
"9443",0.292929292929293,0.818181818181818,3,0.749567436555835,0.108005239943733,4,1,0,0,1
"9444",0.303030303030303,0.818181818181818,3,1.13662672529327,1.232037831257,5,0,0,0,0
"9445",0.313131313131313,0.818181818181818,3,0.980531218548596,1.07600827348869,5,0,0,0,0
"9446",0.323232323232323,0.818181818181818,3,0.209996763148521,-0.360283229572118,2,0,0,0,0
"9447",0.333333333333333,0.818181818181818,3,0.428198464654873,0.293340372163492,5,0,0,0,0
"9448",0.343434343434343,0.818181818181818,3,1.04382156759569,1.44022986333861,5,0,0,0,0
"9449",0.353535353535354,0.818181818181818,3,0.289198425566283,-0.145120001137791,4,0,0,0,0
"9450",0.363636363636364,0.818181818181818,3,0.338472498366332,0.198623573764903,4,0,0,0,0
"9451",0.373737373737374,0.818181818181818,3,0.412429682432258,0.344450443607413,2,0,0,0,0
"9452",0.383838383838384,0.818181818181818,3,0.557835977855643,0.659600098187522,5,0,0,0,0
"9453",0.393939393939394,0.818181818181818,3,0.829787162331686,0.952595778750654,2,0,0,0,0
"9454",0.404040404040404,0.818181818181818,3,0.802760895062391,0.44681109251092,5,0,0,0,0
"9455",0.414141414141414,0.818181818181818,3,0.842665107539525,0.742914615789559,4,0,0,0,0
"9456",0.424242424242424,0.818181818181818,3,0.393385476603172,0.0889582581618331,4,0,0,0,0
"9457",0.434343434343434,0.818181818181818,3,0.398353253297543,0.325025005404856,4,1,0,0,1
"9458",0.444444444444444,0.818181818181818,3,0.0445294970980991,-0.29346977739662,3,0,0,0,0
"9459",0.454545454545455,0.818181818181818,3,0.461078049678573,0.540167712580992,4,0,0,0,0
"9460",0.464646464646465,0.818181818181818,3,0.88323162673405,1.13231002963735,4,0,0,0,0
"9461",0.474747474747475,0.818181818181818,3,0.281646717045701,0.0886615447203936,5,1,0,1,0
"9462",0.484848484848485,0.818181818181818,3,-0.0184983945339185,-0.121953038382714,2,0,0,0,0
"9463",0.494949494949495,0.818181818181818,3,0.623085132016517,0.807405518465257,4,1,0,0,1
"9464",0.505050505050505,0.818181818181818,3,1.53433952079253,1.88260199880935,5,0,0,0,0
"9465",0.515151515151515,0.818181818181818,3,0.934314145885951,0.276148815476315,5,0,0,0,0
"9466",0.525252525252525,0.818181818181818,3,0.938665406041867,0.75015353192379,5,0,0,0,0
"9467",0.535353535353535,0.818181818181818,3,0.760693835425884,0.451359135499467,5,1,0,0,0
"9468",0.545454545454546,0.818181818181818,3,1.34012495803974,1.55034688837773,3,0,0,0,0
"9469",0.151515151515152,0.828282828282828,3,-0.0689808986601264,0.174569670270558,5,0,0,0,0
"9470",0.161616161616162,0.828282828282828,3,-0.0325190536370168,0.057323980908812,2,0,0,0,0
"9471",0.171717171717172,0.828282828282828,3,0.558733355960737,1.1049349053695,5,0,0,0,0
"9472",0.181818181818182,0.828282828282828,3,0.787715850589533,1.24537802228162,5,1,0,0,0
"9473",0.191919191919192,0.828282828282828,3,-0.1480452662897,-0.722336326349327,2,0,0,0,0
"9474",0.202020202020202,0.828282828282828,3,0.252659371678318,0.505016176112035,3,0,0,0,0
"9475",0.212121212121212,0.828282828282828,3,0.165735443811654,-0.0199501809443042,5,0,0,0,0
"9476",0.222222222222222,0.828282828282828,3,0.491548946655995,0.491517616588786,3,0,0,0,0
"9477",0.232323232323232,0.828282828282828,3,0.782833834005485,0.985013166980227,5,0,0,0,0
"9478",0.242424242424242,0.828282828282828,3,0.596212703902743,0.34993785995401,2,0,0,0,0
"9479",0.252525252525253,0.828282828282828,3,0.553740620320094,0.260441902709569,4,1,0,1,1
"9480",0.262626262626263,0.828282828282828,3,0.134397343486079,-0.335026343356503,2,0,0,0,0
"9481",0.272727272727273,0.828282828282828,3,0.275950020925312,0.0509099286238455,2,0,0,0,0
"9482",0.282828282828283,0.828282828282828,3,0.928266968854392,1.15147501381042,4,0,0,0,0
"9483",0.292929292929293,0.828282828282828,3,0.656941069799991,0.385634233547834,2,0,0,0,0
"9484",0.303030303030303,0.828282828282828,3,1.3907576557987,1.75523083610854,5,0,0,0,0
"9485",0.313131313131313,0.828282828282828,3,0.937815865318866,0.698952459504055,5,0,0,0,0
"9486",0.323232323232323,0.828282828282828,3,0.699493384247992,0.736553795656734,5,1,0,1,0
"9487",0.333333333333333,0.828282828282828,3,0.580650739814058,0.468744221353925,5,0,0,0,0
"9488",0.343434343434343,0.828282828282828,3,0.523868973829165,0.242116030515924,3,0,0,0,0
"9489",0.353535353535354,0.828282828282828,3,0.71074476194753,0.859976682040343,3,0,0,0,0
"9490",0.363636363636364,0.828282828282828,3,0.595494970937351,0.590822210513313,5,0,0,0,0
"9491",0.373737373737374,0.828282828282828,3,0.812245928902572,0.971476906687756,5,1,0,0,1
"9492",0.383838383838384,0.828282828282828,3,0.00917753296033674,-0.737155909545095,3,0,0,0,0
"9493",0.393939393939394,0.828282828282828,3,0.304581034452227,0.0635350426689356,2,0,0,0,0
"9494",0.404040404040404,0.828282828282828,3,0.722992243920611,0.697745964561681,3,0,0,0,0
"9495",0.414141414141414,0.828282828282828,3,0.782472981814839,0.682738752239239,5,0,0,0,0
"9496",0.424242424242424,0.828282828282828,3,0.924834929704175,1.0955641338293,5,0,0,0,0
"9497",0.434343434343434,0.828282828282828,3,0.580140588750078,0.466281948969217,4,0,0,0,0
"9498",0.444444444444444,0.828282828282828,3,0.144392720081036,-0.135205688394201,4,0,0,0,0
"9499",0.454545454545455,0.828282828282828,3,0.712850327611609,0.907866337295424,5,0,0,0,0
"9500",0.464646464646465,0.828282828282828,3,0.980183586405835,1.04567884483195,5,0,0,0,0
"9501",0.474747474747475,0.828282828282828,3,0.717939375241107,0.711195693253206,5,1,0,1,1
"9502",0.484848484848485,0.828282828282828,3,0.361146963258411,0.234918128036988,3,0,0,0,0
"9503",0.494949494949495,0.828282828282828,3,1.04627007922673,1.3253868618113,5,0,0,0,0
"9504",0.505050505050505,0.828282828282828,3,1.6508037621108,1.89291556810968,5,0,0,0,0
"9505",0.515151515151515,0.828282828282828,3,0.649359435841959,0.00694579156014322,5,0,0,0,0
"9506",0.525252525252525,0.828282828282828,3,0.353090504168153,-0.00879926621356541,3,0,0,0,0
"9507",0.535353535353535,0.828282828282828,3,0.343415693601799,0.0368677573628929,4,0,0,0,0
"9508",0.545454545454546,0.828282828282828,3,0.873488970413525,0.822784419514275,4,0,0,0,0
"9509",0.151515151515152,0.838383838383838,3,-0.0526396592806327,-0.0162708695004523,3,1,0,0,1
"9510",0.161616161616162,0.838383838383838,3,0.199967337418749,0.275426609698002,4,0,0,0,0
"9511",0.171717171717172,0.838383838383838,3,0.472357529612829,0.419473977226044,5,0,0,0,0
"9512",0.181818181818182,0.838383838383838,3,0.863099250073699,1.06273593519421,5,1,0,0,0
"9513",0.191919191919192,0.838383838383838,3,0.753842744243739,1.01554130804018,4,1,0,1,0
"9514",0.202020202020202,0.838383838383838,3,0.957806008042494,1.38651081474444,5,0,0,0,0
"9515",0.212121212121212,0.838383838383838,3,0.3616249334162,0.132807770264871,5,0,0,0,0
"9516",0.222222222222222,0.838383838383838,3,-0.113240483203127,-0.639385242676766,1,0,0,0,0
"9517",0.232323232323232,0.838383838383838,3,0.300104195421601,0.217179692999004,4,0,0,0,0
"9518",0.242424242424242,0.838383838383838,3,0.898408364371632,1.22408765917324,5,0,0,0,0
"9519",0.252525252525253,0.838383838383838,3,0.598473469635849,0.521271756083838,4,0,0,0,0
"9520",0.262626262626263,0.838383838383838,3,-0.0178496918973348,-0.355513552913858,4,0,0,0,0
"9521",0.272727272727273,0.838383838383838,3,-0.00155572443656662,-0.200856155168709,3,1,0,0,1
"9522",0.282828282828283,0.838383838383838,3,0.178384132124678,-0.131918475571776,2,0,0,0,0
"9523",0.292929292929293,0.838383838383838,3,0.671208498776075,0.663577180696658,2,0,0,0,0
"9524",0.303030303030303,0.838383838383838,3,1.10633072930986,1.08058023787847,5,0,0,0,0
"9525",0.313131313131313,0.838383838383838,3,1.5149319641632,1.81975516367331,5,0,0,0,0
"9526",0.323232323232323,0.838383838383838,3,1.04435662020909,0.91718831724662,4,0,0,0,0
"9527",0.333333333333333,0.838383838383838,3,0.803580706553556,0.743839246955708,4,0,0,0,0
"9528",0.343434343434343,0.838383838383838,3,0.897660922823543,1.00771322441439,4,1,0,0,0
"9529",0.353535353535354,0.838383838383838,3,0.350580922559164,-0.138232691095708,2,1,0,1,1
"9530",0.363636363636364,0.838383838383838,3,0.778199049906345,0.896519050580779,3,0,0,0,0
"9531",0.373737373737374,0.838383838383838,3,0.862725209777756,0.90927169643612,5,1,0,1,1
"9532",0.383838383838384,0.838383838383838,3,0.0071114421966616,-0.455034874870558,5,0,0,0,0
"9533",0.393939393939394,0.838383838383838,3,0.163982621169208,0.0903808698374997,4,1,0,1,0
"9534",0.404040404040404,0.838383838383838,3,0.695381418122227,0.772410710167758,5,1,0,1,1
"9535",0.414141414141414,0.838383838383838,3,0.321534943797619,-0.235150507134185,2,0,0,0,0
"9536",0.424242424242424,0.838383838383838,3,0.208966958666281,-0.281076031167057,3,0,0,0,0
"9537",0.434343434343434,0.838383838383838,3,0.30308862646586,0.11339734979789,4,0,0,0,0
"9538",0.444444444444444,0.838383838383838,3,0.0853728531159428,-0.235634840551313,3,0,0,0,0
"9539",0.454545454545455,0.838383838383838,3,0.323218624345242,0.0744124809851433,4,0,0,0,0
"9540",0.464646464646465,0.838383838383838,3,0.209339918228046,-0.348663719331433,5,0,0,0,0
"9541",0.474747474747475,0.838383838383838,3,0.00953821154831204,-0.527989151164091,4,0,0,0,0
"9542",0.484848484848485,0.838383838383838,3,0.383021326080115,0.310012190837649,2,0,0,0,0
"9543",0.494949494949495,0.838383838383838,3,0.552684632165956,0.159315140695327,3,1,0,0,0
"9544",0.505050505050505,0.838383838383838,3,1.17893647578785,1.18155997003877,4,1,0,1,0
"9545",0.515151515151515,0.838383838383838,3,1.18979157967545,1.37302021461555,5,1,0,1,0
"9546",0.525252525252525,0.838383838383838,3,0.993405749507464,1.22734891409365,5,1,0,0,1
"9547",0.535353535353535,0.838383838383838,3,0.743326785200272,0.797604522563622,4,0,0,0,0
"9548",0.545454545454546,0.838383838383838,3,0.34414186252047,-0.0339103099639428,2,0,0,0,0
"9549",0.151515151515152,0.848484848484849,3,0.110473748299235,0.221747373843359,2,0,0,0,0
"9550",0.161616161616162,0.848484848484849,3,0.299637409665243,0.379253225250197,4,1,0,1,1
"9551",0.171717171717172,0.848484848484849,3,0.700190276165834,0.884728794774755,5,1,0,1,1
"9552",0.181818181818182,0.848484848484849,3,-0.0509440395033703,-0.849066853112599,2,0,0,0,0
"9553",0.191919191919192,0.848484848484849,3,-0.123213712225345,-0.677299926929274,4,1,0,1,0
"9554",0.202020202020202,0.848484848484849,3,0.469459082693982,0.46762442176633,4,0,0,0,0
"9555",0.212121212121212,0.848484848484849,3,-0.0276104442059398,-0.423500412563733,4,1,0,0,1
"9556",0.222222222222222,0.848484848484849,3,-0.819391264254692,-1.50355397255508,2,0,0,0,0
"9557",0.232323232323232,0.848484848484849,3,-0.146263641859646,-0.154977872529447,3,1,0,0,0
"9558",0.242424242424242,0.848484848484849,3,0.0756740468897404,-0.291396180103732,5,0,0,0,0
"9559",0.252525252525253,0.848484848484849,3,-0.388495321749716,-1.07191319152143,3,0,0,0,0
"9560",0.262626262626263,0.848484848484849,3,-0.274301791773032,-0.391479195399793,2,0,0,0,0
"9561",0.272727272727273,0.848484848484849,3,0.294117867171803,0.611658398391856,3,1,0,1,0
"9562",0.282828282828283,0.848484848484849,3,-0.191179001474203,-0.68473270795202,2,1,0,0,1
"9563",0.292929292929293,0.848484848484849,3,1.17276225623921,1.83208153620004,5,0,0,0,0
"9564",0.303030303030303,0.848484848484849,3,0.539710814279094,-0.20309114246881,2,0,0,0,0
"9565",0.313131313131313,0.848484848484849,3,0.703561950423079,0.304176726878643,4,0,0,0,0
"9566",0.323232323232323,0.848484848484849,3,1.27343380772994,1.47266416126553,2,0,0,0,0
"9567",0.333333333333333,0.848484848484849,3,0.198755379125567,-0.666900738728872,4,0,0,0,0
"9568",0.343434343434343,0.848484848484849,3,0.49082059058211,0.408923588225153,2,0,0,0,0
"9569",0.353535353535354,0.848484848484849,3,-0.00385993515967993,-0.540177036620551,2,0,0,0,0
"9570",0.363636363636364,0.848484848484849,3,-0.580724427745932,-1.54552442772495,2,0,0,0,0
"9571",0.373737373737374,0.848484848484849,3,-0.27657108570055,-0.695106986526205,3,0,0,0,0
"9572",0.383838383838384,0.848484848484849,3,-0.299900468813614,-0.596325418633677,3,0,0,0,0
"9573",0.393939393939394,0.848484848484849,3,0.0111166377725221,-0.0800002505337148,2,0,0,0,0
"9574",0.404040404040404,0.848484848484849,3,-0.300573643274666,-0.960523004879997,2,0,0,0,0
"9575",0.414141414141414,0.848484848484849,3,-0.0271503163770296,-0.165102454661335,3,0,0,0,0
"9576",0.424242424242424,0.848484848484849,3,-0.0235423579941507,-0.226377936086228,5,0,0,0,0
"9577",0.434343434343434,0.848484848484849,3,0.467392843573744,0.673622040315287,5,0,0,0,0
"9578",0.444444444444444,0.848484848484849,3,0.190130683756014,-0.0233503368447207,2,0,0,0,0
"9579",0.454545454545455,0.848484848484849,3,0.361192193867005,0.386933152424315,5,1,0,1,1
"9580",0.464646464646465,0.848484848484849,3,0.406639909258916,0.454066825052051,4,0,0,0,0
"9581",0.474747474747475,0.848484848484849,3,0.522422810609043,0.685172654175556,4,0,0,0,0
"9582",0.484848484848485,0.848484848484849,3,0.236224447186603,-0.0571363551151901,3,0,0,0,0
"9583",0.494949494949495,0.848484848484849,3,0.759082647946575,0.88637107098448,5,0,0,0,0
"9584",0.505050505050505,0.848484848484849,3,0.820097049882178,0.535224549977256,5,0,0,0,0
"9585",0.515151515151515,0.848484848484849,3,1.46369845771506,1.70933634258977,4,0,0,0,0
"9586",0.525252525252525,0.848484848484849,3,1.4462531557963,1.53834578185238,5,0,0,0,0
"9587",0.535353535353535,0.848484848484849,3,0.546867558533105,0.0825403869723488,4,0,0,0,0
"9588",0.545454545454546,0.848484848484849,3,0.880139939972522,1.29137715703235,5,1,0,1,1
"9589",0.151515151515152,0.858585858585859,3,0.49191185981998,0.764358962793931,4,0,0,0,0
"9590",0.161616161616162,0.858585858585859,3,0.0898149609998784,-0.225848030274363,4,0,0,0,0
"9591",0.171717171717172,0.858585858585859,3,-0.490664870386725,-1.17237220295308,1,0,0,0,0
"9592",0.181818181818182,0.858585858585859,3,0.572240877137561,1.34246470156447,5,0,0,0,0
"9593",0.191919191919192,0.858585858585859,3,-0.234218289291246,-0.654918508219085,2,0,0,0,0
"9594",0.202020202020202,0.858585858585859,3,-0.427054388498053,-0.817646873958475,2,0,0,0,0
"9595",0.212121212121212,0.858585858585859,3,-0.977686397300251,-1.54568643711133,1,0,0,0,0
"9596",0.222222222222222,0.858585858585859,3,-0.924620517883025,-0.991882678285972,1,0,0,0,0
"9597",0.232323232323232,0.858585858585859,3,-0.0240715049651312,0.399160088361129,3,0,0,0,0
"9598",0.242424242424242,0.858585858585859,3,-0.442779023397166,-0.845437316927853,4,0,0,0,0
"9599",0.252525252525253,0.858585858585859,3,-0.746026615616707,-1.06972513472058,2,1,0,0,0
"9600",0.262626262626263,0.858585858585859,3,-0.368432039910039,-0.369995108729019,4,0,0,0,0
"9601",0.272727272727273,0.858585858585859,3,-0.189746010629443,-0.395573872604668,4,0,0,0,0
"9602",0.282828282828283,0.858585858585859,3,0.424390141716546,0.654980417854877,4,0,0,0,0
"9603",0.292929292929293,0.858585858585859,3,0.724801407727419,0.603790831996987,5,0,0,0,0
"9604",0.303030303030303,0.858585858585859,3,0.66107857857569,0.53212466356662,4,1,0,0,1
"9605",0.313131313131313,0.858585858585859,3,0.866636674265371,0.893941303119111,5,0,0,0,0
"9606",0.323232323232323,0.858585858585859,3,1.18168036701488,1.30028741666075,5,0,0,0,0
"9607",0.333333333333333,0.858585858585859,3,0.704503357306842,0.606799689955616,2,0,0,0,0
"9608",0.343434343434343,0.858585858585859,3,0.117926459586257,-0.240250771731837,3,1,0,0,1
"9609",0.353535353535354,0.858585858585859,3,-0.21746147803405,-0.397531967715814,5,0,0,0,0
"9610",0.363636363636364,0.858585858585859,3,-0.321857339837195,-0.255855771465145,4,0,0,0,0
"9611",0.373737373737374,0.858585858585859,3,-0.57664615524991,-0.810141215639567,2,0,0,0,0
"9612",0.383838383838384,0.858585858585859,3,0.0830271888845756,0.436109005151669,4,0,0,0,0
"9613",0.393939393939394,0.858585858585859,3,-0.0980310562326231,-0.26693394296016,4,0,0,0,0
"9614",0.404040404040404,0.858585858585859,3,-0.170997827621882,-0.240095604062874,2,0,0,0,0
"9615",0.414141414141414,0.858585858585859,3,-0.0646963738154529,-0.107898636492777,3,1,0,1,0
"9616",0.424242424242424,0.858585858585859,3,-0.647961268624819,-1.36162862555741,2,0,0,0,0
"9617",0.434343434343434,0.858585858585859,3,-0.642511865728951,-1.25386873632054,1,0,0,0,0
"9618",0.444444444444444,0.858585858585859,3,0.237901467897905,0.41537440589133,5,0,0,0,0
"9619",0.454545454545455,0.858585858585859,3,-0.0707628943970212,-0.597184615848281,4,1,0,0,1
"9620",0.464646464646465,0.858585858585859,3,0.522720238473184,0.616056857953924,4,0,0,0,0
"9621",0.474747474747475,0.858585858585859,3,0.804624827797439,0.879364212845139,4,0,0,0,0
"9622",0.484848484848485,0.858585858585859,3,1.06648846117195,1.31905018397189,3,0,0,0,0
"9623",0.494949494949495,0.858585858585859,3,1.30098034373117,1.50748848454742,5,0,0,0,0
"9624",0.505050505050505,0.858585858585859,3,1.39903862468537,1.48842294487442,5,0,0,0,0
"9625",0.515151515151515,0.858585858585859,3,1.35708468681608,1.16383022367409,4,1,0,1,1
"9626",0.525252525252525,0.858585858585859,3,1.12519225562932,0.852234780798962,5,0,0,0,0
"9627",0.535353535353535,0.858585858585859,3,0.901573474457041,0.85230728152551,4,0,0,0,0
"9628",0.545454545454546,0.858585858585859,3,0.876176135853985,0.930316442378304,2,0,0,0,0
"9629",0.151515151515152,0.868686868686869,3,0.0478113002570991,-0.118913327505837,3,0,0,0,0
"9630",0.161616161616162,0.868686868686869,3,-0.348555056666523,-0.619510514339739,3,0,0,0,0
"9631",0.171717171717172,0.868686868686869,3,0.677657661870756,1.54740313052561,4,0,0,0,0
"9632",0.181818181818182,0.868686868686869,3,0.507896613742816,0.490910797949748,4,0,0,0,0
"9633",0.191919191919192,0.868686868686869,3,-0.316932194231518,-0.691604610524485,2,0,0,0,0
"9634",0.202020202020202,0.868686868686869,3,-0.0430565732542849,0.397791296787497,5,0,0,0,0
"9635",0.212121212121212,0.868686868686869,3,-0.687255803312261,-0.789522882378515,5,0,0,0,0
"9636",0.222222222222222,0.868686868686869,3,-0.67467216925104,-0.644221187895475,3,1,0,1,1
"9637",0.232323232323232,0.868686868686869,3,-0.587506351089451,-0.812958638447683,4,0,0,0,0
"9638",0.242424242424242,0.868686868686869,3,-0.43704579078947,-0.423008261745685,4,0,0,0,0
"9639",0.252525252525253,0.868686868686869,3,-0.530287486913834,-0.569508895151716,2,0,0,0,0
"9640",0.262626262626263,0.868686868686869,3,-0.687003904160651,-0.99429227313036,2,0,0,0,0
"9641",0.272727272727273,0.868686868686869,3,-0.186844536524685,-0.182708490734717,2,0,0,0,0
"9642",0.282828282828283,0.868686868686869,3,0.409925726208301,0.444432545950711,3,0,0,0,0
"9643",0.292929292929293,0.868686868686869,3,1.42929762945079,2.00193385699883,4,0,0,0,0
"9644",0.303030303030303,0.868686868686869,3,0.977654213276237,0.740985909022059,2,0,0,0,0
"9645",0.313131313131313,0.868686868686869,3,1.04961071460831,0.999618879701083,5,0,0,0,0
"9646",0.323232323232323,0.868686868686869,3,0.918647941441768,0.652258410988342,4,0,0,0,0
"9647",0.333333333333333,0.868686868686869,3,0.700322242484144,0.543356862145357,5,0,0,0,0
"9648",0.343434343434343,0.868686868686869,3,0.933853629649781,1.36470646500077,5,1,0,0,0
"9649",0.353535353535354,0.868686868686869,3,0.36083372886223,0.330430270856466,5,1,0,1,0
"9650",0.363636363636364,0.868686868686869,3,-0.356897513037616,-0.700708597855724,3,1,0,1,1
"9651",0.373737373737374,0.868686868686869,3,0.394952051925799,0.988979647629771,3,0,0,0,0
"9652",0.383838383838384,0.868686868686869,3,0.196788521237364,0.0556524313629371,3,0,0,0,0
"9653",0.393939393939394,0.868686868686869,3,0.348851020578883,0.483901095468891,4,0,0,0,0
"9654",0.404040404040404,0.868686868686869,3,0.0623772102571963,-0.0783902099629964,4,0,0,0,0
"9655",0.414141414141414,0.868686868686869,3,-0.0921400892626529,-0.17933444974453,1,1,0,1,1
"9656",0.424242424242424,0.868686868686869,3,-0.427226847881542,-0.525048542732236,2,0,0,0,0
"9657",0.434343434343434,0.868686868686869,3,0.0313482903159285,0.381529084345652,5,0,0,0,0
"9658",0.444444444444444,0.868686868686869,3,0.711140627889301,1.12681361193382,5,1,0,1,0
"9659",0.454545454545455,0.868686868686869,3,1.19477306652768,1.71985751329418,5,1,0,0,0
"9660",0.464646464646465,0.868686868686869,3,0.994234340349075,0.91483510581296,5,1,0,0,0
"9661",0.474747474747475,0.868686868686869,3,1.11103499225645,1.03849198192979,4,0,0,0,0
"9662",0.484848484848485,0.868686868686869,3,1.0787634179534,0.7886264792073,5,0,0,0,0
"9663",0.494949494949495,0.868686868686869,3,1.85734099693903,2.20254763137735,5,0,0,0,0
"9664",0.505050505050505,0.868686868686869,3,1.72688186802675,1.66958034262694,5,0,0,0,0
"9665",0.515151515151515,0.868686868686869,3,1.48322698112896,1.38165121198648,5,1,0,1,1
"9666",0.525252525252525,0.868686868686869,3,1.19836062941452,1.0415930320758,5,0,0,0,0
"9667",0.535353535353535,0.868686868686869,3,1.28223249480666,1.37862159433954,4,1,0,1,1
"9668",0.545454545454546,0.868686868686869,3,0.685815481175147,0.179660591073038,4,0,0,0,0
"9669",0.151515151515152,0.878787878787879,3,-0.118570242859448,-0.0883329055982613,2,0,0,0,0
"9670",0.161616161616162,0.878787878787879,3,-0.564298476074055,-0.942762054015153,2,1,0,1,1
"9671",0.171717171717172,0.878787878787879,3,-0.25208506274965,-0.613997078406883,3,1,0,1,1
"9672",0.181818181818182,0.878787878787879,3,-0.286452667875179,-0.694865241146607,2,0,0,0,0
"9673",0.191919191919192,0.878787878787879,3,-0.445665072983079,-0.66521235561064,2,0,0,0,0
"9674",0.202020202020202,0.878787878787879,3,-0.558356974496385,-0.804216476671808,4,0,0,0,0
"9675",0.212121212121212,0.878787878787879,3,-0.930670623372569,-1.27324479525519,4,0,0,0,0
"9676",0.222222222222222,0.878787878787879,3,-0.397024088581103,-0.0981257854519703,4,0,0,0,0
"9677",0.232323232323232,0.878787878787879,3,-0.34033757609701,-0.303841515122965,4,0,0,0,0
"9678",0.242424242424242,0.878787878787879,3,-0.553944310457777,-0.779699869440275,3,0,0,0,0
"9679",0.252525252525253,0.878787878787879,3,-0.667146877305718,-0.866475925305112,2,0,0,0,0
"9680",0.262626262626263,0.878787878787879,3,-0.77798981744975,-1.04357478764555,1,0,0,0,0
"9681",0.272727272727273,0.878787878787879,3,0.189798966014524,0.53937558046201,3,0,0,0,0
"9682",0.282828282828283,0.878787878787879,3,-0.290077850369645,-1.17198815028557,1,0,0,0,0
"9683",0.292929292929293,0.878787878787879,3,0.899152591361226,0.966299997170488,5,0,0,0,0
"9684",0.303030303030303,0.878787878787879,3,0.6578755427719,0.138195220167184,4,0,0,0,0
"9685",0.313131313131313,0.878787878787879,3,0.738586825055741,0.499627291586618,4,0,0,0,0
"9686",0.323232323232323,0.878787878787879,3,0.64480780772101,0.359392437561073,2,0,0,0,0
"9687",0.333333333333333,0.878787878787879,3,0.356426318148398,-0.103578496877617,1,0,0,0,0
"9688",0.343434343434343,0.878787878787879,3,0.975609029677237,1.15125752595099,2,0,0,0,0
"9689",0.353535353535354,0.878787878787879,3,0.502027401469504,0.268142098634425,3,0,0,0,0
"9690",0.363636363636364,0.878787878787879,3,0.0622943996331375,-0.14289623480412,4,0,0,0,0
"9691",0.373737373737374,0.878787878787879,3,0.143162270980433,-0.0502770162802243,3,1,0,1,0
"9692",0.383838383838384,0.878787878787879,3,0.469853907752981,0.513493004858201,3,0,0,0,0
"9693",0.393939393939394,0.878787878787879,3,0.467284948003694,0.384672860507295,3,0,0,0,0
"9694",0.404040404040404,0.878787878787879,3,0.493712051938874,0.566264391645676,4,0,0,0,0
"9695",0.414141414141414,0.878787878787879,3,-0.187929206671608,-0.600692669184442,2,0,0,0,0
"9696",0.424242424242424,0.878787878787879,3,-0.274845704899148,-0.424368594028713,2,0,0,0,0
"9697",0.434343434343434,0.878787878787879,3,-0.470774454301664,-1.04518331025679,2,0,0,0,0
"9698",0.444444444444444,0.878787878787879,3,-0.100170210093284,-0.631986033418286,4,0,0,0,0
"9699",0.454545454545455,0.878787878787879,3,0.0921754395721024,-0.616959756846802,4,0,0,0,0
"9700",0.464646464646465,0.878787878787879,3,0.30526041461856,-0.225869970827322,2,0,0,0,0
"9701",0.474747474747475,0.878787878787879,3,0.369580618859523,-0.200471059542213,4,0,0,0,0
"9702",0.484848484848485,0.878787878787879,3,0.817841977682753,0.511590115234761,4,0,0,0,0
"9703",0.494949494949495,0.878787878787879,3,1.61189368635028,1.58928976895175,4,0,0,0,0
"9704",0.505050505050505,0.878787878787879,3,1.82075088410908,1.85650174708142,5,1,0,0,0
"9705",0.515151515151515,0.878787878787879,3,2.27110427468632,2.92458319337872,5,0,0,0,0
"9706",0.525252525252525,0.878787878787879,3,1.80690960703035,1.86634886832985,5,0,0,0,0
"9707",0.535353535353535,0.878787878787879,3,1.23767052846989,0.951413119749377,2,0,0,0,0
"9708",0.545454545454546,0.878787878787879,3,1.05168561192679,0.876550158850314,4,0,0,0,0
"9709",0.181818181818182,0.888888888888889,3,-0.704168227275809,-0.965084721924506,2,0,0,0,0
"9710",0.191919191919192,0.888888888888889,3,-0.272234260899949,0.0125096924955109,2,0,0,0,0
"9711",0.202020202020202,0.888888888888889,3,-0.588180694348855,-0.699661020570984,5,0,0,0,0
"9712",0.212121212121212,0.888888888888889,3,-0.867077156508727,-1.042883321516,1,0,0,0,0
"9713",0.222222222222222,0.888888888888889,3,-1.02926014990004,-1.45573616266843,1,0,0,0,0
"9714",0.232323232323232,0.888888888888889,3,-0.435293605463298,-0.331362299755304,3,0,0,0,0
"9715",0.242424242424242,0.888888888888889,3,-0.00477883569552559,0.303928688846786,2,0,0,0,0
"9716",0.252525252525253,0.888888888888889,3,-0.565682552439507,-0.871636053186605,3,0,0,0,0
"9717",0.262626262626263,0.888888888888889,3,-0.663639629376401,-0.915406278384138,2,0,0,0,0
"9718",0.272727272727273,0.888888888888889,3,-0.750447695027799,-1.3448149304916,4,0,0,0,0
"9719",0.282828282828283,0.888888888888889,3,-0.277672739148679,-0.436526746174695,4,0,0,0,0
"9720",0.292929292929293,0.888888888888889,3,0.563429490896319,0.612367670958993,4,0,0,0,0
"9721",0.303030303030303,0.888888888888889,3,0.173217694584368,-0.4308166810612,4,0,0,0,0
"9722",0.313131313131313,0.888888888888889,3,0.958869502296922,1.28276585438638,5,0,0,0,0
"9723",0.323232323232323,0.888888888888889,3,1.06401615063126,1.20608948593851,5,1,0,1,0
"9724",0.333333333333333,0.888888888888889,3,0.692051914654805,0.508826816345437,4,0,0,0,0
"9725",0.343434343434343,0.888888888888889,3,0.113619960431853,-0.576621295070955,3,0,0,0,0
"9726",0.353535353535354,0.888888888888889,3,0.427191282981935,0.424428912266056,5,0,0,0,0
"9727",0.363636363636364,0.888888888888889,3,0.386210909886414,0.371166972141661,4,1,0,1,1
"9728",0.373737373737374,0.888888888888889,3,-0.141916143694142,-0.655277356629798,3,0,0,0,0
"9729",0.383838383838384,0.888888888888889,3,0.151772668082376,-0.0232323756830859,2,0,0,0,0
"9730",0.393939393939394,0.888888888888889,3,0.804881329283095,1.03128749452773,5,0,0,0,0
"9731",0.404040404040404,0.888888888888889,3,-0.210460677118802,-1.05536860487577,3,0,0,0,0
"9732",0.414141414141414,0.888888888888889,3,0.0558708492287439,0.168168765387726,2,0,0,0,0
"9733",0.424242424242424,0.888888888888889,3,-0.609959061749295,-1.11682827814199,1,0,0,0,0
"9734",0.434343434343434,0.888888888888889,3,-0.339229848524476,-0.284094732038774,1,0,0,0,0
"9735",0.444444444444444,0.888888888888889,3,0.732311298572851,1.45096224083018,5,0,0,0,0
"9736",0.454545454545455,0.888888888888889,3,0.65539910688688,0.73145272165536,4,0,0,0,0
"9737",0.464646464646465,0.888888888888889,3,0.859158842275553,1.06827514266089,5,0,0,0,0
"9738",0.474747474747475,0.888888888888889,3,1.04434200148783,1.19660913756729,2,0,0,0,0
"9739",0.484848484848485,0.888888888888889,3,1.28150761482185,1.24543926386745,5,1,0,1,1
"9740",0.494949494949495,0.888888888888889,3,1.46033432580607,1.10876820573477,5,0,0,0,0
"9741",0.181818181818182,0.898989898989899,3,-0.604203047928837,-0.617542084809063,3,0,0,0,0
"9742",0.191919191919192,0.898989898989899,3,-0.788800604399156,-1.09685210855623,4,0,0,0,0
"9743",0.202020202020202,0.898989898989899,3,-1.15551817513896,-1.58415830138177,2,0,0,0,0
"9744",0.212121212121212,0.898989898989899,3,-1.77687898633651,-2.44980306237017,2,0,0,0,0
"9745",0.222222222222222,0.898989898989899,3,-1.124844110217,-1.00561819860968,2,0,0,0,0
"9746",0.232323232323232,0.898989898989899,3,-1.03926600719216,-1.46368284189324,2,0,0,0,0
"9747",0.242424242424242,0.898989898989899,3,-0.249695294955666,-0.16881116005822,5,1,0,1,0
"9748",0.252525252525253,0.898989898989899,3,0.283994117389561,0.675369053910364,4,0,0,0,0
"9749",0.262626262626263,0.898989898989899,3,-0.246908792332119,-0.457724788992722,3,0,0,0,0
"9750",0.272727272727273,0.898989898989899,3,-0.300960443691915,-0.368623203332895,2,0,0,0,0
"9751",0.282828282828283,0.898989898989899,3,-0.158612934774963,-0.374687776302857,3,0,0,0,0
"9752",0.292929292929293,0.898989898989899,3,0.649537142938184,0.84386309386259,2,1,0,0,0
"9753",0.303030303030303,0.898989898989899,3,0.49579944621983,0.268600819637792,2,0,0,0,0
"9754",0.313131313131313,0.898989898989899,3,0.546960871321705,0.212778127141274,5,0,0,0,0
"9755",0.323232323232323,0.898989898989899,3,0.641245468738008,0.34152479973865,4,0,0,0,0
"9756",0.333333333333333,0.898989898989899,3,0.505001924167498,0.29537440961827,4,1,0,0,1
"9757",0.343434343434343,0.898989898989899,3,0.0490639451789972,-0.296020047549934,4,0,0,0,0
"9758",0.353535353535354,0.898989898989899,3,0.262667718071174,0.187103437883983,3,0,0,0,0
"9759",0.363636363636364,0.898989898989899,3,0.00548115143756453,-0.360575793977374,3,0,0,0,0
"9760",0.373737373737374,0.898989898989899,3,-0.0165391910854556,-0.127033906322629,3,0,0,0,0
"9761",0.383838383838384,0.898989898989899,3,0.0474755697356589,-0.175655595403562,5,0,0,0,0
"9762",0.393939393939394,0.898989898989899,3,0.0433162134508706,-0.344955945735953,2,0,0,0,0
"9763",0.404040404040404,0.898989898989899,3,0.0448051457529548,-0.0268897866704029,4,0,0,0,0
"9764",0.414141414141414,0.898989898989899,3,-0.249639270774478,-0.528524853972927,2,0,0,0,0
"9765",0.424242424242424,0.898989898989899,3,-0.355785503646819,-0.447644683927237,1,0,0,0,0
"9766",0.434343434343434,0.898989898989899,3,0.38412006384141,0.741329492541653,4,0,0,0,0
"9767",0.444444444444444,0.898989898989899,3,0.258642329599494,-0.250409960202928,4,0,0,0,0
"9768",0.454545454545455,0.898989898989899,3,0.111144715965054,-0.510904275124045,2,0,0,0,0
"9769",0.464646464646465,0.898989898989899,3,0.535617392575171,0.255685538034433,2,0,0,0,0
"9770",0.474747474747475,0.898989898989899,3,1.58408440932702,1.8912200059379,5,0,0,0,0
"9771",0.484848484848485,0.898989898989899,3,1.88374236378983,1.85762992675198,5,0,0,0,0
"9772",0.494949494949495,0.898989898989899,3,1.56809591884938,0.896858415627396,4,0,0,0,0
"9773",0.181818181818182,0.909090909090909,3,-0.555142596484388,-0.572875757212698,4,0,0,0,0
"9774",0.191919191919192,0.909090909090909,3,-0.998499338799137,-1.22807979433402,2,0,0,0,0
"9775",0.202020202020202,0.909090909090909,3,-1.32335430866785,-1.4200214390706,2,0,0,0,0
"9776",0.212121212121212,0.909090909090909,3,-1.68717103565896,-1.83341792934057,2,1,0,1,0
"9777",0.222222222222222,0.909090909090909,3,-1.66295821636502,-1.89527284653339,2,0,0,0,0
"9778",0.232323232323232,0.909090909090909,3,-1.07832226817915,-1.04281167838583,2,0,0,0,0
"9779",0.242424242424242,0.909090909090909,3,-0.843889313406288,-1.26632439652744,2,0,0,0,0
"9780",0.252525252525253,0.909090909090909,3,-0.493784679939104,-0.941000117571609,1,0,0,0,0
"9781",0.262626262626263,0.909090909090909,3,-0.653456151362238,-1.2822732053247,1,0,0,0,0
"9782",0.272727272727273,0.909090909090909,3,-0.412322540581468,-0.786423335495475,4,1,0,1,0
"9783",0.282828282828283,0.909090909090909,3,0.308313867134867,0.315907994587349,2,0,0,0,0
"9784",0.292929292929293,0.909090909090909,3,0.0372470310282373,-0.65513772535096,2,0,0,0,0
"9785",0.303030303030303,0.909090909090909,3,0.317144292815722,0.143363721491547,3,1,0,1,1
"9786",0.313131313131313,0.909090909090909,3,0.125706473205887,-0.274344545644739,2,1,0,0,0
"9787",0.323232323232323,0.909090909090909,3,0.552127357536413,0.608873719561224,5,0,0,0,0
"9788",0.333333333333333,0.909090909090909,3,-0.0999779332969298,-0.706005343676131,3,0,0,0,0
"9789",0.343434343434343,0.909090909090909,3,-0.0460392791133706,-0.185939025100775,3,0,0,0,0
"9790",0.353535353535354,0.909090909090909,3,0.131068531191232,0.0640509560274566,3,0,0,0,0
"9791",0.363636363636364,0.909090909090909,3,-0.108361636890081,-0.400090181609716,1,1,0,0,1
"9792",0.373737373737374,0.909090909090909,3,0.152990700194759,0.204358750333073,5,0,0,0,0
"9793",0.383838383838384,0.909090909090909,3,-0.619632890146622,-1.38506743269635,1,1,0,1,1
"9794",0.393939393939394,0.909090909090909,3,0.220415505709791,0.528556775373313,5,0,0,0,0
"9795",0.404040404040404,0.909090909090909,3,0.0643810605956066,-0.118335093649558,2,0,0,0,0
"9796",0.414141414141414,0.909090909090909,3,-0.1294037746903,-0.280815665263157,3,0,0,0,0
"9797",0.424242424242424,0.909090909090909,3,-0.371362320636354,-0.712404132108924,3,0,0,0,0
"9798",0.434343434343434,0.909090909090909,3,0.760457430015851,1.26184957341824,5,0,0,0,0
"9799",0.444444444444444,0.909090909090909,3,0.587160092929372,0.503835761029339,4,0,0,0,0
"9800",0.454545454545455,0.909090909090909,3,0.953000772192469,1.32201121314828,4,0,0,0,0
"9801",0.464646464646465,0.909090909090909,3,1.28248160700037,1.44972546154628,3,1,0,0,1
"9802",0.474747474747475,0.909090909090909,3,1.55125998494186,1.3250567513914,4,1,0,1,0
"9803",0.484848484848485,0.909090909090909,3,2.17677378798774,2.26048341360104,5,0,0,0,0
"9804",0.494949494949495,0.909090909090909,3,1.60968717986704,0.975790706779746,5,1,0,1,0
"9805",0.181818181818182,0.919191919191919,3,-1.08765452849491,-1.46227812270779,2,1,0,0,1
"9806",0.191919191919192,0.919191919191919,3,-1.20901122938021,-1.3598540571325,3,0,0,0,0
"9807",0.202020202020202,0.919191919191919,3,-1.30413898822045,-1.31136668714783,2,0,0,0,0
"9808",0.212121212121212,0.919191919191919,3,-1.00278455254614,-0.580907360248702,3,0,0,0,0
"9809",0.222222222222222,0.919191919191919,3,-0.762592176374105,-0.335860985080048,3,0,0,0,0
"9810",0.232323232323232,0.919191919191919,3,-0.754764213518054,-0.668991407686809,2,1,0,0,0
"9811",0.242424242424242,0.919191919191919,3,-0.241812863234806,0.128475038000656,3,0,0,0,0
"9812",0.252525252525253,0.919191919191919,3,-0.735479436962021,-1.17612300837902,2,0,0,0,0
"9813",0.262626262626263,0.919191919191919,3,-0.655571901892363,-0.952494441427575,2,1,0,0,1
"9814",0.272727272727273,0.919191919191919,3,0.0321379385955074,-0.0787115406043851,4,0,0,0,0
"9815",0.282828282828283,0.919191919191919,3,0.446640844610002,0.189681790834187,4,0,0,0,0
"9816",0.292929292929293,0.919191919191919,3,0.277483647497769,-0.0115287481568729,2,0,0,0,0
"9817",0.303030303030303,0.919191919191919,3,0.077701598090859,-0.152313197483491,4,1,0,0,0
"9818",0.313131313131313,0.919191919191919,3,0.598061622924593,0.928850212145465,5,1,0,1,0
"9819",0.323232323232323,0.919191919191919,3,0.556068042372275,0.55495829411932,5,0,0,0,0
"9820",0.333333333333333,0.919191919191919,3,0.757412217604444,1.15255026186646,5,0,0,0,0
"9821",0.343434343434343,0.919191919191919,3,0.857848174344361,1.22032853286333,5,0,0,0,0
"9822",0.353535353535354,0.919191919191919,3,0.305105463497494,0.0656056508941615,1,0,0,0,0
"9823",0.363636363636364,0.919191919191919,3,0.513701273878636,0.724182427621935,5,0,0,0,0
"9824",0.373737373737374,0.919191919191919,3,0.147836846623506,-0.0471135370397338,2,1,0,0,0
"9825",0.383838383838384,0.919191919191919,3,-0.267805099365995,-0.513475008139914,4,0,0,0,0
"9826",0.393939393939394,0.919191919191919,3,0.0771554223416408,0.0507183954790086,3,0,0,0,0
"9827",0.404040404040404,0.919191919191919,3,-0.474958826444013,-1.11999872291004,4,0,0,0,0
"9828",0.414141414141414,0.919191919191919,3,-0.120319953684076,-0.0734310592970798,5,1,0,0,1
"9829",0.424242424242424,0.919191919191919,3,0.0994587899587177,0.117421804090896,3,1,0,0,0
"9830",0.434343434343434,0.919191919191919,3,0.528929646093894,0.455386114578966,5,1,0,0,0
"9831",0.444444444444444,0.919191919191919,3,1.058045592175,1.21752415646495,5,1,0,1,0
"9832",0.454545454545455,0.919191919191919,3,1.0032546189649,0.755985604796661,2,1,0,1,1
"9833",0.464646464646465,0.919191919191919,3,1.81322332824172,2.14238404402412,5,0,0,0,0
"9834",0.474747474747475,0.919191919191919,3,1.42098080541408,0.886903127087318,2,0,0,0,0
"9835",0.484848484848485,0.919191919191919,3,2.09245901833169,2.21086124239122,5,0,0,0,0
"9836",0.494949494949495,0.919191919191919,3,1.45123497399951,0.980343473540387,5,0,0,0,0
"9837",0.101010101010101,0.929292929292929,3,0.198293789195538,0.116052373831472,2,1,0,1,0
"9838",0.111111111111111,0.929292929292929,3,0.281808452858319,0.316853935402738,5,0,0,0,0
"9839",0.121212121212121,0.929292929292929,3,0.437095060251791,0.469790373998835,4,0,0,0,0
"9840",0.131313131313131,0.929292929292929,3,0.415341259323808,0.3896211484069,4,0,0,0,0
"9841",0.141414141414141,0.929292929292929,3,0.425058022255954,0.528725105033532,4,0,0,0,0
"9842",0.151515151515152,0.929292929292929,3,-1.04463658502486,-1.98209090078831,2,1,0,0,1
"9843",0.161616161616162,0.929292929292929,3,-1.16113373175403,-1.29154509758577,2,1,0,0,1
"9844",0.171717171717172,0.929292929292929,3,-1.44131999881313,-1.70117660875457,2,0,0,0,0
"9845",0.181818181818182,0.929292929292929,3,-1.24994351021978,-1.22256435452413,2,1,0,1,0
"9846",0.191919191919192,0.929292929292929,3,-0.819615233600279,-0.498302981435967,3,0,0,0,0
"9847",0.202020202020202,0.929292929292929,3,-0.929609237254439,-0.925719952861061,2,0,0,0,0
"9848",0.212121212121212,0.929292929292929,3,-0.903632196302487,-0.981102995661143,2,0,0,0,0
"9849",0.222222222222222,0.929292929292929,3,-0.825260652466721,-0.952844768263254,4,0,0,0,0
"9850",0.232323232323232,0.929292929292929,3,-0.118345693427524,0.282059779208385,5,1,0,1,0
"9851",0.242424242424242,0.929292929292929,3,0.587867204702969,1.20949871003264,4,0,0,0,0
"9852",0.252525252525253,0.929292929292929,3,0.17300116609242,0.302039419563253,3,1,0,0,0
"9853",0.262626262626263,0.929292929292929,3,0.0159583283324664,0.0607320110719275,5,1,0,0,1
"9854",0.313131313131313,0.929292929292929,3,1.08083909631514,1.64309507853465,4,0,0,0,0
"9855",0.323232323232323,0.929292929292929,3,1.0249171844306,1.06523465059539,5,1,0,0,1
"9856",0.333333333333333,0.929292929292929,3,1.44051195342813,1.78021761847883,5,0,0,0,0
"9857",0.343434343434343,0.929292929292929,3,1.09699878213943,0.943467963127973,5,0,0,0,0
"9858",0.353535353535354,0.929292929292929,3,0.85585625865012,0.796195734618942,4,1,0,1,0
"9859",0.363636363636364,0.929292929292929,3,0.486326709686466,0.182294958870393,2,0,0,0,0
"9860",0.373737373737374,0.929292929292929,3,0.475364670982366,0.473865557394554,2,0,0,0,0
"9861",0.383838383838384,0.929292929292929,3,-0.101634222550819,-0.477939871042501,4,1,0,1,1
"9862",0.393939393939394,0.929292929292929,3,0.0756132808513144,0.084052249402943,3,1,0,0,1
"9863",0.404040404040404,0.929292929292929,3,-0.259234815231152,-0.493251367603115,3,0,0,0,0
"9864",0.414141414141414,0.929292929292929,3,-0.00841713903222436,0.00964332258694056,4,0,0,0,0
"9865",0.424242424242424,0.929292929292929,3,0.449955902221511,0.599095990230963,4,1,0,1,1
"9866",0.434343434343434,0.929292929292929,3,0.448965516939902,0.207832073213383,4,0,0,0,0
"9867",0.444444444444444,0.929292929292929,3,0.941592901748965,0.959959191819037,4,0,0,0,0
"9868",0.454545454545455,0.929292929292929,3,1.49992405845116,1.70534106822794,5,0,0,0,0
"9869",0.464646464646465,0.929292929292929,3,1.91223809123557,2.03626278187362,5,0,0,0,0
"9870",0.474747474747475,0.929292929292929,3,1.81919733843639,1.72743945299233,4,0,0,0,0
"9871",0.484848484848485,0.929292929292929,3,1.52100587916783,1.11615953648186,5,0,0,0,0
"9872",0.494949494949495,0.929292929292929,3,0.962851774376189,0.469227857750065,4,1,0,0,1
"9873",0.505050505050505,0.929292929292929,3,1.53091234277463,2.0709530179002,5,0,0,0,0
"9874",0.101010101010101,0.939393939393939,3,0.708672496348166,1.19263480644237,5,0,0,0,0
"9875",0.111111111111111,0.939393939393939,3,0.203077594124581,-0.0626789791571343,3,0,0,0,0
"9876",0.121212121212121,0.939393939393939,3,-0.351793666502169,-0.969192420997836,2,0,0,0,0
"9877",0.131313131313131,0.939393939393939,3,-0.290007327217525,-0.651841276338589,2,0,0,0,0
"9878",0.141414141414141,0.939393939393939,3,-0.306732161802877,-0.514055239976449,4,0,0,0,0
"9879",0.151515151515152,0.939393939393939,3,-0.964987895202827,-1.13792774880551,2,0,0,0,0
"9880",0.161616161616162,0.939393939393939,3,-1.49225361860489,-1.67262649336849,2,0,0,0,0
"9881",0.171717171717172,0.939393939393939,3,-0.886057882525397,-0.32664616850241,2,0,0,0,0
"9882",0.181818181818182,0.939393939393939,3,-0.771905494616671,-0.580665213943514,3,0,0,0,0
"9883",0.191919191919192,0.939393939393939,3,-0.77294950513558,-0.829444270282785,2,0,0,0,0
"9884",0.202020202020202,0.939393939393939,3,-0.309761101767026,0.0573423758613666,4,0,0,0,0
"9885",0.212121212121212,0.939393939393939,3,0.133780845601598,0.716725279738798,5,0,0,0,0
"9886",0.222222222222222,0.939393939393939,3,0.164828278355772,0.501554985779566,3,0,0,0,0
"9887",0.232323232323232,0.939393939393939,3,0.544648687126671,0.871354503207655,3,0,0,0,0
"9888",0.242424242424242,0.939393939393939,3,0.871297146617149,1.10300641984679,4,0,0,0,0
"9889",0.252525252525253,0.939393939393939,3,0.173224410542014,-0.138998521357249,4,0,0,0,0
"9890",0.262626262626263,0.939393939393939,3,-0.0484038965242311,-0.0646968977528683,3,0,0,0,0
"9891",0.313131313131313,0.939393939393939,3,-0.128280489936696,-0.882637660466668,4,0,0,0,0
"9892",0.323232323232323,0.939393939393939,3,1.04532545647906,1.42110087736715,5,1,0,0,0
"9893",0.333333333333333,0.939393939393939,3,0.508116026568994,-0.220972221029421,3,0,0,0,0
"9894",0.343434343434343,0.939393939393939,3,0.379456922405518,-0.145412325725159,2,0,0,0,0
"9895",0.353535353535354,0.939393939393939,3,0.52278609922338,0.2565573753896,4,0,0,0,0
"9896",0.363636363636364,0.939393939393939,3,0.895200026729732,0.994280244253854,5,0,0,0,0
"9897",0.373737373737374,0.939393939393939,3,0.396800913484764,-0.0117384588248525,2,0,0,0,0
"9898",0.383838383838384,0.939393939393939,3,0.195531223476873,0.0188375252451139,3,0,0,0,0
"9899",0.393939393939394,0.939393939393939,3,0.334909487007417,0.370576373457112,3,0,0,0,0
"9900",0.404040404040404,0.939393939393939,3,0.117265069583715,-0.02475578624305,4,0,0,0,0
"9901",0.414141414141414,0.939393939393939,3,0.376945120878747,0.468352654425239,4,0,0,0,0
"9902",0.424242424242424,0.939393939393939,3,1.22266588657792,1.81041358748665,5,0,0,0,0
"9903",0.434343434343434,0.939393939393939,3,0.545245977863522,0.155903735106733,4,1,0,0,0
"9904",0.444444444444444,0.939393939393939,3,0.884345491739245,0.890534868277507,3,0,0,0,0
"9905",0.454545454545455,0.939393939393939,3,2.12541743427543,2.78311493655444,5,0,0,0,0
"9906",0.464646464646465,0.939393939393939,3,1.89309279134041,1.68953122561693,4,0,0,0,0
"9907",0.474747474747475,0.939393939393939,3,1.50316798659254,1.16129280779571,5,1,0,1,1
"9908",0.484848484848485,0.939393939393939,3,1.21042209154069,0.948509745844158,4,0,0,0,0
"9909",0.494949494949495,0.939393939393939,3,1.46002853938267,1.66017669624337,5,1,0,0,0
"9910",0.505050505050505,0.939393939393939,3,1.00088832455896,0.638579813407731,4,0,0,0,0
"9911",0.101010101010101,0.94949494949495,3,0.437481590363775,0.401188655210607,2,0,0,0,0
"9912",0.111111111111111,0.94949494949495,3,-0.00958377227822152,-0.260658732252799,4,0,0,0,0
"9913",0.121212121212121,0.94949494949495,3,0.119146240630201,0.4034942797786,4,0,0,0,0
"9914",0.131313131313131,0.94949494949495,3,-0.621575741958805,-1.06656295338531,4,0,0,0,0
"9915",0.141414141414141,0.94949494949495,3,-0.274313090600951,0.00190666240102014,3,0,0,0,0
"9916",0.151515151515152,0.94949494949495,3,-0.941152266853854,-1.04343889917403,2,0,0,0,0
"9917",0.161616161616162,0.94949494949495,3,-1.64694471815451,-1.92309059774977,2,0,0,0,0
"9918",0.171717171717172,0.94949494949495,3,-1.22124326055355,-1.15351521079808,2,0,0,0,0
"9919",0.181818181818182,0.94949494949495,3,-0.924194835428777,-0.971411474011143,2,0,0,0,0
"9920",0.191919191919192,0.94949494949495,3,-0.206036956583793,0.14637585341998,4,1,0,0,0
"9921",0.202020202020202,0.94949494949495,3,0.155222788497954,0.296684854755489,4,0,0,0,0
"9922",0.212121212121212,0.94949494949495,3,0.633294640972072,0.914593858271376,4,0,0,0,0
"9923",0.222222222222222,0.94949494949495,3,0.212646306394377,-0.0544783966351175,5,0,0,0,0
"9924",0.232323232323232,0.94949494949495,3,0.690646960018749,0.951913954018211,5,1,0,1,1
"9925",0.242424242424242,0.94949494949495,3,0.743806477391956,0.852624013394181,5,1,0,1,1
"9926",0.252525252525253,0.94949494949495,3,-0.011705425150162,-0.282839843769667,2,1,0,1,1
"9927",0.262626262626263,0.94949494949495,3,-0.625976196690292,-1.00997935228179,2,0,0,0,0
"9928",0.313131313131313,0.94949494949495,3,0.152966665464339,0.2467606725141,2,0,0,0,0
"9929",0.323232323232323,0.94949494949495,3,0.802553858450187,1.30347507064827,5,0,0,0,0
"9930",0.333333333333333,0.94949494949495,3,0.386031505367437,0.245916500180179,4,0,0,0,0
"9931",0.343434343434343,0.94949494949495,3,0.644460553973768,0.830167203237432,5,0,0,0,0
"9932",0.353535353535354,0.94949494949495,3,0.0179156986632517,-0.728802105738852,2,0,0,0,0
"9933",0.363636363636364,0.94949494949495,3,0.578018520472261,0.428950639750801,4,0,0,0,0
"9934",0.373737373737374,0.94949494949495,3,0.508549414405957,0.239601761638396,4,0,0,0,0
"9935",0.383838383838384,0.94949494949495,3,0.912439105155854,1.16555783371852,5,0,0,0,0
"9936",0.393939393939394,0.94949494949495,3,0.756144144434871,0.697027004874535,5,0,0,0,0
"9937",0.404040404040404,0.94949494949495,3,0.391875018922911,0.116717324298716,2,0,0,0,0
"9938",0.414141414141414,0.94949494949495,3,1.14161831475884,1.56121124214491,4,1,0,1,1
"9939",0.424242424242424,0.94949494949495,3,0.701513832889295,0.264888232789141,2,0,0,0,0
"9940",0.434343434343434,0.94949494949495,3,1.50181738374541,2.18884641591954,5,0,0,0,0
"9941",0.444444444444444,0.94949494949495,3,1.3683352314134,1.3797568343241,4,0,0,0,0
"9942",0.454545454545455,0.94949494949495,3,1.02323194386641,0.39492877963893,4,1,0,0,1
"9943",0.464646464646465,0.94949494949495,3,1.32957281585284,1.22815964495534,4,0,0,0,0
"9944",0.474747474747475,0.94949494949495,3,1.43106903792058,1.45068556562733,4,0,0,0,0
"9945",0.484848484848485,0.94949494949495,3,1.4230939019479,1.34839062081355,5,0,0,0,0
"9946",0.494949494949495,0.94949494949495,3,1.68490567878662,1.75426003341775,2,1,0,1,1
"9947",0.505050505050505,0.94949494949495,3,0.996116361672507,0.610781537385052,2,0,0,0,0
"9948",0.101010101010101,0.95959595959596,3,0.7192246179528,1.02604726513221,2,1,0,1,1
"9949",0.111111111111111,0.95959595959596,3,0.433335487422637,0.471531412907201,3,0,0,0,0
"9950",0.121212121212121,0.95959595959596,3,0.494132357387003,0.686280242986525,4,0,0,0,0
"9951",0.131313131313131,0.95959595959596,3,-0.01358362765289,-0.0942147458668129,3,1,0,1,1
"9952",0.141414141414141,0.95959595959596,3,-1.06572825310153,-1.88314115275077,2,0,0,0,0
"9953",0.151515151515152,0.95959595959596,3,-1.01944046383655,-0.814068591799534,2,1,0,0,1
"9954",0.161616161616162,0.95959595959596,3,-2.16767565751557,-2.68630597927805,1,0,0,0,0
"9955",0.171717171717172,0.95959595959596,3,-1.8044877225307,-1.88424396838821,1,0,0,0,0
"9956",0.181818181818182,0.95959595959596,3,-1.45970730263035,-1.74856143796543,2,0,0,0,0
"9957",0.191919191919192,0.95959595959596,3,-0.273754010419629,-0.102607481627832,4,1,0,0,0
"9958",0.202020202020202,0.95959595959596,3,0.362554483689969,0.497750606053779,3,0,0,0,0
"9959",0.212121212121212,0.95959595959596,3,0.845027419296941,1.1318957130706,5,1,0,0,0
"9960",0.222222222222222,0.95959595959596,3,0.654882161141247,0.850303846830907,5,0,0,0,0
"9961",0.232323232323232,0.95959595959596,3,0.0605752832088869,-0.254008739583473,4,0,0,0,0
"9962",0.242424242424242,0.95959595959596,3,0.376205526215055,0.649966208302723,4,0,0,0,0
"9963",0.252525252525253,0.95959595959596,3,0.091778328006888,0.248044062725701,2,0,0,0,0
"9964",0.262626262626263,0.95959595959596,3,-0.594773858923295,-0.77199994249811,2,0,0,0,0
"9965",0.313131313131313,0.95959595959596,3,-0.469127238981499,-0.30204787219454,3,0,0,0,0
"9966",0.323232323232323,0.95959595959596,3,0.128946383528788,0.616978084826731,3,0,0,0,0
"9967",0.333333333333333,0.95959595959596,3,0.0166338784612325,-0.178781572534225,4,0,0,0,0
"9968",0.343434343434343,0.95959595959596,3,0.453636162553559,0.41626952582916,5,0,0,0,0
"9969",0.353535353535354,0.95959595959596,3,0.31303924069439,-0.0495410145883686,2,1,0,0,1
"9970",0.363636363636364,0.95959595959596,3,0.578103515628956,0.319566129991996,4,0,0,0,0
"9971",0.373737373737374,0.95959595959596,3,0.710787692684718,0.497850960592405,5,0,0,0,0
"9972",0.383838383838384,0.95959595959596,3,0.937128041714508,0.871919460476072,4,0,0,0,0
"9973",0.393939393939394,0.95959595959596,3,0.684501006200046,0.432897481290746,4,0,0,0,0
"9974",0.404040404040404,0.95959595959596,3,0.601442539679919,0.259524692145543,4,0,0,0,0
"9975",0.414141414141414,0.95959595959596,3,1.0508380566952,1.19337709498282,5,0,0,0,0
"9976",0.424242424242424,0.95959595959596,3,1.12997691137557,1.3398910135083,5,1,0,0,0
"9977",0.434343434343434,0.95959595959596,3,1.24084304464441,1.23166386301859,4,0,0,0,0
"9978",0.444444444444444,0.95959595959596,3,1.44662302509203,1.61989400459669,5,0,0,0,0
"9979",0.454545454545455,0.95959595959596,3,1.31227713439945,1.47404549143027,5,0,0,0,0
"9980",0.464646464646465,0.95959595959596,3,1.54533869505037,1.95690825112554,5,0,0,0,0
"9981",0.474747474747475,0.95959595959596,3,1.67982850904484,2.02598675918555,3,0,0,0,0
"9982",0.484848484848485,0.95959595959596,3,1.91245570690897,1.99006753813485,5,1,0,1,1
"9983",0.494949494949495,0.95959595959596,3,1.98966330312371,1.81086902859176,5,0,0,0,0
"9984",0.505050505050505,0.95959595959596,3,1.35399693299629,0.870052494186879,4,0,0,0,0
"9985",0.434343434343434,0.96969696969697,3,1.37350973277721,1.64079473477374,5,0,0,0,0
"9986",0.444444444444444,0.96969696969697,3,1.24007865636261,1.09911698127917,4,0,0,0,0
"9987",0.454545454545455,0.96969696969697,3,1.12507652104256,1.0084759249543,5,1,0,1,1
"9988",0.464646464646465,0.96969696969697,3,1.1157589892121,1.0713560682876,3,0,0,0,0
"9989",0.434343434343434,0.97979797979798,3,1.22841095369248,1.14687377930311,4,0,0,0,0
"9990",0.444444444444444,0.97979797979798,3,1.0581522077561,0.857723930734789,5,0,0,0,0
"9991",0.454545454545455,0.97979797979798,3,1.52763652757569,1.88860388272244,5,0,0,0,0
"9992",0.464646464646465,0.97979797979798,3,1.24164958857378,1.05367869645904,5,0,0,0,0
"9993",0.434343434343434,0.98989898989899,3,0.958485328540213,0.450313481282287,4,0,0,0,0
"9994",0.444444444444444,0.98989898989899,3,1.11901438650973,1.05617563157894,4,0,0,0,0
"9995",0.454545454545455,0.98989898989899,3,1.60341380213121,1.75682693621238,5,0,0,0,0
"9996",0.464646464646465,0.98989898989899,3,1.34332052503506,1.09466051105181,5,0,0,0,0
"9997",0.434343434343434,1,3,1.47874811789577,1.5100806414952,5,1,0,1,1
"9998",0.444444444444444,1,3,1.75376011972624,2.019683722555,4,0,0,0,0
"9999",0.454545454545455,1,3,1.24453248041455,0.782627555867725,4,0,0,0,0
"10000",0.464646464646465,1,3,1.42951734148954,1.42899468254971,2,1,0,0,0

